Transient Finite Element Simulation of Accelerator Magnets Using Thermal Thin Shell Approximation

Thermal transient responses of superconducting magnets can be simulated using the finite element (FE) method. Some accelerator magnets use cables whose electric insulation is significantly thinner than the bare electric conductor. The FE discretisation of such geometries with high-quality meshes leads to many degrees of freedom. This increases the computational time, particularly since non-linear material properties are involved. In this work, we propose to use a thermal thin-shell approximation (TSA) to improve the computational efficiency when solving the heat diffusion equation in two dimensions. We apply the method to compute the thermal transient response of superconducting accelerator magnets used for CERN's Large Hadron Collider (LHC) and High-Luminosity LHC. The TSA collapses thin electrical insulation layers into lines while accurately representing the thermal gradient across the insulation's thickness. The TSA is implemented in the multipole module of the open-source Finite Element Quench Simulator (FiQuS), which can generate the multipole magnet models programmatically from input text files. First, the TSA approach is verified by comparison to classical FE simulations with meshed surface insulation regions for a simple block of four cables and a detailed model of the MBH dipole. The results show that the TSA approach reduces the computational time significantly while preserving the accuracy of the solution. Second, the quench heater (QH) delay computed with the TSA method is compared to measurements for the MBH magnet. To this end, the thermal transient simulation is coupled to a magnetostatic solution to account for magneto-resistive effects. Third, the TSA's full capabilities are showcased in non-linear magneto-thermal simulations of several LHC and HL-LHC superconducting magnet models. The full source code, including all input files, is publicly available.

==> data_4cond/T_time_ref.csv <==
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200266090000000396e+00,4.200000010000000117e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.201716219999999780e+00,4.200000320000000009e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.204729239999999812e+00,4.200002239999999887e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.209533750000000296e+00,4.200007789999999908e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.216290200000000432e+00,4.200019369999999697e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.225109090000000123e+00,4.200039669999999781e+00
4.200000010000000117e+00,4.200000000000000178e+00,4.236062379999999905e+00,4.200071529999999775e+00
4.200000029999999995e+00,4.200000000000000178e+00,4.250017879999999693e+00,4.200117940000000161e+00
4.200000079999999691e+00,4.200000000000000178e+00,4.269013610000000014e+00,4.200182820000000206e+00
4.200000189999999911e+00,4.200000000000000178e+00,4.294197800000000065e+00,4.200272430000000057e+00
4.200000379999999645e+00,4.200000000000000178e+00,4.326514819999999872e+00,4.200394929999999860e+00
4.200000710000000304e+00,4.200000000000000178e+00,4.367292560000000101e+00,4.200559860000000256e+00
4.200001239999999747e+00,4.200000010000000117e+00,4.421031209999999767e+00,4.200778500000000193e+00
4.200002040000000214e+00,4.200000010000000117e+00,4.496586370000000166e+00,4.201067580000000135e+00
4.200003249999999966e+00,4.200000020000000056e+00,4.582090459999999865e+00,4.201452549999999952e+00
4.200005110000000208e+00,4.200000029999999995e+00,4.675866720000000143e+00,4.201951519999999718e+00
4.200007959999999763e+00,4.200000049999999874e+00,4.777263409999999766e+00,4.202577220000000224e+00
4.200012290000000093e+00,4.200000079999999691e+00,4.885646249999999746e+00,4.203340850000000017e+00
4.200018589999999996e+00,4.200000120000000337e+00,5.000293130000000197e+00,4.204252939999999938e+00
4.200027419999999623e+00,4.200000189999999911e+00,5.120388110000000381e+00,4.205323469999999730e+00
4.200039340000000010e+00,4.200000280000000252e+00,5.245049390000000145e+00,4.206561729999999777e+00
4.200054930000000297e+00,4.200000410000000350e+00,5.373369229999999774e+00,4.207976259999999691e+00
4.200074769999999624e+00,4.200000590000000145e+00,5.504455619999999882e+00,4.209574800000000394e+00
4.200099400000000038e+00,4.200000829999999574e+00,5.637466459999999735e+00,4.211364289999999677e+00
4.200129379999999912e+00,4.200001140000000355e+00,5.771634849999999872e+00,4.213350789999999790e+00
4.200165229999999639e+00,4.200001539999999700e+00,5.906284209999999923e+00,4.215539530000000035e+00
4.200207439999999792e+00,4.200002050000000153e+00,6.057697209999999721e+00,4.217934070000000091e+00
4.200256500000000059e+00,4.200002679999999877e+00,9.956924949999999441e+00,4.220574090000000389e+00
4.200312880000000249e+00,4.200003470000000405e+00,1.335642769999999935e+01,4.225078749999999772e+00
4.200377729999999588e+00,4.200004419999999961e+00,1.534982826000000067e+01,4.234132569999999873e+00
4.200456489999999654e+00,4.200005560000000138e+00,1.681414292999999915e+01,4.248159450000000170e+00
4.200559840000000378e+00,4.200006949999999684e+00,1.799255690000000030e+01,4.267005560000000308e+00
4.200700030000000140e+00,4.200008630000000132e+00,1.898965648000000073e+01,4.290401469999999939e+00
4.200888139999999993e+00,4.200010739999999743e+00,1.986063675999999845e+01,4.335331009999999985e+00
4.201133419999999674e+00,4.200013430000000270e+00,2.063818970999999891e+01,4.422593810000000403e+00
4.201443290000000275e+00,4.200016910000000436e+00,2.134361334999999826e+01,4.527213109999999929e+00
4.201823740000000029e+00,4.200021529999999892e+00,2.199148071000000115e+01,4.645991470000000234e+00
4.202279660000000305e+00,4.200027770000000160e+00,2.259225182999999859e+01,4.777342319999999809e+00
4.202815120000000348e+00,4.200036270000000016e+00,2.315370684000000168e+01,4.919657850000000110e+00
4.203433470000000227e+00,4.200047810000000048e+00,2.368180157999999835e+01,5.071129449999999927e+00
4.204137560000000384e+00,4.200063209999999714e+00,2.418119890999999910e+01,5.229809750000000257e+00
4.204929800000000384e+00,4.200083379999999700e+00,2.465562407999999905e+01,5.393739400000000295e+00
4.205812230000000262e+00,4.200109219999999866e+00,2.510810414999999907e+01,5.561075540000000039e+00
4.206786600000000043e+00,4.200141649999999949e+00,2.554113437000000175e+01,5.730187169999999774e+00
4.207854389999999611e+00,4.200181589999999687e+00,2.595679880999999867e+01,5.899705789999999617e+00
4.209016809999999609e+00,4.200229900000000072e+00,2.635685780000000022e+01,6.068536100000000211e+00
4.210274740000000016e+00,4.200287420000000438e+00,2.674283686000000060e+01,6.269661710000000276e+00
4.211628959999999644e+00,4.200354940000000425e+00,2.711603376000000054e+01,1.117001091000000024e+01
4.213080490000000289e+00,4.200433320000000137e+00,2.747752265000000094e+01,1.398614815000000000e+01
4.214629920000000141e+00,4.200524970000000025e+00,2.782828475999999895e+01,1.579369175000000070e+01
4.216277729999999835e+00,4.200637140000000436e+00,2.816920702000000176e+01,1.716312226000000152e+01
4.218024309999999666e+00,4.200780939999999575e+00,2.850123036000000099e+01,1.828254288000000116e+01
4.219869949999999648e+00,4.200968020000000358e+00,2.882588455999999866e+01,1.923862657000000098e+01
4.221814860000000280e+00,4.201208760000000098e+00,2.914392021000000099e+01,2.007887846999999937e+01
4.223859199999999703e+00,4.201511810000000402e+00,2.945581106999999932e+01,2.083232403999999960e+01
4.226002939999999874e+00,4.201887980000000411e+00,2.976198544000000012e+01,2.151814995000000152e+01
4.228246170000000248e+00,4.202787260000000025e+00,3.006281767000000116e+01,2.214960886000000073e+01
4.230589420000000267e+00,4.205012120000000131e+00,3.035864108999999900e+01,2.273629172000000054e+01
4.233034029999999781e+00,4.208898529999999916e+00,3.064976328999999922e+01,2.328546280000000124e+01
4.235581899999999678e+00,4.214651510000000378e+00,3.093646464000000051e+01,2.380273091000000107e+01
4.238235239999999848e+00,4.222410990000000197e+00,3.121899004000000133e+01,2.429251170999999943e+01
4.240996410000000161e+00,4.232271240000000212e+00,3.149748376999999877e+01,2.475834387000000092e+01
4.243867830000000119e+00,4.244477390000000128e+00,3.177214254000000082e+01,2.520311089999999865e+01
4.246852289999999641e+00,4.260965800000000137e+00,3.204318722000000008e+01,2.562919069999999877e+01
4.249954360000000264e+00,4.283193859999999908e+00,3.231082201000000254e+01,2.603857200999999932e+01
4.253180740000000348e+00,4.312159849999999572e+00,3.257523615000000206e+01,2.643293535000000105e+01
4.256539599999999979e+00,4.348958849999999821e+00,3.283660584999999799e+01,2.681371602000000109e+01
4.260040400000000282e+00,4.395750109999999822e+00,3.309509649999999681e+01,2.718215392000000108e+01
4.263695519999999739e+00,4.463171939999999616e+00,3.335086070999999919e+01,2.753931649000000093e+01
4.267526789999999792e+00,4.544673549999999729e+00,3.360403808000000225e+01,2.788612296000000157e+01
4.271554619999999858e+00,4.634955050000000298e+00,3.385476554000000249e+01,2.822340443999999948e+01
4.275788760000000188e+00,4.733255579999999796e+00,3.410317054000000070e+01,2.855210014000000029e+01
4.280312669999999819e+00,4.838978629999999725e+00,3.434937321000000310e+01,2.887368173999999854e+01
4.285276510000000094e+00,4.951458149999999669e+00,3.459348635999999999e+01,2.918873195000000109e+01
4.290817640000000210e+00,5.069925650000000061e+00,3.483561663999999780e+01,2.949769003999999839e+01
4.297078619999999738e+00,5.193525789999999809e+00,3.507586591999999825e+01,2.980095762999999920e+01
4.304258169999999772e+00,5.321357879999999874e+00,3.531433014000000270e+01,3.009889816000000096e+01
4.312631940000000164e+00,5.452514200000000422e+00,3.555110103999999893e+01,3.039184524999999937e+01
4.322713929999999927e+00,5.586119169999999912e+00,3.578626747999999935e+01,3.068010870000000168e+01
4.336339640000000273e+00,5.721368520000000402e+00,3.601990889999999723e+01,3.096395791999999858e+01
4.352777760000000384e+00,5.857539499999999677e+00,3.625210312000000101e+01,3.124363432999999901e+01
4.370804950000000133e+00,5.996812700000000440e+00,3.648293153000000189e+01,3.151928987000000149e+01
4.390103850000000030e+00,7.772693290000000310e+00,3.671246760999999736e+01,3.179113981000000067e+01
4.412414169999999913e+00,1.245271503000000024e+01,3.694077736999999928e+01,3.205939599999999956e+01
4.445972919999999995e+00,1.475191449000000077e+01,3.716792731000000316e+01,3.232426334000000168e+01
4.494321929999999909e+00,1.635663638999999847e+01,3.739398171999999931e+01,3.258593299999999715e+01
4.557892650000000323e+00,1.761697647000000089e+01,3.761900242000000105e+01,3.284458268000000203e+01
4.636456899999999770e+00,1.866832171000000073e+01,3.784304894999999647e+01,3.310037801000000002e+01
4.729454669999999972e+00,1.957809513000000123e+01,3.806617864999999767e+01,3.335347369000000128e+01
4.836038079999999795e+00,2.038503551000000158e+01,3.828844681999999722e+01,3.360401455000000226e+01
4.955070219999999637e+00,2.111357813000000050e+01,3.850990681999999765e+01,3.385213643000000161e+01
5.085143079999999927e+00,2.178018783999999997e+01,3.873061019000000016e+01,3.409796705000000117e+01
5.224634370000000416e+00,2.239651950000000014e+01,3.895060672000000324e+01,3.434162664000000120e+01
5.371798959999999568e+00,2.297114502000000158e+01,3.916994459000000006e+01,3.458322866999999690e+01
5.524875909999999557e+00,2.351056485000000151e+01,3.938867038000000065e+01,3.482288038000000086e+01
5.682188659999999558e+00,2.401983347999999907e+01,3.960682919999999996e+01,3.506068329000000006e+01
5.842221229999999821e+00,2.450296403000000112e+01,3.982446473000000253e+01,3.529673367000000184e+01
6.003663500000000042e+00,2.496319962999999831e+01,4.004161930000000069e+01,3.553112299000000007e+01
6.166433819999999955e+00,2.540321541000000138e+01,4.025833426999999887e+01,3.576393939999999816e+01
9.181169710000000705e+00,2.582526674000000000e+01,4.047465043999999779e+01,3.599526969000000065e+01
1.299936995999999922e+01,2.623114908000000156e+01,4.069060498000000337e+01,3.622518771000000015e+01
1.510914372999999955e+01,2.662244456000000170e+01,4.090623530999999957e+01,3.645376877000000349e+01
1.662785970999999918e+01,2.700053454000000031e+01,4.112157780999999801e+01,3.668108515000000125e+01
1.783747251000000134e+01,2.736664486000000096e+01,4.133666781000000157e+01,3.690720608000000169e+01
1.885449365999999927e+01,2.772185052000000027e+01,4.155153966000000310e+01,3.713219795999999917e+01
1.973896548000000095e+01,2.806708344999999838e+01,4.176622674000000046e+01,3.735612452000000161e+01
2.052613394999999841e+01,2.840318229000000017e+01,4.198076148999999901e+01,3.757904701999999730e+01
2.123856221000000133e+01,2.873154484000000153e+01,4.219517548999999690e+01,3.780102433999999789e+01
2.189161882000000148e+01,2.905317146999999878e+01,4.240949944999999843e+01,3.802211319999999972e+01
2.249627242000000038e+01,2.936852707999999978e+01,4.262376330000000024e+01,3.824236828000000088e+01
2.306064239999999899e+01,2.967802959999999857e+01,4.283799616000000299e+01,3.846184227999999905e+01
2.359091787999999923e+01,2.998205693999999966e+01,4.305222645999999997e+01,3.868058609999999931e+01
2.409193167999999829e+01,3.028095242999999925e+01,4.326648189000000144e+01,3.889864888000000320e+01
2.456753442999999848e+01,3.057502936999999932e+01,4.348078950000000020e+01,3.911607813999999905e+01
2.502084711999999911e+01,3.086457477000000083e+01,4.369517567999999841e+01,3.933291983000000158e+01
2.545443691999999913e+01,3.114984863999999831e+01,4.390966625000000079e+01,3.954921840000000088e+01
2.587044266999999920e+01,3.143101796999999920e+01,4.412428641999999712e+01,3.976501689999999911e+01
2.627066643999999940e+01,3.170825662000000023e+01,4.433906088999999895e+01,3.998035704000000123e+01
2.665664175999999941e+01,3.198179211000000066e+01,4.455401384000000320e+01,4.019527922999999703e+01
2.702968525000000000e+01,3.225183564999999675e+01,4.476916896000000179e+01,4.040982266000000322e+01
2.739093629999999990e+01,3.251858301000000040e+01,4.498454952000000162e+01,4.062402534000000287e+01
2.774138804000000036e+01,3.278221615999999727e+01,4.520017832999999996e+01,4.083792413999999837e+01
2.808191174999999973e+01,3.304290467999999947e+01,4.541607783999999981e+01,4.105155486000000309e+01
2.841329507000000021e+01,3.330080697999999728e+01,4.563227012000000116e+01,4.126495228000000282e+01
2.873695783000000148e+01,3.355607136999999796e+01,4.584877691999999882e+01,4.147815016999999926e+01
2.905382292000000177e+01,3.380883696000000072e+01,4.606561966000000297e+01,4.169118136000000163e+01
2.936435176999999896e+01,3.405923453999999850e+01,4.628281951999999677e+01,4.190407774999999901e+01
2.966896363000000036e+01,3.430738731000000286e+01,4.650039740999999793e+01,4.211687039000000254e+01
2.996804015000000021e+01,3.455341152999999821e+01,4.671837401999999884e+01,4.232958948000000277e+01
3.026192971000000043e+01,3.479741715000000113e+01,4.693676985999999829e+01,4.254226443000000302e+01
3.055095120000000009e+01,3.503950830000000138e+01,4.715560523999999987e+01,4.275492386999999894e+01
3.083539735000000093e+01,3.527978380999999786e+01,4.737490034999999722e+01,4.296759571999999849e+01
3.111553762000000134e+01,3.551833755999999909e+01,4.759467527000000331e+01,4.318030717999999979e+01
3.139155647000000116e+01,3.575525892999999655e+01,4.781494998000000152e+01,4.339308479000000318e+01
3.166361854999999892e+01,3.599063313999999991e+01,4.803574438999999785e+01,4.360595447000000036e+01
3.193195606000000097e+01,3.622454153000000332e+01,4.825707837000000211e+01,4.381894150000000110e+01
3.219678370999999828e+01,3.645706179999999819e+01,4.847897178000000196e+01,4.403207062999999977e+01
3.245830045000000297e+01,3.668826834000000048e+01,4.870144450000000091e+01,4.424536606000000205e+01
3.271669108999999764e+01,3.691823239000000001e+01,4.892451645999999954e+01,4.445885144999999739e+01
3.297212774999999851e+01,3.714702232999999865e+01,4.914820761000000005e+01,4.467255002999999647e+01
3.322477107999999646e+01,3.737470378999999809e+01,4.937253800999999953e+01,4.488648454999999871e+01
3.347477139000000079e+01,3.760133987999999761e+01,4.959752782000000337e+01,4.510067733999999717e+01
3.372226953999999921e+01,3.782699130000000309e+01,4.982319735000000094e+01,4.531515035000000324e+01
3.396739789000000087e+01,3.805171656000000269e+01,5.004953943999999666e+01,4.552992514999999685e+01
3.421028088999999994e+01,3.827557197000000144e+01,5.027648478999999782e+01,4.574502300999999704e+01
3.445103608000000150e+01,3.849861195999999808e+01,5.050405169999999799e+01,4.596046485000000104e+01
3.468977410000000106e+01,3.872088892000000016e+01,5.073230629999999763e+01,4.617627138000000286e+01
3.492659996999999805e+01,3.894245358999999951e+01,5.096126432999999878e+01,4.639246299999999934e+01
3.516161309999999673e+01,3.916335499000000198e+01,5.119094066000000254e+01,4.660905990999999915e+01
3.539490783000000107e+01,3.938364050999999932e+01,5.142135013000000043e+01,4.682608210000000071e+01
3.562657384999999977e+01,3.960335600999999883e+01,5.165250761000000068e+01,4.704354941999999795e+01
3.585669654000000151e+01,3.982254590000000150e+01,5.188442793000000108e+01,4.726148154999999917e+01
3.608535731999999996e+01,4.004125321000000071e+01,5.211712596000000275e+01,4.747989805000000274e+01
3.631263387999999992e+01,4.025951960999999812e+01,5.235061658000000051e+01,4.769881842000000205e+01
3.653860052000000280e+01,4.047738551999999856e+01,5.258491468999999796e+01,4.791826206999999727e+01
3.676332835000000188e+01,4.069489014999999910e+01,5.282003522000000117e+01,4.813824834999999780e+01
3.698688548999999881e+01,4.091207151999999780e+01,5.305599314999999905e+01,4.835879664000000133e+01
3.720933732000000305e+01,4.112896656000000206e+01,5.329280349999999800e+01,4.857992628000000224e+01
3.743074660999999992e+01,4.134561109999999928e+01,5.353048136000000312e+01,4.880165665999999902e+01
3.765117371000000190e+01,4.156203998000000155e+01,5.376904185000000069e+01,4.902400722000000144e+01
3.787067670999999791e+01,4.177828700999999967e+01,5.400850018999999946e+01,4.924699749999999909e+01
3.808931153999999708e+01,4.199438511000000318e+01,5.424887163999999729e+01,4.947064710000000076e+01
3.830713212999999939e+01,4.221036626000000069e+01,5.449017156000000028e+01,4.969497576999999922e+01
3.852419121999999874e+01,4.242626163999999989e+01,5.473241442999999862e+01,4.992000059000000078e+01
3.874053760000000324e+01,4.264210143999999758e+01,5.497561766999999833e+01,5.014567687000000262e+01
3.895622132999999820e+01,4.285791522000000242e+01,5.521979465999999803e+01,5.037195734000000158e+01
3.917128770000000060e+01,4.307373172999999866e+01,5.546496365000000139e+01,5.059890725999999717e+01
3.938578291000000320e+01,4.328957900000000336e+01,5.571113917000000271e+01,5.082656140000000278e+01
3.959975088000000198e+01,4.350548437999999862e+01,5.595833710000000139e+01,5.105493421999999981e+01
3.981323413999999872e+01,4.372147455999999721e+01,5.620657346000000132e+01,5.128404021000000057e+01
4.002627392000000128e+01,4.393757561999999695e+01,5.645586435999999964e+01,5.151389386000000314e+01
4.023891015000000237e+01,4.415381304999999657e+01,5.670622599000000008e+01,5.174450963999999686e+01
4.045118157999999653e+01,4.437021177999999821e+01,5.695767468999999750e+01,5.197590204000000114e+01
4.066312578000000144e+01,4.458679622999999737e+01,5.721022690000000210e+01,5.220808558000000232e+01
4.087477923000000146e+01,4.480359032999999869e+01,5.746389916999999770e+01,5.244107479000000183e+01
4.108617734999999982e+01,4.502061754999999721e+01,5.771870815999999849e+01,5.267488424999999808e+01
4.129735452999999978e+01,4.523790094000000295e+01,5.797467065000000019e+01,5.290952856999999909e+01
4.150834418000000170e+01,4.545546314999999993e+01,5.823180356000000302e+01,5.314502241000000282e+01
4.171917881000000250e+01,4.567332645999999841e+01,5.849012391000000122e+01,5.338138047999999714e+01
4.192989000000000033e+01,4.589151282000000265e+01,5.874964884999999981e+01,5.361861756999999784e+01
4.214050849000000198e+01,4.611004389000000003e+01,5.901039563999999871e+01,5.385674852999999729e+01
4.235106418000000161e+01,4.632894103000000285e+01,5.927238169000000312e+01,5.409578826999999990e+01
4.256158621000000153e+01,4.654822537999999810e+01,5.953562450999999811e+01,5.433575179000000333e+01
4.277210294000000346e+01,4.676791783000000180e+01,5.980014176000000248e+01,5.457665417999999846e+01
4.298264204000000177e+01,4.698803910000000172e+01,6.006595120000000065e+01,5.481851060000000331e+01
4.319323044000000067e+01,4.720860962999999799e+01,6.033307036000000068e+01,5.506133601999999883e+01
4.340389442000000031e+01,4.742964959999999763e+01,6.060151662999999900e+01,5.530514534000000282e+01
4.361465961999999763e+01,4.765117927000000009e+01,6.087130811000000108e+01,5.554995395000000258e+01
4.382555109999999843e+01,4.787321886000000148e+01,6.114246303000000182e+01,5.579577737999999698e+01
4.403659335999999769e+01,4.809578848999999678e+01,6.141499973999999895e+01,5.604263122999999780e+01
4.424781037999999711e+01,4.831890828000000226e+01,6.168893673000000177e+01,5.629053121999999831e+01
4.445922560999999718e+01,4.854259832000000330e+01,6.196429261000000110e+01,5.653949318000000090e+01
4.467086205999999748e+01,4.876687874999999650e+01,6.224108610999999769e+01,5.678953305999999657e+01
4.488274228000000221e+01,4.899176973000000146e+01,6.251933609000000303e+01,5.704066688999999712e+01
4.509488840000000209e+01,4.921729150000000175e+01,6.279906154999999757e+01,5.729291085999999922e+01
4.530732219000000072e+01,4.944346439000000260e+01,6.308028159999999929e+01,5.754628122999999817e+01
4.552006503999999865e+01,4.967030884999999785e+01,6.336301547000000056e+01,5.780079441000000173e+01
4.573313729000000194e+01,4.989784009000000253e+01,6.364727927999999935e+01,5.805646446000000083e+01
4.594656099000000182e+01,5.012602619999999831e+01,6.393309827000000212e+01,5.831331236999999845e+01
4.616035395000000108e+01,5.035481237999999848e+01,6.422048073999999929e+01,5.857134632000000352e+01
4.637454084000000165e+01,5.058425635999999770e+01,6.450946478000000184e+01,5.883059712000000019e+01
4.658913937999999888e+01,5.081439931999999970e+01,6.480006074000000638e+01,5.909107455000000186e+01
4.680416939999999926e+01,5.104525627000000298e+01,6.509228862000000504e+01,5.935279575999999935e+01
4.701965055000000149e+01,5.127684220999999809e+01,6.538616851000000452e+01,5.961577799999999883e+01
4.723560235000000063e+01,5.150917213000000316e+01,6.568172067000000425e+01,5.988003865000000303e+01
4.745204418000000146e+01,5.174226103000000165e+01,6.597896545000000401e+01,6.014559523999999868e+01
4.766899535999999671e+01,5.197612390999999832e+01,6.627792332999999303e+01,6.041246539000000126e+01
4.788647509999999841e+01,5.221077576999999792e+01,6.657861492000000680e+01,6.068066688999999769e+01
4.810450258000000190e+01,5.244623164000000060e+01,6.688106093999999757e+01,6.095021761999999654e+01
4.832309697000000170e+01,5.268250658000000186e+01,6.718528222999999855e+01,6.122113559999999666e+01
4.854227741999999779e+01,5.291961567999999971e+01,6.749129976999999769e+01,6.149343900000000218e+01
4.876206310999999971e+01,5.315757408000000339e+01,6.779913460999999586e+01,6.176714608999999712e+01
4.898247328000000067e+01,5.339639695999999702e+01,6.810880797999999459e+01,6.204227527999999836e+01
4.920352723999999967e+01,5.363609956999999895e+01,6.842034117000000037e+01,6.231884510999999804e+01
4.942524436000000065e+01,5.387669721000000322e+01,6.873375563000000454e+01,6.259687422999999740e+01
4.964764416999999952e+01,5.411820526000000342e+01,6.904907289999999875e+01,6.287638144000000295e+01
4.987074630000000042e+01,5.436063917999999973e+01,6.936631463999999880e+01,6.315738566000000276e+01
5.009456286999999719e+01,5.460401315000000011e+01,6.968549989999999639e+01,6.343990380999999701e+01
5.031892399000000182e+01,5.484833902999999822e+01,7.000664279000000079e+01,6.372394900999999834e+01
5.054397689999999699e+01,5.509364399999999762e+01,7.032978893000000653e+01,6.400955896000000678e+01
5.076973899000000046e+01,5.533993743999999992e+01,7.065494730000000345e+01,6.429674287000000277e+01
5.099622465000000204e+01,5.558723525999999993e+01,7.098214011999999684e+01,6.458552027999999723e+01
5.122344824999999702e+01,5.583555343999999820e+01,7.131138971999999399e+01,6.487591086000000473e+01
5.145142417000000279e+01,5.608490805000000279e+01,7.164271854000000417e+01,6.516793441000000087e+01
5.168016680000000207e+01,5.633531528999999693e+01,7.197614910000000066e+01,6.546161085999999329e+01
5.190969050999999723e+01,5.658679144999999977e+01,7.231170407000000466e+01,6.575696025999999961e+01
5.214000971000000106e+01,5.683935294999999854e+01,7.264940617999999972e+01,6.605400276999999676e+01
5.237113880999999793e+01,5.709301628000000051e+01,7.298927829999999517e+01,6.635275867999999377e+01
5.260309228999999931e+01,5.734779808999999773e+01,7.333134339000000068e+01,6.665324841999999705e+01
5.283588462000000163e+01,5.760371511999999683e+01,7.367562449000000413e+01,6.695549250000000541e+01
5.306953034000000002e+01,5.786078421999999932e+01,7.402214476999999704e+01,6.725951159000000246e+01
5.330404405000000168e+01,5.811902237999999699e+01,7.437092748999999969e+01,6.756532645999999431e+01
5.353944039000000288e+01,5.837844668999999698e+01,7.472199600000000430e+01,6.787295799000000329e+01
5.377573407999999944e+01,5.863907437999999672e+01,7.507537376000000506e+01,6.818242718999999852e+01
5.401293988999999840e+01,5.890092279000000275e+01,7.543108431000000280e+01,6.849375519000000168e+01
5.425107268000000005e+01,5.916400937000000226e+01,7.578915130999999406e+01,6.880696322999999381e+01
5.449014738999999707e+01,5.942835173000000282e+01,7.614959849000000247e+01,6.912207266000000061e+01
5.473017902000000134e+01,5.969396756999999809e+01,7.651244968000000313e+01,6.943910495000000083e+01
5.497118269999999995e+01,5.996087473000000045e+01,7.687772880999999359e+01,6.975808168000000364e+01
5.521317360999999835e+01,6.022909116999999668e+01,7.724545989000000645e+01,7.007902452999999809e+01
5.545616704999999769e+01,6.049863498999999933e+01,7.761566702999999734e+01,7.040195533000000694e+01
5.570017839999999865e+01,6.076952441000000249e+01,7.798837441000000581e+01,7.072689595999999312e+01
5.594522316999999845e+01,6.104177776000000222e+01,7.836360632000000237e+01,7.105386846999999761e+01
5.619131695000000093e+01,6.131541351999999989e+01,7.874138711000000512e+01,7.138289496999999528e+01
5.643847539000000069e+01,6.159045023000000185e+01,7.912174115000000540e+01,7.171399762999999439e+01
5.668671428999999762e+01,6.186690658999999926e+01,7.950469289999999489e+01,7.204719871999999725e+01
5.693604958000000238e+01,6.214480145000000277e+01,7.989026698000000692e+01,7.238252070999999432e+01
5.718649727999999755e+01,6.242415379999999914e+01,8.027848808999999619e+01,7.271998612999999523e+01
5.743807357000000025e+01,6.270498272999999756e+01,8.066938102000000299e+01,7.305961765000000696e+01
5.769079470999999870e+01,6.298730750000000000e+01,8.106297062000000153e+01,7.340143802000000051e+01
5.794467709999999983e+01,6.327114745000000084e+01,8.145928184000000272e+01,7.374547010000000569e+01
5.819973723999999748e+01,6.355652210000000224e+01,8.185833968000000027e+01,7.409173683999999582e+01
5.845599176999999713e+01,6.384345103999999793e+01,8.226016925000000413e+01,7.444026128999999514e+01
5.871345744999999994e+01,6.413195403000000283e+01,8.266479571000000703e+01,7.479106659999999351e+01
5.897215116000000279e+01,6.442205094000000543e+01,8.307224429000000043e+01,7.514417602000000329e+01
5.923208990999999912e+01,6.471376175999999703e+01,8.348254031000000452e+01,7.549961288000000081e+01
5.949329081999999858e+01,6.500710660999999391e+01,8.389570913000000019e+01,7.585740063000000077e+01
5.975577116000000188e+01,6.530210572999999386e+01,8.431177621999999872e+01,7.621756277999999440e+01
6.001954830999999757e+01,6.559877948999999830e+01,8.473076709000000051e+01,7.658012295999999708e+01
6.028463978999999995e+01,6.589714838000000441e+01,8.515270730999999671e+01,7.694510486999999443e+01
6.055106322000000318e+01,6.619723303000000669e+01,8.557762252000000558e+01,7.731253230999999460e+01
6.081883639000000130e+01,6.649905415000000630e+01,8.600553843000000143e+01,7.768242915000000437e+01
6.108797718999999660e+01,6.680263261999999713e+01,8.643648081000000616e+01,7.805481937999999786e+01
6.135850363000000129e+01,6.710798939999999391e+01,8.687047545999999443e+01,7.842972704999999678e+01
6.163043388999999905e+01,6.741514558999999451e+01,8.730754826999999807e+01,7.880717629999999474e+01
6.190378624000000229e+01,6.772412242000000049e+01,8.774772514999999373e+01,7.918719135000000620e+01
6.217857908999999950e+01,6.803494121999999322e+01,8.819103208999999310e+01,7.956979651000000331e+01
6.245483097999999700e+01,6.834762342999999873e+01,8.863749509999999532e+01,7.995501616999999328e+01
6.273256058999999851e+01,6.866219062999999778e+01,8.908714025000000447e+01,8.034287478999999621e+01
6.301178671000000264e+01,6.897866451000000154e+01,8.953999364999999955e+01,8.073339692000000412e+01
6.329252825999999743e+01,6.929706686000000104e+01,8.999608141999999589e+01,8.112660716999999977e+01
6.357480430999999754e+01,6.961741960000000518e+01,9.045542976000000124e+01,8.152253025000000264e+01
6.385863402999999749e+01,6.993974475000000268e+01,9.091806484999999327e+01,8.192119092999999452e+01
6.414403672999999628e+01,7.026406446000000017e+01,9.138401290999999560e+01,8.232261404999999854e+01
6.443103184999999655e+01,7.059040097000000458e+01,9.185330020000000673e+01,8.272682453000000180e+01
6.471963895000000377e+01,7.091877664999999809e+01,9.232595297000000301e+01,8.313384736000000430e+01
6.500987772000000575e+01,7.124921396999999956e+01,9.280199747000000343e+01,8.354370760000000473e+01
6.530176797000000022e+01,7.158173549999999352e+01,9.328145997000000023e+01,8.395643035999999881e+01
6.559532964999999649e+01,7.191636393999999655e+01,9.376436673000000610e+01,8.437204083000000310e+01
6.589058280999999795e+01,7.225312205999999549e+01,9.425074399000000369e+01,8.479056427999999812e+01
6.618754764000000534e+01,7.259203277999999671e+01,9.474061797000000240e+01,8.521202599999999450e+01
6.648624445000000094e+01,7.293311909000000526e+01,9.523401486000000205e+01,8.563645139000000484e+01
6.678669367999999906e+01,7.327640409999999349e+01,9.573096080999999913e+01,8.606386587000000077e+01
6.708891586999999390e+01,7.362191101999999887e+01,9.623148191999999312e+01,8.649429494000000318e+01
6.739293170999999916e+01,7.396966313999999443e+01,9.673560421999999903e+01,8.692776412999999991e+01
6.769876198000000045e+01,7.431968388999999320e+01,9.724335370000000012e+01,8.736429904999999962e+01
6.800642761000000291e+01,7.467199675999999897e+01,9.775475622999999814e+01,8.780392532999999844e+01
6.831594961000000410e+01,7.502662537000000498e+01,9.826983758999999452e+01,8.824666867999999909e+01
6.862734915000000058e+01,7.538359339999999520e+01,9.878862343999999496e+01,8.869255481000000430e+01
6.894064749000000347e+01,7.574292466999999363e+01,9.931113933999999688e+01,8.914160950999999500e+01
6.925586601000000542e+01,7.610464306000000079e+01,9.983741066999999703e+01,8.959385858999999641e+01
6.957302620000000104e+01,7.646877254999999707e+01,1.003674626600000011e+02,9.004932788000000699e+01
6.989214968999999655e+01,7.683533722999999327e+01,1.009013203500000060e+02,9.050804327000000171e+01
7.021325819000000479e+01,7.720436125999999888e+01,1.014390085800000065e+02,9.097003064999999822e+01
7.053637353999999959e+01,7.757586890000000324e+01,1.019805519599999997e+02,9.143531593000000157e+01
7.086151768999999945e+01,7.794988449999999602e+01,1.025259748499999972e+02,9.190392504000000429e+01
7.118871269000000268e+01,7.832643249000000196e+01,1.030753013300000021e+02,9.237588393999999425e+01
7.151798071999999706e+01,7.870553739000000348e+01,1.036285551800000064e+02,9.285121854999999869e+01
7.184934404000000541e+01,7.908722382000000550e+01,1.041857598299999950e+02,9.332995481999999754e+01
7.218282503000000361e+01,7.947151646000000369e+01,1.047469383600000015e+02,9.381211867999999754e+01
7.251844619000000591e+01,7.985844009000000199e+01,1.053121134499999982e+02,9.429773604999999748e+01
7.285623010000000477e+01,8.024801958000000468e+01,1.058813073400000064e+02,9.478683281000000704e+01
7.319619946000000255e+01,8.064027984999999887e+01,1.064545418099999949e+02,9.527943480999999792e+01
7.353837706999999568e+01,8.103524591999999416e+01,1.070318381099999954e+02,9.577556785999999533e+01
7.388278581999999517e+01,8.143294290000000046e+01,1.076132169499999947e+02,9.627525773000000697e+01
7.422944873000000143e+01,8.183339596000000427e+01,1.081986984499999949e+02,9.677853009999999756e+01
7.457838888000000566e+01,8.223663034000000494e+01,1.087883020499999986e+02,9.728541058000000419e+01
7.492962946999999474e+01,8.264267137999999591e+01,1.093820465400000046e+02,9.779592470000000048e+01
7.528319380000000649e+01,8.305154446000000235e+01,1.099799499199999957e+02,9.831009788000000071e+01
7.563910525000000007e+01,8.346327506999999457e+01,1.105820293999999961e+02,9.882795543000000293e+01
7.599738732999999513e+01,8.387788874000000305e+01,1.111883013300000016e+02,9.934952250999999990e+01
7.635806359000000043e+01,8.429541107999999383e+01,1.117987811400000027e+02,9.987482414999999492e+01
7.672115770999999995e+01,8.471586777000000268e+01,1.124134832400000050e+02,1.004038852000000048e+02
7.708669347000000016e+01,8.513928454000000556e+01,1.130324209999999994e+02,1.009367303199999952e+02
7.745469470000000456e+01,8.556568719999999928e+01,1.136556066499999957e+02,1.014733839600000067e+02
7.782518534999999815e+01,8.599510162999999352e+01,1.142830512200000044e+02,1.020138703500000048e+02
7.819818945000000099e+01,8.642755373999999335e+01,1.149147644399999990e+02,1.025582134400000029e+02
7.857373112000000503e+01,8.686306951999999626e+01,1.155507546700000034e+02,1.031064369399999947e+02
7.895183455999999467e+01,8.730167500999999675e+01,1.161910288100000059e+02,1.036585642200000024e+02
7.933252405999999723e+01,8.774339629000000684e+01,1.168355922100000015e+02,1.042146183100000059e+02
7.971582399000000407e+01,8.818825950999999463e+01,1.174844485999999932e+02,1.047746218900000059e+02
8.010175879000000521e+01,8.863629086000000257e+01,1.181375999400000012e+02,1.053385972300000049e+02
8.049035301000000686e+01,8.908751655000000369e+01,1.187950463500000069e+02,1.059065661599999970e+02
8.088163124999999809e+01,8.954196287999999981e+01,1.194567860399999972e+02,1.064785500499999955e+02
8.127561821000000464e+01,8.999965613000000531e+01,1.201228151199999985e+02,1.070545697299999972e+02
8.167233865000000037e+01,9.046062265999999852e+01,1.207931275600000021e+02,1.076346455099999986e+02
8.207181742000000213e+01,9.092488882000000672e+01,1.214677150400000016e+02,1.082187970800000016e+02
8.247407943999999702e+01,9.139248102000000529e+01,1.221465668400000055e+02,1.088070434699999964e+02
8.287914969000000553e+01,9.186342564000000266e+01,1.228296697199999983e+02,1.093994030399999957e+02
8.328702540999999826e+01,9.233771595999999704e+01,1.235172482600000023e+02,1.099958529299999981e+02
8.369774975999999356e+01,9.281539990000000273e+01,1.242095703300000054e+02,1.105964363700000064e+02
8.411138803000000053e+01,9.329655162999999618e+01,1.249065268800000013e+02,1.112012272000000053e+02
8.452794203999999922e+01,9.378116964000000166e+01,1.256080361000000067e+02,1.118102064100000064e+02
8.494743028000000606e+01,9.426927218999999525e+01,1.263141054799999949e+02,1.124233781500000049e+02
8.536987815000000523e+01,9.476088566999999330e+01,1.270247534300000041e+02,1.130407553799999931e+02
8.579531110000000638e+01,9.525603644000000259e+01,1.277399983899999967e+02,1.136623499199999969e+02
8.622375465000000361e+01,9.575475079999999650e+01,1.284598588800000130e+02,1.142881723999999934e+02
8.665523437999999601e+01,9.625705501000000197e+01,1.291843534200000079e+02,1.149182321600000023e+02
8.708977590000000646e+01,9.676297528999999997e+01,1.299135006399999952e+02,1.155525371899999953e+02
8.752740491000000134e+01,9.727253776000000585e+01,1.306473192100000063e+02,1.161910940199999942e+02
8.796814713999999924e+01,9.778576845000000617e+01,1.313858278900000016e+02,1.168339076500000004e+02
8.841202834999999993e+01,9.830269330999999511e+01,1.321290455200000054e+02,1.174809814399999937e+02
8.885907437000000186e+01,9.882333816000000581e+01,1.328769910199999913e+02,1.181323170299999958e+02
8.930931107000000679e+01,9.934772868000000301e+01,1.336296834199999921e+02,1.187879142400000063e+02
8.976276432999999599e+01,9.987589042000000461e+01,1.343871418200000107e+02,1.194477709599999997e+02
9.021946008999999833e+01,1.004078487499999994e+02,1.351493854699999986e+02,1.201118830399999950e+02
9.067942417000000432e+01,1.009436286800000033e+02,1.359164334799999949e+02,1.207802440100000041e+02
9.114268246000000318e+01,1.014832550999999938e+02,1.366883052000000021e+02,1.214528452100000067e+02
9.160926096999999402e+01,1.020267527500000000e+02,1.374650201999999979e+02,1.221296757300000024e+02
9.207918573999999978e+01,1.025741461300000026e+02,1.382465982399999973e+02,1.228107221799999991e+02
9.255244077999999774e+01,1.031254106600000000e+02,1.390329984800000034e+02,1.234962642899999992e+02
9.302909832000000279e+01,1.036806239699999992e+02,1.398243079300000034e+02,1.241864284800000036e+02
9.350918883999999309e+01,1.042398147399999999e+02,1.406205530599999918e+02,1.248811687200000051e+02
9.399275772000000018e+01,1.048030285100000043e+02,1.414217818099999988e+02,1.255804657300000002e+02
9.447980311999999969e+01,1.053702558399999987e+02,1.422279747000000043e+02,1.262842837400000064e+02
9.497035078000000397e+01,1.059415187799999956e+02,1.430391520599999922e+02,1.269926403799999974e+02
9.546442663999999922e+01,1.065168392100000005e+02,1.438553347600000052e+02,1.277055535899999938e+02
9.596205657000000144e+01,1.070962384399999934e+02,1.446765438500000016e+02,1.284230413399999975e+02
9.646326639999999486e+01,1.076797372500000023e+02,1.455028005599999972e+02,1.291451216499999930e+02
9.696808190999999510e+01,1.082673557899999963e+02,1.463341263899999944e+02,1.298718125999999984e+02
9.747652875999999367e+01,1.088591135700000052e+02,1.471705430199999967e+02,1.306031323500000099e+02
9.798863253999999756e+01,1.094550293700000054e+02,1.480120723800000064e+02,1.313390991100000065e+02
9.850441874999999925e+01,1.100551212299999975e+02,1.488587366499999973e+02,1.320797311700000023e+02
9.902391273000000638e+01,1.106594063600000055e+02,1.497105582700000070e+02,1.328250469200000055e+02
9.954713972000000410e+01,1.112679010800000015e+02,1.505675599500000033e+02,1.335750648199999944e+02
1.000741247699999974e+02,1.118806207899999947e+02,1.514297646599999894e+02,1.343298034400000063e+02
1.006048927899999939e+02,1.124975798600000019e+02,1.522971957000000032e+02,1.350892814299999998e+02
1.011394684400000017e+02,1.131187915400000037e+02,1.531698766099999887e+02,1.358535175499999923e+02
1.016778760800000043e+02,1.137442678599999937e+02,1.540478311500000075e+02,1.366225305199999980e+02
1.022201399300000020e+02,1.143740197000000052e+02,1.549310835400000030e+02,1.373963393299999893e+02
1.027662839700000035e+02,1.150080566400000066e+02,1.558196583700000133e+02,1.381749631000000136e+02
1.033163318699999991e+02,1.156463868700000006e+02,1.567135806000000002e+02,1.389584210799999937e+02
1.038703069900000031e+02,1.162890171100000032e+02,1.576128755899999874e+02,1.397467326899999875e+02
1.044282323500000018e+02,1.169359524900000054e+02,1.585175691000000029e+02,1.405399174599999981e+02
1.049901305799999989e+02,1.175871964600000013e+02,1.594276872899999944e+02,1.413379951100000085e+02
1.055560238999999996e+02,1.182427507200000036e+02,1.603432568100000140e+02,1.421409854999999993e+02
1.061259340799999933e+02,1.189026150600000022e+02,1.612643047299999921e+02,1.429489086700000087e+02
1.066998823899999991e+02,1.195667873400000047e+02,1.621908586499999956e+02,1.437617848499999980e+02
1.072778895900000009e+02,1.202352632900000060e+02,1.631229466499999887e+02,1.445796344400000066e+02
1.078599758499999979e+02,1.209080364400000036e+02,1.640605973600000027e+02,1.454024780700000008e+02
1.084461607500000042e+02,1.215850980200000038e+02,1.650038399700000014e+02,1.462303365399999961e+02
1.090364555599999932e+02,1.222664289300000036e+02,1.659525494899999956e+02,1.470632215900000119e+02
1.096308842699999957e+02,1.229520214599999974e+02,1.669066957800000068e+02,1.479011615999999947e+02
1.102294180399999988e+02,1.236421972800000049e+02,1.678663815399999919e+02,1.487441215300000010e+02
1.108321280100000052e+02,1.243371317699999992e+02,1.688317679600000076e+02,1.495921898599999906e+02
1.114390728099999990e+02,1.250366984700000046e+02,1.698029432799999938e+02,1.504454411600000014e+02
1.120502183499999944e+02,1.257408273100000002e+02,1.707798678999999993e+02,1.513038379200000065e+02
1.126655777299999954e+02,1.264495361900000034e+02,1.717625684600000113e+02,1.521674019499999986e+02
1.132851635800000025e+02,1.271628436700000009e+02,1.727510727400000121e+02,1.530361561299999948e+02
1.139089873599999976e+02,1.278807683499999968e+02,1.737454088199999944e+02,1.539101236399999948e+02
1.145370593300000053e+02,1.286033288700000128e+02,1.747456050799999900e+02,1.547893280099999913e+02
1.151693883899999946e+02,1.293305439499999920e+02,1.757516901699999892e+02,1.556737930699999879e+02
1.158059820699999989e+02,1.300624323399999867e+02,1.767636930500000005e+02,1.565635430499999927e+02
1.164468463999999983e+02,1.307990129000000081e+02,1.777816429400000118e+02,1.574586025499999948e+02
1.170919858299999987e+02,1.315403045500000019e+02,1.788055693700000006e+02,1.583589965399999926e+02
1.177414031499999965e+02,1.322863263099999926e+02,1.798355021300000089e+02,1.592647504299999923e+02
1.183950993800000049e+02,1.330370972700000038e+02,1.808714713100000040e+02,1.601758900400000130e+02
1.190530736500000017e+02,1.337926366300000041e+02,1.819135072800000046e+02,1.610924416699999995e+02
1.197153229999999979e+02,1.345529635800000108e+02,1.829616405099999952e+02,1.620144319000000053e+02
1.203818423700000011e+02,1.353180973400000084e+02,1.840159017199999880e+02,1.629418878200000051e+02
1.210526246099999952e+02,1.360880574400000000e+02,1.850763220599999954e+02,1.638748371599999984e+02
1.217276602499999996e+02,1.368628634799999872e+02,1.861429329899999914e+02,1.648133081999999945e+02
1.224069293400000049e+02,1.376425259099999892e+02,1.872157542999999862e+02,1.657572025300000007e+02
1.230904221499999949e+02,1.384270678100000111e+02,1.882948220400000139e+02,1.667064639699999873e+02
1.237785804199999973e+02,1.392164613900000063e+02,1.893801071700000023e+02,1.676611914400000103e+02
1.244714551000000000e+02,1.400108179700000051e+02,1.904717590900000062e+02,1.686215550500000120e+02
1.251688728700000013e+02,1.408101506399999892e+02,1.915698013100000026e+02,1.695876002900000117e+02
1.258708187000000009e+02,1.416144500100000130e+02,1.926742285599999889e+02,1.705593195499999979e+02
1.265773105399999992e+02,1.424237366799999904e+02,1.937850740799999869e+02,1.715367393299999890e+02
1.272883664099999947e+02,1.432380315199999927e+02,1.949023714600000119e+02,1.725198865200000000e+02
1.280040043600000104e+02,1.440573555599999906e+02,1.960261545799999965e+02,1.735087882999999920e+02
1.287242424899999946e+02,1.448817300599999953e+02,1.971564575600000069e+02,1.745034721400000137e+02
1.294490989599999864e+02,1.457111764800000060e+02,1.982933148099999983e+02,1.755039657799999873e+02
1.301785919799999931e+02,1.465457164899999896e+02,1.994367609800000025e+02,1.765102972500000078e+02
1.309127398500000083e+02,1.473853719999999896e+02,2.005868309900000099e+02,1.775224948299999994e+02
1.316515609100000006e+02,1.482301651600000127e+02,2.017435600199999897e+02,1.785405871000000104e+02
1.323950736200000051e+02,1.490801183600000002e+02,2.029069835100000034e+02,1.795646029199999987e+02
1.331432964900000115e+02,1.499352542700000015e+02,2.040771371600000066e+02,1.805945713799999908e+02
1.338962481499999910e+02,1.507955958299999963e+02,2.052540569200000107e+02,1.816305218800000034e+02
1.346539473100000066e+02,1.516611662400000000e+02,2.064377790000000061e+02,1.826724840800000038e+02
1.354164127800000017e+02,1.525319890499999929e+02,2.076283398699999907e+02,1.837204879100000028e+02
1.361836635100000024e+02,1.534080880900000068e+02,2.088257762599999978e+02,1.847745635500000105e+02
1.369557185300000128e+02,1.542894875199999944e+02,2.100301251699999909e+02,1.858347414899999990e+02
1.377325970199999858e+02,1.551762118599999951e+02,2.112414238300000022e+02,1.869010524299999929e+02
1.385143182900000056e+02,1.560682859800000131e+02,2.124597097399999939e+02,1.879735273800000073e+02
1.393009017800000038e+02,1.569657351300000130e+02,2.136850206899999876e+02,1.890521975899999916e+02
1.400923670699999946e+02,1.578685849599999926e+02,2.149173946800000010e+02,1.901370945699999879e+02
1.408887339000000054e+02,1.587768615200000113e+02,2.161568700200000137e+02,1.912282501200000127e+02
1.416900221799999997e+02,1.596905913100000021e+02,2.174034852599999965e+02,1.923256962600000008e+02
1.424962519700000030e+02,1.606098012699999913e+02,2.186572792300000003e+02,1.934294652899999960e+02
1.433074435199999925e+02,1.615345188199999882e+02,2.199182910199999981e+02,1.945395897699999921e+02
1.441236172499999952e+02,1.624647718999999881e+02,2.211865600099999938e+02,1.956561025000000029e+02
1.449447938099999931e+02,1.634005889400000058e+02,2.224621258500000067e+02,1.967790365600000086e+02
1.457709940100000097e+02,1.643419989299999884e+02,2.237450284699999941e+02,1.979084252499999934e+02
1.466022389899999894e+02,1.652890316900000016e+02,2.250353082199999903e+02,1.990443022599999949e+02
1.474385315600000013e+02,1.662414742900000135e+02,2.263329785999999899e+02,2.001866776599999866e+02
1.482799177800000052e+02,1.671994208399999877e+02,2.276381163899999933e+02,2.013356171499999903e+02
1.491264250899999979e+02,1.681630598700000121e+02,2.289507710899999893e+02,2.024911623799999916e+02
1.499780635900000050e+02,1.691324238699999967e+02,2.302709666799999866e+02,2.036533325999999988e+02
1.508348555400000066e+02,1.701075399400000094e+02,2.315987449399999889e+02,2.048221626300000082e+02
1.516968234900000141e+02,1.710884355400000061e+02,2.329341479699999979e+02,2.059976875300000074e+02
1.525639902899999925e+02,1.720751384300000097e+02,2.342772182100000009e+02,2.071799426199999914e+02
1.534363790699999868e+02,1.730676766699999973e+02,2.356279984500000069e+02,2.083689634600000034e+02
1.543140132999999992e+02,1.740660786299999927e+02,2.369865318699999932e+02,2.095647858600000006e+02
1.551969167800000093e+02,1.750703729500000065e+02,2.383528620099999955e+02,2.107674458699999889e+02
1.560851136599999904e+02,1.760805885700000033e+02,2.397270328099999972e+02,2.119769798000000094e+02
1.569786284699999896e+02,1.770967547200000070e+02,2.411090886400000102e+02,2.131934241900000018e+02
1.578774860899999908e+02,1.781189008999999999e+02,2.424990742699999942e+02,2.144168158600000140e+02
1.587817118499999935e+02,1.791470569200000114e+02,2.438970349399999975e+02,2.156471918599999924e+02
1.596913314699999944e+02,1.801812528400000133e+02,2.453030163500000072e+02,2.168845895000000041e+02
1.606063711099999978e+02,1.812215190400000040e+02,2.467170647000000088e+02,2.181290463400000021e+02
1.615268574300000068e+02,1.822678861500000096e+02,2.481392266899999868e+02,2.193806002100000114e+02
1.624528175400000123e+02,1.833203850900000020e+02,2.495695495500000050e+02,2.206392891899999995e+02
1.633842790600000114e+02,1.843790470799999923e+02,2.510080811100000062e+02,2.219051516400000139e+02
1.643212701799999991e+02,1.854439035899999908e+02,2.524548697399999924e+02,2.231782261699999879e+02
1.652638196700000037e+02,1.865149864400000013e+02,2.539099645699999996e+02,2.244585517399999901e+02
1.662117308800000046e+02,1.875923086999999896e+02,2.553733899300000019e+02,2.257461454399999923e+02
1.671650679100000048e+02,1.886759270100000094e+02,2.568452286699999831e+02,2.270410750599999972e+02
1.681240290899999934e+02,1.897658820499999877e+02,2.583255427400000031e+02,2.283433897799999954e+02
1.690886480000000063e+02,1.908621932499999900e+02,2.598143660499999896e+02,2.296531140099999959e+02
1.700589509099999930e+02,1.919648937199999921e+02,2.613117512599999941e+02,2.309702880799999889e+02
1.710349644499999897e+02,1.930740168799999879e+02,2.628177519100000268e+02,2.322949526799999944e+02
1.720167155299999990e+02,1.941895964100000072e+02,2.643324224599999752e+02,2.336271487999999863e+02
1.730042313799999931e+02,1.953116662399999939e+02,2.658558183100000178e+02,2.349669177899999966e+02
1.739975395099999957e+02,1.964402605900000083e+02,2.673879958699999975e+02,2.363143013399999859e+02
1.749966676999999891e+02,1.975754139400000042e+02,2.689290126099999725e+02,2.376693414899999937e+02
1.760016439899999909e+02,1.987171610000000044e+02,2.704789271000000213e+02,2.390320806299999958e+02
1.770124967200000015e+02,1.998655367800000136e+02,2.720377991400000042e+02,2.404025615600000094e+02
1.780292545199999950e+02,2.010205765400000075e+02,2.736056897899999854e+02,2.417808274999999867e+02
1.790519462800000099e+02,2.021823158100000057e+02,2.751826614400000039e+02,2.431669220800000062e+02
1.800806011699999942e+02,2.033507903899999860e+02,2.767687778900000239e+02,2.445608893799999919e+02
1.811152485499999898e+02,2.045260362100000009e+02,2.783641043000000082e+02,2.459627738099999874e+02
1.821559180900000001e+02,2.057080895299999952e+02,2.799687074600000187e+02,2.473726203100000021e+02
1.832026397600000109e+02,2.068969869199999891e+02,2.815826559100000281e+02,2.487904744100000016e+02
1.842554438200000106e+02,2.080927652000000023e+02,2.832060199499999840e+02,2.502163821400000074e+02
1.853143608000000029e+02,2.092954614500000048e+02,2.848388717700000257e+02,2.516503900900000019e+02
1.863794214799999907e+02,2.105051129999999944e+02,2.864812855199999717e+02,2.530925454599999966e+02
1.874506569099999922e+02,2.117217574700000000e+02,2.881333374399999911e+02,2.545428960200000006e+02
1.885280984199999921e+02,2.129454326999999978e+02,2.897951060099999836e+02,2.560014902400000096e+02
1.896117775900000026e+02,2.141761768400000108e+02,2.914666720499999997e+02,2.574683772199999794e+02
1.907017262699999947e+02,2.154140282600000091e+02,2.931481188600000110e+02,2.589436068300000215e+02
1.917979765700000030e+02,2.166590256300000021e+02,2.948395323699999722e+02,2.604272296500000152e+02
1.929005608600000130e+02,2.179112078599999904e+02,2.965410013100000128e+02,2.619192970999999943e+02
1.940095117699999889e+02,2.191706141500000058e+02,2.982526173300000210e+02,2.634198614200000179e+02
1.951248622399999988e+02,2.204372840400000086e+02,2.999744741200000249e+02,2.649289758300000130e+02
1.962466429499999947e+02,2.217112544599999922e+02,3.017066600100000073e+02,2.664466911200000254e+02


==> data_4cond/T_time_tsa.csv <==
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00,4.200000000000000178e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.200266090000000396e+00,4.200000010000000117e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.201716219999999780e+00,4.200000320000000009e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.204729239999999812e+00,4.200002239999999887e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.209533750000000296e+00,4.200007789999999908e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.216290200000000432e+00,4.200019369999999697e+00
4.200000000000000178e+00,4.200000000000000178e+00,4.225109090000000123e+00,4.200039669999999781e+00
4.200000010000000117e+00,4.200000000000000178e+00,4.236062379999999905e+00,4.200071529999999775e+00
4.200000029999999995e+00,4.200000000000000178e+00,4.250017879999999693e+00,4.200117940000000161e+00
4.200000079999999691e+00,4.200000000000000178e+00,4.269013610000000014e+00,4.200182820000000206e+00
4.200000189999999911e+00,4.200000000000000178e+00,4.294197770000000247e+00,4.200272430000000057e+00
4.200000379999999645e+00,4.200000000000000178e+00,4.326514760000000237e+00,4.200394929999999860e+00
4.200000710000000304e+00,4.200000000000000178e+00,4.367292349999999601e+00,4.200559860000000256e+00
4.200001239999999747e+00,4.200000010000000117e+00,4.421030680000000324e+00,4.200778490000000254e+00
4.200002040000000214e+00,4.200000010000000117e+00,4.496585790000000138e+00,4.201067570000000195e+00
4.200003249999999966e+00,4.200000020000000056e+00,4.582089869999999898e+00,4.201452540000000013e+00
4.200005110000000208e+00,4.200000029999999995e+00,4.675866130000000176e+00,4.201951519999999718e+00
4.200007959999999763e+00,4.200000049999999874e+00,4.777262819999999799e+00,4.202577220000000224e+00
4.200012290000000093e+00,4.200000079999999691e+00,4.885645659999999779e+00,4.203340840000000078e+00
4.200018589999999996e+00,4.200000120000000337e+00,5.000292550000000169e+00,4.204252939999999938e+00
4.200027419999999623e+00,4.200000189999999911e+00,5.120387540000000293e+00,4.205323469999999730e+00
4.200039340000000010e+00,4.200000280000000252e+00,5.245048839999999934e+00,4.206561719999999838e+00
4.200054930000000297e+00,4.200000410000000350e+00,5.373368700000000331e+00,4.207976249999999752e+00
4.200074769999999624e+00,4.200000590000000145e+00,5.504455100000000378e+00,4.209574789999999567e+00
4.200099400000000038e+00,4.200000829999999574e+00,5.637465970000000048e+00,4.211364279999999738e+00
4.200129379999999912e+00,4.200001140000000355e+00,5.771634380000000064e+00,4.213350779999999851e+00
4.200165229999999639e+00,4.200001539999999700e+00,5.906283740000000115e+00,4.215539520000000095e+00
4.200207439999999792e+00,4.200002050000000153e+00,6.057696420000000082e+00,4.217934060000000152e+00
4.200256500000000059e+00,4.200002679999999877e+00,9.956907490000000749e+00,4.220574069999999622e+00
4.200312880000000249e+00,4.200003470000000405e+00,1.335641938000000017e+01,4.225078729999999894e+00
4.200377729999999588e+00,4.200004419999999961e+00,1.534982250999999920e+01,4.234132520000000177e+00
4.200456489999999654e+00,4.200005560000000138e+00,1.681413845999999879e+01,4.248159389999999647e+00
4.200559840000000378e+00,4.200006949999999684e+00,1.799255326000000110e+01,4.267005479999999906e+00
4.200700030000000140e+00,4.200008630000000132e+00,1.898965335000000110e+01,4.290401379999999598e+00
4.200888139999999993e+00,4.200010739999999743e+00,1.986063404000000077e+01,4.335330769999999667e+00
4.201133419999999674e+00,4.200013430000000270e+00,2.063818725999999870e+01,4.422593499999999622e+00
4.201443290000000275e+00,4.200016910000000436e+00,2.134361111000000122e+01,4.527212750000000341e+00
4.201823730000000090e+00,4.200021529999999892e+00,2.199147865000000124e+01,4.645991060000000061e+00
4.202279660000000305e+00,4.200027770000000160e+00,2.259224990999999960e+01,4.777341869999999879e+00
4.202815110000000409e+00,4.200036270000000016e+00,2.315370503999999841e+01,4.919657370000000363e+00
4.203433460000000288e+00,4.200047810000000048e+00,2.368179989000000063e+01,5.071128940000000362e+00
4.204137560000000384e+00,4.200063209999999714e+00,2.418119730000000089e+01,5.229809219999999925e+00
4.204929800000000384e+00,4.200083379999999700e+00,2.465562255000000036e+01,5.393738860000000024e+00
4.205812230000000262e+00,4.200109219999999866e+00,2.510810268999999906e+01,5.561074979999999890e+00
4.206786600000000043e+00,4.200141649999999949e+00,2.554113298000000043e+01,5.730186609999999625e+00
4.207854379999999672e+00,4.200181589999999687e+00,2.595679747000000148e+01,5.899705240000000295e+00
4.209016809999999609e+00,4.200229900000000072e+00,2.635685651000000007e+01,6.068535540000000061e+00
4.210274740000000016e+00,4.200287420000000438e+00,2.674283561000000020e+01,6.269660290000000025e+00
4.211628949999999705e+00,4.200354940000000425e+00,2.711603254999999990e+01,1.116999807000000011e+01
4.213080480000000350e+00,4.200433320000000137e+00,2.747752148000000005e+01,1.398614096999999923e+01
4.214629910000000201e+00,4.200524970000000025e+00,2.782828362000000055e+01,1.579368659999999913e+01
4.216277729999999835e+00,4.200637140000000436e+00,2.816920590999999874e+01,1.716311817000000062e+01
4.218024299999999727e+00,4.200780939999999575e+00,2.850122928000000044e+01,1.828253945000000158e+01
4.219869939999999708e+00,4.200968020000000358e+00,2.882588349999999977e+01,1.923862360000000038e+01
4.221814850000000341e+00,4.201208760000000098e+00,2.914391917000000021e+01,2.007887582000000037e+01
4.223859199999999703e+00,4.201511810000000402e+00,2.945581006000000102e+01,2.083232165000000080e+01
4.226002939999999874e+00,4.201887980000000411e+00,2.976198443999999910e+01,2.151814775000000068e+01
4.228246160000000309e+00,4.202787260000000025e+00,3.006281668999999823e+01,2.214960682999999975e+01
4.230589410000000328e+00,4.205012120000000131e+00,3.035864012000000045e+01,2.273628983000000048e+01
4.233034019999999842e+00,4.208898529999999916e+00,3.064976233999999877e+01,2.328546101999999962e+01
4.235581899999999678e+00,4.214651510000000378e+00,3.093646370000000090e+01,2.380272921999999980e+01
4.238235229999999909e+00,4.222410990000000197e+00,3.121898910999999899e+01,2.429251010999999849e+01
4.240996400000000222e+00,4.232271230000000273e+00,3.149748287999999974e+01,2.475834241000000091e+01
4.243867820000000179e+00,4.244477390000000128e+00,3.177214165999999906e+01,2.520310951000000088e+01
4.246852279999999702e+00,4.260965829999999954e+00,3.204318630000000212e+01,2.562918913000000032e+01
4.249954350000000325e+00,4.283193899999999665e+00,3.231082110999999912e+01,2.603857054999999932e+01
4.253180740000000348e+00,4.312159920000000035e+00,3.257523523999999782e+01,2.643293385999999856e+01
4.256539590000000040e+00,4.348958839999999881e+00,3.283660497999999706e+01,2.681371469000000118e+01
4.260040390000000343e+00,4.395750239999999920e+00,3.309509561000000133e+01,2.718215252999999976e+01
4.263695509999999800e+00,4.463172140000000176e+00,3.335085983999999826e+01,2.753931513999999936e+01
4.267526779999999853e+00,4.544673750000000290e+00,3.360403721000000132e+01,2.788612164999999976e+01
4.271554609999999919e+00,4.634955249999999971e+00,3.385476468000000239e+01,2.822340317000000098e+01
4.275788740000000310e+00,4.733255830000000053e+00,3.410316968000000060e+01,2.855209885000000014e+01
4.280312689999999698e+00,4.838978860000000104e+00,3.434937235000000300e+01,2.887368048000000087e+01
4.285276520000000033e+00,4.951458309999999585e+00,3.459348553000000237e+01,2.918873076999999938e+01
4.290817640000000210e+00,5.069925529999999902e+00,3.483561591000000135e+01,2.949768918999999912e+01
4.297078609999999799e+00,5.193525610000000015e+00,3.507586522999999801e+01,2.980095687000000027e+01
4.304258139999999955e+00,5.321357810000000299e+00,3.531432939999999832e+01,3.009889727999999920e+01
4.312631989999999860e+00,5.452514220000000300e+00,3.555110025999999834e+01,3.039184423000000024e+01
4.322713979999999623e+00,5.586119110000000276e+00,3.578626675999999662e+01,3.068010784999999885e+01
4.336339729999999726e+00,5.721368469999999817e+00,3.601990818000000161e+01,3.096395708000000013e+01
4.352777849999999837e+00,5.857539449999999981e+00,3.625210240999999911e+01,3.124363350999999867e+01
4.370805050000000413e+00,5.996812649999999856e+00,3.648293081999999998e+01,3.151928905000000114e+01
4.390103950000000310e+00,7.772695099999999968e+00,3.671246690000000257e+01,3.179113900000000115e+01
4.412414270000000194e+00,1.245271583999999976e+01,3.694077666999999821e+01,3.205939519999999732e+01
4.445973030000000215e+00,1.475191500000000033e+01,3.716792661000000209e+01,3.232426256000000109e+01
4.494322040000000129e+00,1.635663677000000149e+01,3.739398101999999824e+01,3.258593221999999656e+01
4.557892759999999654e+00,1.761697678000000167e+01,3.761900173000000080e+01,3.284458191000000227e+01
4.636457009999999990e+00,1.866832198000000176e+01,3.784304826000000332e+01,3.310037725000000108e+01
4.729454790000000131e+00,1.957809535999999895e+01,3.806617796999999825e+01,3.335347294000000318e+01
4.836038199999999954e+00,2.038503572000000119e+01,3.828844613999999780e+01,3.360401379999999705e+01
4.955070339999999796e+00,2.111357832999999928e+01,3.850990613999999823e+01,3.385213569999999805e+01
5.085143200000000085e+00,2.178018802000000065e+01,3.873060951000000074e+01,3.409796631999999761e+01
5.224634489999999687e+00,2.239651965999999916e+01,3.895060604999999754e+01,3.434162591999999847e+01
5.371799079999999726e+00,2.297114518000000061e+01,3.916994391000000064e+01,3.458322795000000127e+01
5.524876029999999716e+00,2.351056499999999971e+01,3.938866970000000123e+01,3.482287966999999895e+01
5.682188769999999778e+00,2.401983360999999917e+01,3.960682852000000054e+01,3.506068257999999815e+01
5.842221340000000041e+00,2.450296416000000121e+01,3.982446405999999683e+01,3.529673297000000076e+01
6.003663600000000322e+00,2.496319975000000113e+01,4.004161863000000210e+01,3.553112228999999900e+01
6.166433890000000417e+00,2.540321551999999983e+01,4.025833360000000027e+01,3.576393870999999791e+01
9.181171109999999302e+00,2.582526684999999844e+01,4.047464976999999919e+01,3.599526900000000040e+01
1.299937055999999913e+01,2.623114917999999918e+01,4.069060431999999849e+01,3.622518703000000073e+01
1.510914411999999984e+01,2.662244467000000014e+01,4.090623464000000098e+01,3.645376808999999696e+01
1.662786000999999914e+01,2.700053464000000147e+01,4.112157713999999942e+01,3.668108447000000183e+01
1.783747276000000070e+01,2.736664495000000130e+01,4.133666714999999670e+01,3.690720541000000310e+01
1.885449386999999888e+01,2.772185061000000061e+01,4.155153899999999823e+01,3.713219729000000058e+01
1.973896566000000163e+01,2.806708353999999872e+01,4.176622608000000270e+01,3.735612385999999674e+01
2.052613411000000099e+01,2.840318238000000051e+01,4.198076083000000125e+01,3.757904635999999954e+01
2.123856235999999953e+01,2.873154492999999832e+01,4.219517482999999913e+01,3.780102368000000013e+01
2.189161895999999885e+01,2.905317154999999829e+01,4.240949879000000067e+01,3.802211255000000278e+01
2.249627256000000131e+01,2.936852717000000013e+01,4.262376264000000248e+01,3.824236762999999684e+01
2.306064252999999908e+01,2.967802968999999891e+01,4.283799549999999812e+01,3.846184163000000211e+01
2.359091799000000123e+01,2.998205701999999917e+01,4.305222580000000221e+01,3.868058545000000237e+01
2.409193179000000029e+01,3.028095250999999877e+01,4.326648122999999657e+01,3.889864823999999999e+01
2.456753452999999965e+01,3.057502944999999883e+01,4.348078884000000244e+01,3.911607750000000294e+01
2.502084722000000028e+01,3.086457485000000034e+01,4.369517502000000064e+01,3.933291918999999837e+01
2.545443702000000030e+01,3.114984871000000055e+01,4.390966559000000302e+01,3.954921775999999767e+01
2.587044275999999954e+01,3.143101804999999871e+01,4.412428575999999936e+01,3.976501626000000300e+01
2.627066652999999974e+01,3.170825669999999974e+01,4.433906023000000118e+01,3.998035639999999802e+01
2.665664183999999892e+01,3.198179219000000018e+01,4.455401316999999750e+01,4.019527860000000175e+01
2.702968532999999951e+01,3.225183573000000337e+01,4.476916829999999692e+01,4.040982203000000084e+01
2.739093637999999942e+01,3.251858308999999991e+01,4.498454885000000303e+01,4.062402469999999965e+01
2.774138810999999905e+01,3.278221623000000307e+01,4.520017767000000219e+01,4.083792350000000226e+01
2.808191181999999841e+01,3.304290475999999899e+01,4.541607717000000122e+01,4.105155423000000070e+01
2.841329513999999890e+01,3.330080705999999680e+01,4.563226945000000256e+01,4.126495165000000043e+01
2.873695790000000017e+01,3.355607143999999664e+01,4.584877625000000023e+01,4.147814953999999688e+01
2.905382299000000046e+01,3.380883702999999940e+01,4.606561898999999727e+01,4.169118072999999924e+01
2.936435184000000120e+01,3.405923460999999719e+01,4.628281884999999818e+01,4.190407711999999663e+01
2.966896369999999905e+01,3.430738737000000071e+01,4.650039673999999934e+01,4.211686976000000016e+01
2.996804021999999890e+01,3.455341159000000317e+01,4.671837335000000024e+01,4.232958885000000038e+01
3.026192977999999911e+01,3.479741720999999899e+01,4.693676917999999887e+01,4.254226380000000063e+01
3.055095126000000150e+01,3.503950837000000007e+01,4.715560456000000045e+01,4.275492323999999655e+01
3.083539740999999879e+01,3.527978387000000282e+01,4.737489966999999780e+01,4.296759509000000321e+01
3.111553767999999920e+01,3.551833761999999695e+01,4.759467458999999678e+01,4.318030654999999740e+01
3.139155652999999901e+01,3.575525899000000152e+01,4.781494930000000210e+01,4.339308416000000079e+01
3.166361861000000033e+01,3.599063320999999860e+01,4.803574370999999843e+01,4.360595383999999797e+01
3.193195611999999883e+01,3.622454160000000201e+01,4.825707768000000186e+01,4.381894086999999871e+01
3.219678377000000324e+01,3.645706186999999687e+01,4.847897109000000171e+01,4.403206999999999738e+01
3.245830051000000083e+01,3.668826839999999834e+01,4.870144382000000149e+01,4.424536542999999966e+01
3.271669114000000178e+01,3.691823245999999870e+01,4.892451576999999929e+01,4.445885082000000210e+01
3.297212780000000265e+01,3.714702238999999651e+01,4.914820690999999897e+01,4.467254940000000119e+01
3.322477114000000142e+01,3.737470385999999678e+01,4.937253730999999846e+01,4.488648392000000342e+01
3.347477144999999865e+01,3.760133994000000257e+01,4.959752713000000313e+01,4.510067671000000189e+01
3.372226959000000335e+01,3.782699137000000178e+01,4.982319664999999986e+01,4.531514971000000003e+01
3.396739802999999824e+01,3.805171665000000303e+01,5.004953869999999938e+01,4.552992449999999991e+01
3.421028101999999649e+01,3.827557206000000178e+01,5.027648400000000350e+01,4.574502237000000093e+01
3.445103608000000150e+01,3.849861200000000139e+01,5.050405094999999989e+01,4.596046422999999947e+01
3.468977411000000188e+01,3.872088896000000346e+01,5.073230554999999953e+01,4.617627076000000130e+01
3.492659997999999888e+01,3.894245363999999654e+01,5.096126358000000067e+01,4.639246237999999778e+01
3.516161310999999756e+01,3.916335502999999818e+01,5.119093989999999650e+01,4.660905927999999676e+01
3.539490783000000107e+01,3.938364055000000263e+01,5.142134937000000150e+01,4.682608146999999832e+01
3.562657384999999977e+01,3.960335605000000214e+01,5.165250684000000092e+01,4.704354879000000267e+01
3.585669655000000233e+01,3.982254593999999770e+01,5.188442716000000132e+01,4.726148091000000306e+01
3.608535731999999996e+01,4.004125324999999691e+01,5.211712519999999671e+01,4.747989742000000035e+01
3.631263387999999992e+01,4.025951965000000143e+01,5.235061581000000075e+01,4.769881778999999966e+01
3.653860052999999652e+01,4.047738556000000187e+01,5.258491391999999820e+01,4.791826143000000116e+01
3.676332835000000188e+01,4.069489019000000241e+01,5.282003444000000059e+01,4.813824772000000252e+01
3.698688549999999964e+01,4.091207156000000111e+01,5.305599236999999846e+01,4.835879599999999812e+01
3.720933732000000305e+01,4.112896659999999827e+01,5.329280271999999741e+01,4.857992562999999819e+01
3.743074660999999992e+01,4.134561114000000259e+01,5.353048057000000171e+01,4.880165601000000208e+01
3.765117372000000273e+01,4.156204001999999775e+01,5.376904105999999928e+01,4.902400657999999822e+01
3.787067671999999874e+01,4.177828705999999670e+01,5.400849939999999805e+01,4.924699685000000215e+01
3.808931154999999791e+01,4.199438514999999938e+01,5.424887085000000297e+01,4.947064644999999672e+01
3.830713214000000022e+01,4.221036629999999690e+01,5.449017075999999804e+01,4.969497512000000228e+01
3.852419102000000350e+01,4.242626167000000237e+01,5.473241389999999740e+01,4.992000010999999660e+01
3.874053741000000173e+01,4.264210145999999924e+01,5.497561713000000339e+01,5.014567628999999727e+01
3.895622102000000098e+01,4.285791523999999697e+01,5.521979430999999749e+01,5.037195716000000090e+01
3.917128739000000337e+01,4.307373175000000032e+01,5.546496330000000086e+01,5.059890707999999648e+01
3.938578259999999887e+01,4.328957902999999874e+01,5.571113881000000134e+01,5.082656121000000127e+01
3.959975056999999765e+01,4.350548440000000028e+01,5.595833674000000002e+01,5.105493402999999830e+01
3.981323384000000232e+01,4.372147458999999969e+01,5.620657309999999995e+01,5.128404002999999989e+01
4.002627360999999695e+01,4.393757563999999860e+01,5.645586398999999744e+01,5.151389367000000163e+01
4.023890983999999804e+01,4.415381306999999822e+01,5.670622562999999872e+01,5.174450945000000246e+01
4.045118126999999930e+01,4.437021179999999987e+01,5.695767433000000324e+01,5.197590184999999963e+01
4.066312546999999711e+01,4.458679624999999902e+01,5.721022654000000074e+01,5.220808539000000081e+01
4.087477892999999796e+01,4.480359035000000034e+01,5.746389880000000261e+01,5.244107460000000032e+01
4.108617704000000259e+01,4.502061756999999886e+01,5.771870778000000257e+01,5.267488405999999657e+01
4.129735422000000256e+01,4.523790095999999750e+01,5.797467027999999800e+01,5.290952836999999676e+01
4.150834387999999819e+01,4.545546317000000158e+01,5.823180319000000082e+01,5.314502221000000048e+01
4.171917850999999899e+01,4.567332648000000006e+01,5.849012353999999902e+01,5.338138028000000190e+01
4.192988969000000310e+01,4.589151283999999720e+01,5.874964846999999679e+01,5.361861737000000261e+01
4.214050817999999765e+01,4.611004391000000169e+01,5.901039526000000279e+01,5.385674833000000206e+01
4.235106386999999728e+01,4.632894104999999740e+01,5.927238131000000010e+01,5.409578806999999756e+01
4.256158589999999720e+01,4.654822538999999892e+01,5.953562413000000220e+01,5.433575159000000099e+01
4.277210262999999912e+01,4.676791784000000263e+01,5.980014136999999863e+01,5.457665398000000323e+01
4.298264172999999744e+01,4.698803912000000338e+01,6.006595081999999763e+01,5.481851039000000014e+01
4.319323013999999716e+01,4.720860964999999965e+01,6.033306996999999683e+01,5.506133581999999649e+01
4.340389411000000308e+01,4.742964960999999846e+01,6.060151624000000226e+01,5.530514512999999965e+01
4.361465931000000040e+01,4.765117929000000174e+01,6.087130771999999723e+01,5.554995375000000024e+01
4.382555079000000120e+01,4.787321888000000314e+01,6.114246262999999715e+01,5.579577717000000092e+01
4.403659306000000129e+01,4.809578850999999844e+01,6.141499934000000138e+01,5.604263102000000174e+01
4.424781006999999988e+01,4.831890829000000309e+01,6.168893632999999710e+01,5.629053101000000225e+01
4.445922529999999995e+01,4.854259833999999785e+01,6.196429221000000354e+01,5.653949296999999774e+01
4.467086175000000026e+01,4.876687876999999816e+01,6.224108571000000012e+01,5.678953283999999968e+01
4.488274196999999788e+01,4.899176974000000229e+01,6.251933568999999835e+01,5.704066668000000107e+01
4.509488808999999776e+01,4.921729151000000257e+01,6.279906113999999917e+01,5.729291064000000233e+01
4.530732188000000349e+01,4.944346440000000342e+01,6.308028119000000089e+01,5.754628101000000129e+01
4.552006473000000142e+01,4.967030886999999950e+01,6.336301506000000217e+01,5.780079419999999857e+01
4.573313696000000306e+01,4.989784013999999956e+01,6.364727874999999813e+01,5.805646414999999649e+01
4.594656066999999666e+01,5.012602580000000074e+01,6.393309779999999876e+01,5.831331210999999826e+01
4.616035431000000244e+01,5.035481269000000282e+01,6.422048313999999891e+01,5.857134822999999813e+01
4.637454120000000302e+01,5.058425667000000203e+01,6.450946718999999518e+01,5.883059904000000273e+01
4.658913974000000024e+01,5.081439962999999693e+01,6.480006317000000138e+01,5.909107648999999896e+01
4.680416976000000062e+01,5.104525658000000021e+01,6.509229105000000004e+01,5.935279770999999727e+01
4.701965091000000285e+01,5.127684252000000242e+01,6.538617096000000117e+01,5.961577994999999675e+01
4.723560271000000199e+01,5.150917244000000039e+01,6.568172314000000256e+01,5.988004061000000178e+01
4.745204454999999655e+01,5.174226133999999888e+01,6.597896792999999604e+01,6.014559720999999826e+01
4.766899571999999807e+01,5.197612422000000265e+01,6.627792581999999300e+01,6.041246737000000167e+01
4.788647545999999977e+01,5.221077609000000308e+01,6.657861742999999421e+01,6.068066886999999809e+01
4.810450294999999699e+01,5.244623195999999865e+01,6.688106345999999292e+01,6.095021960999999777e+01
4.832309733000000307e+01,5.268250689999999992e+01,6.718528476999999555e+01,6.122113760999999954e+01
4.854227777999999915e+01,5.291961599999999777e+01,6.749130232000000262e+01,6.149344101999999879e+01
4.876206348000000190e+01,5.315757440000000145e+01,6.779913718000000245e+01,6.176714812000000165e+01
4.898247365000000286e+01,5.339639728000000218e+01,6.810881055999999489e+01,6.204227731999999662e+01
4.920352761000000186e+01,5.363609988999999700e+01,6.842034377000000234e+01,6.231884715000000341e+01
4.942524473000000285e+01,5.387669754000000211e+01,6.873375824999999395e+01,6.259687627999999648e+01
4.964764454000000171e+01,5.411820559000000230e+01,6.904907552999999609e+01,6.287638350999999659e+01
4.987074668000000344e+01,5.436063949999999778e+01,6.936631728000000408e+01,6.315738773999999722e+01
5.009456303999999705e+01,5.460401353000000313e+01,6.968550267000000531e+01,6.343990597999999892e+01
5.031892421999999954e+01,5.484833938999999958e+01,7.000664553000000012e+01,6.372395114999999777e+01
5.054397713000000181e+01,5.509364435999999898e+01,7.032979168999999331e+01,6.400956112000000076e+01
5.076973921999999817e+01,5.533993781000000212e+01,7.065495008000000610e+01,6.429674504000000468e+01
5.099622487999999976e+01,5.558723563000000212e+01,7.098214292000000114e+01,6.458552246000000707e+01
5.122344848000000184e+01,5.583555381000000040e+01,7.131139253999999994e+01,6.487591304999999409e+01
5.145142441000000133e+01,5.608490841999999788e+01,7.164272137000000384e+01,6.516793662000000609e+01
5.168016702999999978e+01,5.633531565999999913e+01,7.197615195000000199e+01,6.546161308000000645e+01
5.190969074000000205e+01,5.658679183000000279e+01,7.231170692999999972e+01,6.575696249000000648e+01
5.214000993999999878e+01,5.683935332000000074e+01,7.264940907000000436e+01,6.605400500999999736e+01
5.237113904999999647e+01,5.709301666000000353e+01,7.298928121000000147e+01,6.635276093999999603e+01
5.260309251999999702e+01,5.734779847000000075e+01,7.333134631000000070e+01,6.665325068999999303e+01
5.283588484999999935e+01,5.760371549999999985e+01,7.367562743000000580e+01,6.695549477999999510e+01
5.306953057999999857e+01,5.786078460000000234e+01,7.402214773000000037e+01,6.725951388999999381e+01
5.330404429000000022e+01,5.811902276000000001e+01,7.437093045999999674e+01,6.756532875999999987e+01
5.353944063000000142e+01,5.837844708000000082e+01,7.472199899999999673e+01,6.787296030999999630e+01
5.377573431999999798e+01,5.863907477000000057e+01,7.507537677000000542e+01,6.818242952999999318e+01
5.401294012999999694e+01,5.890092317999999949e+01,7.543108734999999854e+01,6.849375754000000427e+01
5.425107291999999859e+01,5.916400975999999901e+01,7.578915437000000566e+01,6.880696559999999806e+01
5.449014763000000272e+01,5.942835211999999956e+01,7.614960157000000152e+01,6.912207503999999858e+01
5.473017927000000071e+01,5.969396796000000194e+01,7.651245278000000383e+01,6.943910734000000673e+01
5.497118293999999850e+01,5.996087511999999720e+01,7.687773192999999594e+01,6.975808408000000327e+01
5.521317385999999772e+01,6.022909157000000135e+01,7.724546302999999625e+01,7.007902694999999937e+01
5.545616729000000333e+01,6.049863538999999690e+01,7.761567019000000300e+01,7.040195776000000194e+01
5.570017864999999802e+01,6.076952481000000006e+01,7.798837758999999892e+01,7.072689841000000399e+01
5.594522341999999782e+01,6.104177815999999979e+01,7.836360951999999713e+01,7.105387093999999593e+01
5.619131720000000030e+01,6.131541392999999829e+01,7.874139033999999526e+01,7.138289745000000153e+01
5.643847564000000006e+01,6.159045064000000025e+01,7.912174439999999720e+01,7.171400011999999435e+01
5.668671453999999699e+01,6.186690699999999765e+01,7.950469617000000255e+01,7.204720122999999887e+01
5.693604983000000175e+01,6.214480186000000117e+01,7.989027027000000203e+01,7.238252323000000388e+01
5.718649753999999774e+01,6.242415420999999753e+01,8.027849139999999295e+01,7.271998868000000016e+01
5.743807383000000044e+01,6.270498314999999678e+01,8.066938435000000140e+01,7.305962021000000561e+01
5.769079496999999890e+01,6.298730790999999840e+01,8.106297397999999532e+01,7.340144060000000081e+01
5.794467734999999919e+01,6.327114787000000007e+01,8.145928521999999816e+01,7.374547268999999972e+01
5.819973748999999685e+01,6.355652252000000146e+01,8.185834309000000530e+01,7.409173945000000572e+01
5.845599202999999733e+01,6.384345146999999798e+01,8.226017267999999660e+01,7.444026390999999876e+01
5.871345771000000013e+01,6.413195446000000288e+01,8.266479916000000117e+01,7.479106923999999879e+01
5.897215142000000299e+01,6.442205137000000548e+01,8.307224777000000415e+01,7.514417867999999601e+01
5.923209016999999932e+01,6.471376218999999708e+01,8.348254380999999569e+01,7.549961555999999518e+01
5.949329108999999960e+01,6.500710703999999396e+01,8.389571266000000094e+01,7.585740332999999680e+01
5.975577143000000291e+01,6.530210615999999391e+01,8.431177977999999484e+01,7.621756550000000630e+01
6.001954857999999859e+01,6.559877993000000629e+01,8.473077066999999829e+01,7.658012569000000269e+01
6.028464005000000014e+01,6.589714881999999818e+01,8.515271090999999615e+01,7.694510762000000170e+01
6.055106348999999710e+01,6.619723347000000047e+01,8.557762615000000039e+01,7.731253506999999559e+01
6.081883666000000233e+01,6.649905459999999380e+01,8.600554209000000583e+01,7.768243194000000074e+01
6.108797745999999762e+01,6.680263306000000512e+01,8.643648448999999800e+01,7.805482218999999589e+01
6.135850391000000315e+01,6.710798984999999561e+01,8.687047916000000214e+01,7.842972987999999646e+01
6.163043417000000090e+01,6.741514605000000415e+01,8.730755200000000116e+01,7.880717914000000235e+01
6.190378651000000332e+01,6.772412287999999592e+01,8.774772891000000641e+01,7.918719421000000125e+01
6.217857937000000135e+01,6.803494166999999493e+01,8.819103586999999322e+01,7.956979939000000002e+01
6.245483125999999885e+01,6.834762388999999416e+01,8.863749891000000503e+01,7.995501907000000585e+01
6.273256087000000036e+01,6.866219110000000114e+01,8.908714408999999534e+01,8.034287770999999623e+01
6.301178698999999739e+01,6.897866498000000490e+01,8.953999751000000629e+01,8.073339986000000579e+01
6.329252855000000011e+01,6.929706733000000440e+01,8.999608532000000594e+01,8.112661013000000310e+01
6.357480458999999939e+01,6.961742006999999433e+01,9.045543367999999873e+01,8.152253322999999341e+01
6.385863432000000017e+01,6.993974522000000604e+01,9.091806880000000035e+01,8.192119393000000116e+01
6.414403701999999896e+01,7.026406493999999725e+01,9.138401688999999806e+01,8.232261707000000683e+01
6.443103213999999923e+01,7.059040145000000166e+01,9.185330421000000456e+01,8.272682758000000547e+01
6.471963924000000645e+01,7.091877714000000310e+01,9.232595700000000249e+01,8.313385042999999541e+01
6.500987800999999422e+01,7.124921444999999665e+01,9.280200154000000623e+01,8.354371068000000378e+01
6.530176826999999662e+01,7.158173598999999854e+01,9.328146406999999840e+01,8.395643345999999951e+01
6.559532993999999917e+01,7.191636443000000156e+01,9.376437085999999965e+01,8.437204395999999917e+01
6.589058310999999435e+01,7.225312255999999422e+01,9.425074815000000683e+01,8.479056742999999585e+01
6.618754794000000174e+01,7.259203327999999544e+01,9.474062214999999298e+01,8.521202918000000182e+01
6.648624474999999734e+01,7.293311959000000400e+01,9.523401907000000222e+01,8.563645458999999960e+01
6.678669397999999546e+01,7.327640461000000016e+01,9.573096504999999468e+01,8.606386908999999719e+01
6.708891617999999823e+01,7.362191151999999761e+01,9.623148618999999826e+01,8.649429818000000125e+01
6.739293202000000349e+01,7.396966365000000110e+01,9.673560852999999327e+01,8.692776739999999336e+01
6.769876229000000478e+01,7.431968439999999987e+01,9.724335804000000394e+01,8.736430233000000101e+01
6.800642791999999304e+01,7.467199727999999936e+01,9.775476059000000362e+01,8.780392863999999520e+01
6.831594991999999422e+01,7.502662589000000537e+01,9.826984197999999537e+01,8.824667200999999750e+01
6.862734946000000491e+01,7.538359393000000352e+01,9.878862786999999912e+01,8.869255816999999809e+01
6.894064779999999359e+01,7.574292520000000195e+01,9.931114379999999642e+01,8.914161289000000465e+01
6.925586631999999554e+01,7.610464358999999490e+01,9.983741516000000615e+01,8.959386198999999351e+01
6.957302651999999910e+01,7.646877308999999912e+01,1.003674671800000056e+02,9.004933130999999946e+01
6.989215000999999461e+01,7.683533776999999532e+01,1.009013249099999996e+02,9.050804671999999584e+01
7.021325851000000284e+01,7.720436180000000093e+01,1.014390131699999955e+02,9.097003411999999400e+01
7.053637387000000558e+01,7.757586944000000528e+01,1.019805565799999982e+02,9.143531943000000695e+01
7.086151802000000544e+01,7.794988503999999807e+01,1.025259795099999991e+02,9.190392857000000504e+01
7.118871301999999446e+01,7.832643303999999773e+01,1.030753060199999993e+02,9.237588748999999666e+01
7.151798105000000305e+01,7.870553793999999925e+01,1.036285598999999991e+02,9.285122212000000275e+01
7.184934436999999718e+01,7.908722437999999499e+01,1.041857645799999972e+02,9.332995841999999698e+01
7.218282537000000332e+01,7.947151701999999318e+01,1.047469431500000070e+02,9.381212231000000656e+01
7.251844651999999769e+01,7.985844065999999941e+01,1.053121182699999991e+02,9.429773969999999395e+01
7.285623044000000448e+01,8.024802015000000210e+01,1.058813121999999964e+02,9.478683648999999889e+01
7.319619980000000226e+01,8.064028041999999630e+01,1.064545466999999945e+02,9.527943851000000564e+01
7.353837740999999539e+01,8.103524649999999951e+01,1.070318430399999983e+02,9.577557160000000636e+01
7.388278617000000281e+01,8.143294348000000582e+01,1.076132219200000009e+02,9.627526149000000544e+01
7.422944907999999486e+01,8.183339653999999541e+01,1.081987034499999965e+02,9.677853387999999768e+01
7.457838922999999909e+01,8.223663093000000401e+01,1.087883070900000035e+02,9.728541438999999968e+01
7.492962982000000238e+01,8.264267196999999499e+01,1.093820516100000049e+02,9.779592854000000557e+01
7.528319414999999992e+01,8.305154505999999515e+01,1.099799550200000056e+02,9.831010175000000118e+01
7.563910561000000143e+01,8.346327567000000158e+01,1.105820345399999951e+02,9.882795932999999877e+01
7.599738768999999650e+01,8.387788935000000379e+01,1.111883065100000039e+02,9.934952644000000532e+01
7.635806395000000180e+01,8.429541168999999456e+01,1.117987863500000003e+02,9.987482810999999572e+01
7.672115807999999504e+01,8.471586838000000341e+01,1.124134884799999980e+02,1.004038891799999931e+02
7.708669383000000153e+01,8.513928516000000002e+01,1.130324262799999957e+02,1.009367343299999931e+02
7.745469506999999965e+01,8.556568783000000167e+01,1.136556119699999954e+02,1.014733879999999999e+02
7.782518571999999324e+01,8.599510225999999591e+01,1.142830565799999931e+02,1.020138744099999997e+02
7.819818983000000401e+01,8.642755436999999574e+01,1.149147698299999973e+02,1.025582175400000011e+02
7.857373149999999384e+01,8.686307016000000658e+01,1.155507600899999971e+02,1.031064410700000025e+02
7.895183493999999769e+01,8.730167565000000707e+01,1.161910342700000029e+02,1.036585683699999976e+02
7.933252444000000025e+01,8.774339693000000295e+01,1.168355977100000018e+02,1.042146224899999964e+02
7.971582437000000709e+01,8.818826015999999868e+01,1.174844541300000031e+02,1.047746261000000061e+02
8.010175918000000195e+01,8.863629151000000661e+01,1.181376055100000002e+02,1.053386014700000004e+02
8.049035340000000360e+01,8.908751721000000146e+01,1.187950519599999950e+02,1.059065704300000021e+02
8.088163165000000276e+01,8.954196353999999758e+01,1.194567916799999949e+02,1.064785543499999960e+02
8.127561860999999510e+01,8.999965679999999679e+01,1.201228207999999995e+02,1.070545740700000010e+02
8.167233905000000505e+01,9.046062333000000422e+01,1.207931332800000064e+02,1.076346498799999978e+02
8.207181783000000053e+01,9.092488950000000614e+01,1.214677207900000013e+02,1.082188014700000025e+02
8.247407984999999542e+01,9.139248170000000471e+01,1.221465726299999943e+02,1.088070479000000006e+02
8.287915010000000393e+01,9.186342632999999580e+01,1.228296755399999967e+02,1.093994074999999953e+02
8.328702364999999475e+01,9.233771405999999615e+01,1.235172503299999960e+02,1.099958542600000015e+02
8.369775056000000291e+01,9.281540105999999923e+01,1.242095771299999996e+02,1.105964414400000067e+02
8.411138905999999338e+01,9.329655305999999371e+01,1.249065341000000018e+02,1.112012326199999990e+02
8.452794308000000001e+01,9.378117107999999291e+01,1.256080433700000043e+02,1.118102118700000034e+02
8.494743133000000057e+01,9.426927363999999443e+01,1.263141127899999958e+02,1.124233836500000052e+02
8.536987919999999974e+01,9.476088713000000041e+01,1.270247607900000020e+02,1.130407609100000030e+02
8.579531215999999461e+01,9.525603789999999549e+01,1.277400058000000058e+02,1.136623554899999959e+02
8.622375571999999977e+01,9.575475226999999734e+01,1.284598663300000112e+02,1.142881780099999958e+02
8.665523545000000638e+01,9.625705650000000446e+01,1.291843609199999889e+02,1.149182378099999937e+02
8.708977699000000428e+01,9.676297678999999619e+01,1.299135081899999875e+02,1.155525428800000043e+02
8.752740599999999915e+01,9.727253926999999578e+01,1.306473268100000098e+02,1.161910997500000065e+02
8.796814822999999706e+01,9.778576997999999776e+01,1.313858355399999880e+02,1.168339134099999939e+02
8.841202945000000568e+01,9.830269484000000091e+01,1.321290532200000030e+02,1.174809872400000046e+02
8.885907548000000133e+01,9.882333970000000534e+01,1.328769987700000001e+02,1.181323228600000022e+02
8.930931218999999999e+01,9.934773022999999625e+01,1.336296912100000043e+02,1.187879201100000017e+02
8.976276545999999712e+01,9.987589198000000579e+01,1.343871496600000057e+02,1.194477768699999984e+02
9.021946122999999318e+01,1.004078503199999943e+02,1.351493933600000048e+02,1.201118889899999971e+02
9.067942530999999917e+01,1.009436302699999999e+02,1.359164414200000124e+02,1.207802499999999952e+02
9.114268361999999968e+01,1.014832566999999983e+02,1.366883131799999944e+02,1.214528512400000011e+02
9.160926213000000473e+01,1.020267543599999982e+02,1.374650282400000094e+02,1.221296818000000002e+02
9.207918684000000553e+01,1.025741476700000021e+02,1.382466062299999976e+02,1.228107282099999935e+02
9.255243842000000143e+01,1.031254081900000017e+02,1.390330015099999912e+02,1.234962660900000060e+02
9.302909513999999547e+01,1.036806205400000067e+02,1.398243098099999884e+02,1.241864290200000056e+02
9.350918563999999833e+01,1.042398112999999995e+02,1.406205549700000006e+02,1.248811692999999963e+02
9.399275450000000376e+01,1.048030250399999943e+02,1.414217837299999871e+02,1.255804663100000056e+02
9.447979988000000162e+01,1.053702523399999933e+02,1.422279766300000006e+02,1.262842843300000055e+02
9.497034752000000424e+01,1.059415152699999965e+02,1.430391540100000043e+02,1.269926409699999965e+02
9.546442335000000412e+01,1.065168356700000061e+02,1.438553367199999968e+02,1.277055541799999929e+02
9.596205326000000468e+01,1.070962348700000035e+02,1.446765458099999933e+02,1.284230419300000108e+02
9.646326306999999645e+01,1.076797336599999966e+02,1.455028025400000047e+02,1.291451222499999858e+02
9.696807855000000131e+01,1.082673521699999952e+02,1.463341283800000099e+02,1.298718132099999991e+02
9.747652537000000450e+01,1.088591099199999945e+02,1.471705450199999916e+02,1.306031329600000106e+02
9.798862913000000674e+01,1.094550256999999931e+02,1.480120743900000093e+02,1.313390997200000072e+02
9.850441530999999884e+01,1.100551175300000040e+02,1.488587386799999877e+02,1.320797317900000110e+02
9.902390927000000431e+01,1.106594026399999962e+02,1.497105603100000053e+02,1.328250475400000141e+02
9.954713624000000038e+01,1.112678973400000046e+02,1.505675620000000094e+02,1.335750654500000110e+02
1.000741212700000062e+02,1.118806170200000025e+02,1.514297667200000035e+02,1.343298040699999945e+02
1.006048892599999931e+02,1.124975760600000001e+02,1.522971977699999968e+02,1.350892820699999959e+02
1.011394648800000056e+02,1.131187877200000003e+02,1.531698786999999982e+02,1.358535181899999884e+02
1.016778724899999986e+02,1.137442640099999949e+02,1.540478332499999965e+02,1.366225311700000020e+02
1.022201363199999946e+02,1.143740158199999968e+02,1.549310856500000000e+02,1.373963399799999934e+02
1.027662803399999945e+02,1.150080527300000028e+02,1.558196604899999897e+02,1.381749637499999892e+02
1.033163282099999947e+02,1.156463829399999952e+02,1.567135827399999926e+02,1.389584217400000057e+02
1.038703033099999971e+02,1.162890131599999961e+02,1.576128777399999876e+02,1.397467333499999995e+02
1.044282286499999941e+02,1.169359485100000029e+02,1.585175712600000111e+02,1.405399181299999896e+02
1.049901268499999958e+02,1.175871924500000034e+02,1.594276894699999900e+02,1.413379957800000000e+02
1.055560201400000011e+02,1.182427466799999962e+02,1.603432589999999891e+02,1.421409861699999908e+02
1.061259302899999994e+02,1.189026109999999932e+02,1.612643069300000036e+02,1.429489093500000081e+02
1.066998785699999956e+02,1.195667832500000003e+02,1.621908608599999866e+02,1.437617855299999974e+02
1.072778857499999958e+02,1.202352591700000062e+02,1.631229488699999877e+02,1.445796351300000140e+02
1.078599719900000053e+02,1.209080323000000021e+02,1.640605995999999891e+02,1.454024787600000082e+02
1.084461568499999942e+02,1.215850938500000069e+02,1.650038422199999957e+02,1.462303372400000114e+02
1.090364515600000033e+02,1.222664246500000047e+02,1.659525518099999886e+02,1.470632222000000127e+02
1.096308802399999962e+02,1.229520171599999969e+02,1.669066980000000058e+02,1.479011622200000033e+02
1.102294139100000052e+02,1.236421930599999968e+02,1.678663836499999888e+02,1.487441220499999872e+02
1.108321238700000038e+02,1.243371276200000040e+02,1.688317701000000000e+02,1.495921904100000006e+02
1.114390686499999958e+02,1.250366942899999998e+02,1.698029454299999941e+02,1.504454417100000114e+02
1.120502141599999959e+02,1.257408231000000001e+02,1.707798700699999870e+02,1.513038384799999960e+02
1.126655735100000015e+02,1.264495319499999937e+02,1.717625706400000070e+02,1.521674025099999881e+02
1.132851593200000053e+02,1.271628394100000037e+02,1.727510749299999873e+02,1.530361566999999923e+02
1.139089830799999987e+02,1.278807640600000042e+02,1.737454110300000139e+02,1.539101242099999922e+02
1.145370550199999968e+02,1.286033245600000043e+02,1.747456072999999890e+02,1.547893285799999887e+02
1.151693840500000050e+02,1.293305396000000087e+02,1.757516924100000040e+02,1.556737936499999932e+02
1.158059776999999997e+02,1.300624279699999875e+02,1.767636952899999869e+02,1.565635436299999981e+02
1.164468420000000037e+02,1.307990085000000136e+02,1.777816452000000140e+02,1.574586031300000002e+02
1.170919813999999946e+02,1.315403001200000119e+02,1.788055716400000108e+02,1.583589971300000059e+02
1.177413987000000049e+02,1.322863218500000073e+02,1.798355044099999986e+02,1.592647510200000056e+02
1.183950949000000037e+02,1.330370927799999947e+02,1.808714736100000096e+02,1.601758906400000058e+02
1.190530691400000052e+02,1.337926321200000075e+02,1.819135095899999897e+02,1.610924422699999923e+02
1.197153184600000060e+02,1.345529590300000109e+02,1.829616428299999882e+02,1.620144325100000060e+02
1.203818377999999996e+02,1.353180927699999927e+02,1.840159040499999890e+02,1.629418884300000059e+02
1.210526200099999983e+02,1.360880528399999889e+02,1.850763244100000122e+02,1.638748377699999992e+02
1.217276556199999931e+02,1.368628588500000092e+02,1.861429353499999877e+02,1.648133088200000032e+02
1.224069246600000014e+02,1.376425212400000078e+02,1.872157566600000109e+02,1.657572031900000127e+02
1.230904172799999969e+02,1.384270630599999947e+02,1.882948243600000069e+02,1.667064646999999979e+02
1.237785753800000066e+02,1.392164559699999984e+02,1.893801086899999859e+02,1.676611914199999944e+02
1.244714477800000054e+02,1.400108100999999863e+02,1.904717574999999954e+02,1.686215522800000031e+02
1.251688654999999954e+02,1.408101427199999875e+02,1.915697997100000123e+02,1.695875975099999948e+02
1.258708112900000060e+02,1.416144420400000001e+02,1.926742269499999907e+02,1.705593167499999936e+02
1.265773030799999930e+02,1.424237286599999948e+02,1.937850724600000092e+02,1.715367365099999972e+02
1.272883589000000057e+02,1.432380234499999858e+02,1.949023698299999978e+02,1.725198836799999924e+02
1.280039968000000101e+02,1.440573474400000009e+02,1.960261529400000029e+02,1.735087854500000049e+02
1.287242348800000116e+02,1.448817218899999943e+02,1.971564559100000054e+02,1.745034692700000107e+02
1.294490912999999921e+02,1.457111682599999938e+02,1.982933131499999888e+02,1.755039629000000048e+02
1.301785842799999955e+02,1.465457082099999866e+02,1.994367593100000136e+02,1.765102943500000094e+02
1.309127320899999916e+02,1.473853636700000038e+02,2.005868293100000130e+02,1.775224919100000136e+02
1.316515531100000089e+02,1.482301567799999873e+02,2.017435583399999928e+02,1.785405841699999883e+02
1.323950657700000022e+02,1.490801099299999919e+02,2.029069818199999986e+02,1.795645999699999891e+02
1.331432885899999974e+02,1.499352457900000104e+02,2.040771354499999859e+02,1.805945684099999937e+02
1.338962401999999940e+02,1.507955872899999861e+02,2.052540552000000105e+02,1.816305188999999984e+02
1.346539393099999984e+02,1.516611576599999864e+02,2.064377772699999980e+02,1.826724810800000114e+02
1.354164047300000107e+02,1.525319804199999965e+02,2.076283381300000030e+02,1.837204848899999945e+02
1.361836553999999921e+02,1.534080793999999912e+02,2.088257745200000102e+02,1.847745605199999943e+02
1.369557103799999993e+02,1.542894787799999960e+02,2.100301234099999874e+02,1.858347384299999874e+02
1.377325888199999895e+02,1.551762030700000139e+02,2.112414220599999908e+02,1.869010493600000018e+02
1.385143100399999980e+02,1.560682771300000127e+02,2.124597079600000029e+02,1.879735242900000003e+02
1.393008934700000054e+02,1.569657262300000014e+02,2.136850188999999887e+02,1.890521944799999972e+02
1.400923587100000134e+02,1.578685759999999902e+02,2.149173928799999942e+02,1.901370914500000140e+02
1.408887254900000130e+02,1.587768525099999977e+02,2.161568682099999990e+02,1.912282469799999944e+02
1.416900137199999961e+02,1.596905822399999977e+02,2.174034834400000022e+02,1.923256930999999952e+02
1.424962434500000086e+02,1.606097921500000041e+02,2.186572773999999981e+02,1.934294621100000029e+02
1.433074349499999869e+02,1.615345096499999897e+02,2.199182891799999879e+02,1.945395865799999910e+02
1.441236086399999863e+02,1.624647626699999989e+02,2.211865581600000041e+02,1.956560992899999860e+02
1.449447851399999934e+02,1.634005796600000053e+02,2.224621239800000012e+02,1.967790333300000043e+02
1.457709852899999987e+02,1.643419895899999972e+02,2.237450265900000090e+02,1.979084220000000016e+02
1.466022301600000048e+02,1.652890221099999906e+02,2.250353062499999908e+02,1.990442989299999965e+02
1.474385215800000140e+02,1.662414638099999991e+02,2.263329750100000126e+02,2.001866728900000112e+02
1.482799071700000013e+02,1.671994097300000135e+02,2.276381119399999875e+02,2.013356116100000008e+02
1.491264144099999953e+02,1.681630486900000108e+02,2.289507666099999881e+02,2.024911568100000068e+02
1.499780528400000037e+02,1.691324126199999967e+02,2.302709621799999979e+02,2.036533269999999902e+02
1.508348447299999862e+02,1.701075286299999902e+02,2.315987404200000128e+02,2.048221570000000042e+02
1.516968126200000029e+02,1.710884241599999882e+02,2.329341434199999981e+02,2.059976818700000081e+02
1.525639793500000110e+02,1.720751269700000137e+02,2.342772136300000057e+02,2.071799369299999967e+02
1.534363680600000066e+02,1.730676651500000105e+02,2.356279938499999957e+02,2.083689577400000132e+02
1.543140022299999998e+02,1.740660670400000072e+02,2.369865272399999867e+02,2.095647801000000072e+02
1.551969056400000113e+02,1.750703612899999939e+02,2.383528573499999936e+02,2.107674400800000001e+02
1.560851024600000017e+02,1.760805768399999920e+02,2.397270281199999999e+02,2.119769739699999889e+02
1.569786171899999943e+02,1.770967429199999970e+02,2.411090839199999891e+02,2.131934183299999859e+02
1.578774747500000046e+02,1.781188890299999912e+02,2.424990695200000062e+02,2.144168099700000027e+02
1.587817004400000087e+02,1.791470449800000040e+02,2.438970301699999936e+02,2.156471859400000142e+02
1.596913199900000109e+02,1.801812408300000072e+02,2.453030115599999874e+02,2.168845835399999942e+02
1.606063595699999951e+02,1.812215069599999993e+02,2.467170598799999937e+02,2.181290403499999968e+02
1.615268458200000055e+02,1.822678740000000062e+02,2.481392218299999968e+02,2.193805941800000028e+02
1.624528058600000122e+02,1.833203728699999999e+02,2.495695446699999991e+02,2.206392831299999955e+02
1.633842673100000127e+02,1.843790347899999915e+02,2.510080762000000050e+02,2.219051455400000066e+02
1.643212583600000016e+02,1.854438912200000118e+02,2.524548648100000037e+02,2.231782200400000136e+02
1.652638077199999884e+02,1.865149739400000044e+02,2.539099595200000010e+02,2.244585455000000138e+02
1.662117175600000110e+02,1.875922963499999980e+02,2.553733851400000106e+02,2.257461394299999995e+02
1.671650533099999905e+02,1.886759132999999906e+02,2.568452221300000247e+02,2.270410675100000049e+02
1.681240143800000055e+02,1.897658682299999953e+02,2.583255361299999890e+02,2.283433821600000044e+02
1.690886332100000118e+02,1.908621793499999910e+02,2.598143594000000007e+02,2.296531063500000016e+02
1.700589360300000124e+02,1.919648797399999864e+02,2.613117445699999735e+02,2.309702803700000118e+02
1.710349494799999945e+02,1.930740028200000040e+02,2.628177451799999744e+02,2.322949449200000061e+02
1.720167004799999972e+02,1.941895822600000088e+02,2.643324156900000048e+02,2.336271409999999946e+02
1.730042162500000131e+02,1.953116520099999889e+02,2.658558115000000157e+02,2.349669099500000016e+02
1.739975242900000012e+02,1.964402462799999967e+02,2.673879890200000204e+02,2.363142934599999876e+02
1.749966523800000004e+02,1.975753995400000065e+02,2.689290057200000206e+02,2.376693335600000125e+02
1.760016285899999957e+02,1.987171465200000000e+02,2.704789201799999887e+02,2.390320726500000035e+02
1.770124812299999917e+02,1.998655222200000026e+02,2.720377921799999967e+02,2.404025535400000138e+02
1.780292389399999990e+02,2.010205618900000104e+02,2.736056827900000030e+02,2.417808194300000082e+02
1.790519306099999994e+02,2.021823010800000020e+02,2.751826543999999899e+02,2.431669139699999960e+02
1.800805854099999976e+02,2.033507755699999962e+02,2.767687708099999782e+02,2.445608812300000068e+02
1.811152327000000071e+02,2.045260212999999965e+02,2.783640971699999795e+02,2.459627656099999911e+02
1.821559021500000028e+02,2.057080745400000126e+02,2.799687002900000152e+02,2.473726120700000024e+02
1.832026237299999991e+02,2.068969718399999920e+02,2.815826486899999850e+02,2.487904661199999907e+02
1.842554277000000127e+02,2.080927500299999906e+02,2.832060126999999738e+02,2.502163738000000137e+02
1.853143445800000109e+02,2.092954461900000069e+02,2.848388644699999759e+02,2.516503817100000049e+02
1.863794051700000125e+02,2.105050976599999899e+02,2.864812781699999960e+02,2.530925370200000089e+02
1.874506405099999995e+02,2.117217420300000015e+02,2.881333300499999837e+02,2.545428875400000095e+02
1.885280819200000053e+02,2.129454171799999926e+02,2.897950985800000012e+02,2.560014817100000073e+02
1.896117610000000013e+02,2.141761612299999911e+02,2.914666645699999776e+02,2.574683686399999942e+02
1.907017095799999993e+02,2.154140125600000033e+02,2.931481113400000140e+02,2.589435981999999967e+02
1.917979597899999931e+02,2.166590098300000022e+02,2.948395248100000003e+02,2.604272209700000076e+02
1.929005439800000090e+02,2.179111919700000044e+02,2.965409937000000014e+02,2.619192883700000039e+02
1.940094947999999988e+02,2.191705981700000052e+02,2.982526096799999777e+02,2.634198526499999957e+02
1.951248451699999862e+02,2.204372679699999935e+02,2.999744664199999988e+02,2.649289670100000080e+02
1.962466267499999901e+02,2.217112394000000108e+02,3.017066538199999854e+02,2.664466835399999809e+02


==> data_4cond/rel_error_mesh_ref.csv <==
1.297192525462855699e-04
8.406719532391717081e-04
3.442286782862115542e-03
1.134368948423598693e-02
4.912440445497939095e-02
8.063123741740599870e-01


==> data_4cond/rel_error_mesh_sizes.csv <==
2.187761623949551736e-06
4.677351412871981275e-06
1.000000000000000082e-05
2.187761623949551905e-05
4.677351412871980936e-05
1.000000000000000048e-04


==> data_4cond/rel_error_mesh_tsa.csv <==
1.298717583434526941e-04
8.408482333132606895e-04
3.439917496368020706e-03
1.134249449238127969e-02
4.912587131107070543e-02
8.063115176510602389e-01


==> data_4cond/rel_error_time_ref.csv <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.904761905625946383e-07,5.595238095280037601e-06
6.190083619531317838e-08,3.190273873583742562e-07,1.699892198533457422e-06,8.487556985535857590e-06,6.611723563667921326e-05,1.099501701838375518e-04
1.927783319588085172e-07,9.757915563274770303e-07,4.974156957921168857e-06,2.403065205942462863e-05,1.671102539716724051e-04,2.859164459251092752e-04
3.567410358755999267e-07,1.676682868826552833e-06,8.868582153219306197e-06,4.217868181483624702e-05,2.871527511888439209e-04,4.793315255187943834e-04
4.584828699722056677e-07,2.439699002564782188e-06,1.292304048122189846e-05,6.109224853992704636e-05,4.148248483310735179e-04,6.547277917359376831e-04
6.166554655069517381e-07,3.211351924947778581e-06,1.685603997894284087e-05,7.940387821266594475e-05,5.401119201208118108e-04,7.850996496257413694e-04
7.644767180792235009e-07,3.900488023051524627e-06,2.040182448928298890e-05,9.603531676042843183e-05,6.555754711864749664e-04,8.517903732320210829e-04
8.876159804816805641e-07,4.466408071824261605e-06,2.339906807965610333e-05,1.102461539942760452e-04,7.560009438378917932e-04,8.431100653210761272e-04
1.103523551386309798e-06,5.501147256264401383e-06,2.892925813326516346e-05,1.365286867169780325e-04,9.332773966890198919e-04,7.979816446009346028e-04
1.356283365762774288e-06,6.715827995705537097e-06,3.551869546444372559e-05,1.681158909702082957e-04,1.144581352804408285e-03,6.136865997845717324e-04
1.560242415128844431e-06,7.680118634381135180e-06,4.091095335583118202e-05,1.945575717225789616e-04,1.350804322430479822e-03,2.243628592910188780e-04
1.754295778640673503e-06,8.512610477842804798e-06,4.584975673329985034e-05,2.202299929841636261e-04,1.542388867459938955e-03,3.819487901370745395e-04
1.900487341323940745e-06,9.223087964756499323e-06,5.036520428773665965e-05,2.457101157899665945e-04,1.745993748642283086e-03,1.222672806654292359e-03
2.483577294222281602e-06,1.228669568507012411e-05,6.796813671662238162e-05,3.338941219195383199e-04,2.293056606184430690e-03,2.423819891210008803e-03
2.513011131750712332e-06,1.218254423018972222e-05,6.892322212147048560e-05,3.470801958583654865e-04,2.547953106064792736e-03,3.992738803336228284e-03
2.243512437418844137e-06,1.049082129066819585e-05,6.162239025760180196e-05,3.210863495768129130e-04,2.419257154961556786e-03,5.680942318173486279e-03
1.860614156296005322e-06,8.176009103226462553e-06,5.129948479245365620e-05,2.821011856641999311e-04,2.202661336088240860e-03,7.456676422743667085e-03
1.387821903524334587e-06,5.385921202801856454e-06,3.870201986755813622e-05,2.334303882056323735e-04,1.922269397189178570e-03,9.270327954917051763e-03
8.473795032633196787e-07,2.228976519220345262e-06,2.436113731022100659e-05,1.772087502971542551e-04,1.591759413632617840e-03,1.106830937200973392e-02
2.579848088532491189e-07,1.177930638678438608e-06,8.793482204616924581e-06,1.154831998873869214e-04,1.223917930816647648e-03,1.279917833318292009e-02
3.613008680136170189e-07,4.720347015316177405e-06,7.479904455476686337e-06,5.032237548420352756e-05,8.316189021255023439e-04,1.441856263398371557e-02
9.875989206377202822e-07,8.287823373845214852e-06,2.396357303534646962e-05,1.628203625772076473e-05,4.274167976936959438e-04,1.589263820523646731e-02
1.606071254543004742e-06,1.178592034202640328e-05,4.022250060792348451e-05,8.254238511371837783e-05,3.927303394576237423e-05,1.719994559829100475e-02
2.203674181056782136e-06,1.513686172839369493e-05,5.589665886454568694e-05,1.469594522079141269e-04,3.726462091448055013e-04,1.833071411911246437e-02
2.765434299811315088e-06,1.828131231231849664e-05,7.071103752242549579e-05,2.083920600090950574e-04,7.512650837522924117e-04,1.928510819997617323e-02
3.288507140395120547e-06,2.118470853818498444e-05,8.448587206486335758e-05,2.660346832819346754e-04,1.107693260258480654e-03,2.007091126804329273e-02
3.768881263337569244e-06,2.382556025983475112e-05,9.710033263929015166e-05,3.209881336196979584e-04,1.451224153713631974e-03,2.291828251877652683e-02
7.450081220128886330e-06,4.606240112749028048e-05,1.926967717168249507e-04,6.717355084545348961e-04,3.617589737837693335e-03,5.816548892982970065e-01
1.026958628758268936e-04,6.329883189735270805e-04,2.616390623318281226e-03,8.901201053543384215e-03,4.111168918917858239e-02,3.210177795111637256e-01
3.547631298048830472e-05,2.194085144595572952e-04,9.036711348692246090e-04,3.071725941000373952e-03,1.454627739400370275e-02,1.376533841400177094e-01
2.076483286824897011e-05,1.287304976186105657e-04,5.282748601283116918e-04,1.789767936643584141e-03,8.532752121103067897e-03,8.690949814342363577e-02
1.448860822596411000e-05,9.012127235696990339e-05,3.684636075243820645e-04,1.244327065472041133e-03,5.951141855653744109e-03,6.325235626544717382e-02
1.127478925496356373e-05,6.894762059720238709e-05,2.810643892821921793e-04,9.463558777327283657e-04,4.534835176020242734e-03,4.963446684156080924e-02
8.974966439427192977e-06,5.555442612941765141e-05,2.262167595631100038e-04,7.598889175834046706e-04,3.647101865613597976e-03,4.081698672408259898e-02
7.501829850555146638e-06,4.652151602215384398e-05,1.889047259790438817e-04,6.330332943279361234e-04,3.041949961131405755e-03,3.465142890596796532e-02
6.440044297088142491e-06,3.997663190842280957e-05,1.619517783282094410e-04,5.414787888363682645e-04,2.604908035721609661e-03,3.011051699402238213e-02
5.635909720118488273e-06,3.502566322672367376e-05,1.416122464820268720e-04,4.725229357560110487e-04,2.275627043027143165e-03,2.663042260243782267e-02
5.049539719155159790e-06,3.116040438769746788e-05,1.257584192489024516e-04,4.188624792928645544e-04,2.019267960523409011e-03,2.452718351799410001e-02
5.831728313617344827e-06,3.547181191826140285e-05,1.462599972956081398e-04,4.910478511812181633e-04,2.255957837868445472e-03,2.682256758957402357e-02
6.524886572990320412e-06,3.937291368159833176e-05,1.651101204191980469e-04,5.634371679593591685e-04,2.565365871580907713e-03,2.862706578849007893e-02
7.106948558525570232e-06,4.260028016338587723e-05,1.811325340979450427e-04,6.259793980014042181e-04,2.827445452242364696e-03,2.991599793859846257e-02
7.564385921950348958e-06,4.508802326559827560e-05,1.939110062501323635e-04,6.768748666563909099e-04,3.035804523563531091e-03,3.070543526120030065e-02
7.892545936926559187e-06,4.682688107271199012e-05,2.033540324142977184e-04,7.155685834126550770e-04,3.189445113844120716e-03,3.104611832623166076e-02
8.104613028607867811e-06,4.789040474358504621e-05,2.096499931602529155e-04,7.425799988467590403e-04,3.291834148141251429e-03,3.101019513025610186e-02
8.210968495487410278e-06,4.836007395921381206e-05,2.131658169643409814e-04,7.591577010162247740e-04,3.349310766941629002e-03,3.067733184856227813e-02
8.230986666958148599e-06,4.834687658629401778e-05,2.143649962525433076e-04,7.669326917829298856e-04,3.369539826638457726e-03,3.012395518442687048e-02
8.186555355272905166e-06,4.795594483668591778e-05,2.137238036367271245e-04,7.676246888593816001e-04,3.360281063296752940e-03,3.830131336110002144e-02
2.038269536956522523e-05,1.199467152735728809e-04,5.451760918138427421e-04,2.075998019323339275e-03,1.271141061152446933e-02,8.063123741740599870e-01
9.943055826593861948e-05,5.844174249855852961e-04,2.591466394653198311e-03,9.196255361353666141e-03,3.867882829124136973e-02,2.585187531236624037e-01
4.359288710057164902e-05,2.567123178798969159e-04,1.136566891773992853e-03,4.041358870866947235e-03,1.735497995640987445e-02,1.323296584287113054e-01
2.736990424768764098e-05,1.613675759340986319e-04,7.133847200530913290e-04,2.536272517105265297e-03,1.097572670858449999e-02,8.855285451907674021e-02
1.981904785733437193e-05,1.169507360250067945e-04,5.163655835750521807e-04,1.834856947910176077e-03,7.973093122254987924e-03,6.641935046974743739e-02
1.549042650957063453e-05,9.147611013473603734e-05,4.034380940377373906e-04,1.432666992945921423e-03,6.241582386275427302e-03,5.309844718276100078e-02
1.269649371066727875e-05,7.502293990954142034e-05,3.305376667088704540e-04,1.172999352875524247e-03,5.119494373952880421e-03,4.421832544401701343e-02
1.074822579843375588e-05,6.354706095746067058e-05,2.797143462742215079e-04,9.919410638677126409e-04,4.335038218128147748e-03,3.788474625431066667e-02
9.314938035342775144e-06,5.513406457006955112e-05,2.423189564592508776e-04,8.587201600886966305e-04,3.756648505820979738e-03,3.314492806695478605e-02
8.213134117995198668e-06,4.864677492162579792e-05,2.136906646825422645e-04,7.567190382441972953e-04,3.312737183525568067e-03,2.947280180693533438e-02
7.346459093097713337e-06,4.353381993878896878e-05,1.910774641158583215e-04,6.761853052819447344e-04,2.963382451422358344e-03,2.654021352427384309e-02
6.643607734130293688e-06,3.938707157899692837e-05,1.727373197150600191e-04,6.108450946700664337e-04,2.678070605023165525e-03,2.411940390233340004e-02
6.058322991507994616e-06,3.594238506585394760e-05,1.575125326816814036e-04,5.565531861774711134e-04,2.439284312177806939e-03,2.209807173662793958e-02
5.571240514587886945e-06,3.303840992851089970e-05,1.446732813199077194e-04,5.107299567376229589e-04,2.237116273142401857e-03,2.038922490239221744e-02
5.144821766096675928e-06,3.055278216383176489e-05,1.337044414819939535e-04,4.715839627997661567e-04,2.064198983711845650e-03,1.892740203383049338e-02
4.785884213562705594e-06,2.841277955922726843e-05,1.242455770875306354e-04,4.378084387566099083e-04,1.914903805597387328e-03,1.766365655404665211e-02
4.469706297677583193e-06,2.654723828347349372e-05,1.160068326393784389e-04,4.083934735820797524e-04,1.784825739929521383e-03,1.656089866212637554e-02
4.198355422233713944e-06,2.491388386822661176e-05,1.087811057900350039e-04,3.825856727586821613e-04,1.670734759918220255e-03,1.559086676807414952e-02
3.948388793830794131e-06,2.346835350823022945e-05,1.023885075393600095e-04,3.597711496803370217e-04,1.569817706487780214e-03,1.473125578365405523e-02
3.731343746601082362e-06,2.218566271227178014e-05,9.670131235157077725e-05,3.394735909374003795e-04,1.504647049384180355e-03,1.396465176666812809e-02
3.531414083744430288e-06,2.103035591722166294e-05,9.160306881973458951e-05,3.213169118026429219e-04,1.719467963903866144e-03,1.327697872728925317e-02
3.357361107686067339e-06,1.998854931634120932e-05,8.701068898209797238e-05,3.049485281409258851e-04,2.005744121464385268e-03,1.265677569444618317e-02
3.198346688942550628e-06,1.904882708372395540e-05,8.287123974656838228e-05,3.746562009660095796e-04,2.694264195182472215e-03,1.209480327629844712e-02
3.053858013530296990e-06,1.819584423000653492e-05,7.911450224022136446e-05,3.636004463665349902e-04,2.664120020831686059e-03,1.158345916034007710e-02
2.922051489420592137e-06,1.741751026052206034e-05,7.568953088762674683e-05,3.365568846227144444e-04,2.519601628908307595e-03,1.112259642340042085e-02
2.805055469301735345e-06,1.673997143334633467e-05,7.270939136227093055e-05,2.990155357366382888e-04,2.305068113679913100e-03,1.072796528804627683e-02
2.703853695902537658e-06,1.613515255403312042e-05,7.005983815245721649e-05,2.532203605670185352e-04,2.035552123744463829e-03,1.036649194956543001e-02
2.608547666480928366e-06,1.558139583269756100e-05,6.760674464920129892e-05,2.357617988575984205e-04,1.723092399090245513e-03,1.166787234711227569e-02
2.517152590429000148e-06,1.505884418465570420e-05,6.533409390499225679e-05,2.276455171090898484e-04,1.379887236561617297e-03,1.326880771936378607e-02
2.434491452316549828e-06,1.457741938989644578e-05,6.322194776904683437e-05,2.201008454074445265e-04,1.017832584225363164e-03,1.473800070561302918e-02
2.367534131442406607e-06,1.413244447749855330e-05,6.124690527390315193e-05,2.130757461514516215e-04,9.229672004260466509e-04,1.604924982963835609e-02
2.300622429543215345e-06,1.371423667996676242e-05,5.940620382968346487e-05,2.065239668247627065e-04,8.941807349165148584e-04,1.718854349045826485e-02
2.229136575821330769e-06,1.332364611876702095e-05,5.769060216726648789e-05,2.003938045021408127e-04,8.672830847399030799e-04,1.815330248670535968e-02
2.167040324132864230e-06,1.570256964428800456e-05,5.622442790694302903e-05,1.946499564617322703e-04,8.421128388411970285e-04,1.894845893165509124e-02
2.548858279882137618e-06,1.822271485590186248e-05,6.816531373079513594e-05,1.943722107170528306e-04,8.183313001757359885e-04,1.985960086207551323e-02
3.360129574618614998e-06,2.309067703193393774e-05,8.943447610160491562e-05,2.745584387440323120e-04,1.193708126521679557e-03,1.766253344881840159e-01
1.247805581679336747e-04,8.406719532391717081e-04,3.288494489201185950e-03,1.044538958271458602e-02,4.912440445497939095e-02,5.493124869304247815e-01
3.297863494160696357e-05,2.239272280170802733e-04,8.637212583649251773e-04,2.680501456454522681e-03,1.192760035305823370e-02,1.623177959630936196e-01
1.715671158240291862e-05,1.172430652455474110e-04,4.488572385481387505e-04,1.379420219067737383e-03,6.157337640626696362e-03,9.381895045394679500e-02
1.134965053454451457e-05,7.798024274919964315e-05,2.965777890413572255e-04,9.032900979450409189e-04,4.029782561476577020e-03,6.556789895265019430e-02
8.385164100608774856e-06,5.789520999923317932e-05,2.188787808930673729e-04,6.611547495460367348e-04,2.945087946092373159e-03,5.024895981917281568e-02
6.603743819343576688e-06,4.579820614210710494e-05,1.721965840492586930e-04,5.161821070271524524e-04,2.295385929214196954e-03,4.067751866080838302e-02
5.421905186943371606e-06,3.775668689737731837e-05,1.412443332572775189e-04,4.203971106739654690e-04,1.866401602193514843e-03,3.414920146716712152e-02
4.584756717628741687e-06,3.204767511217518182e-05,1.193253330832872431e-04,3.528109122096987878e-04,1.564048105792848180e-03,2.942200613221760200e-02
3.962394767017133499e-06,2.779786173402246221e-05,1.030539972004132856e-04,3.028233914137342395e-04,1.340714586125140405e-03,2.584680715811424681e-02
3.483912302198022492e-06,2.452007597496276344e-05,9.053810208236616670e-05,2.645197605311440901e-04,1.169808036193354349e-03,2.305186497305777155e-02
3.883540427955381557e-06,2.639237997068096781e-05,1.010849781270914172e-04,3.045143575465072993e-04,1.270918750806492937e-03,2.325271840939488466e-02
4.302115472647995529e-06,2.871862198054019050e-05,1.127001604135106151e-04,3.499810961026321682e-04,1.459089176254473692e-03,2.423709656463048784e-02
4.648089799777571552e-06,3.059449450441651942e-05,1.224503781706761654e-04,3.891888305540420470e-04,1.619576934667381210e-03,2.486416360285651980e-02
4.922423269176362531e-06,3.201423013614727625e-05,1.302356692063711199e-04,4.215227500016091242e-04,1.750379924577548244e-03,2.517452740323681409e-02
5.124789400745057936e-06,3.300987427961388297e-05,1.361184460634940439e-04,4.470120662550662073e-04,1.852099574096717060e-03,2.521900476832899390e-02
5.266811928461694137e-06,3.363130918671053301e-05,1.402717583010107145e-04,4.661261809408843212e-04,1.927076848022798257e-03,2.510018652242872877e-02
5.800793219992111561e-06,3.674592495702910214e-05,1.548002565290560221e-04,5.215573133492745544e-04,2.200474229846447870e-03,4.040208870395580187e-01
1.297192525462855699e-04,8.261151894654621868e-04,3.442286782862115542e-03,1.134368948423598693e-02,4.471072155156137484e-02,3.883428026052901383e-01
3.818484703164129788e-05,2.446281191625853876e-04,1.014004013393966699e-03,3.335236677738032032e-03,1.346648528069389721e-02,1.484483509401922363e-01
2.145435639645644293e-05,1.379287103778056498e-04,5.694554729734548505e-04,1.866485985267112881e-03,7.574736027127788179e-03,9.092880901288767637e-02
1.473031479509175041e-05,9.494867549498516935e-05,3.907704193277765771e-04,1.276789863182063983e-03,5.190867189431174790e-03,6.528889286668940195e-02
1.115192851636609654e-05,7.203735444875703560e-05,2.956875653326903729e-04,9.633585487881464243e-04,3.919005314757843632e-03,5.084234568832443624e-02
8.944366866455813152e-06,5.788220998842871703e-05,2.370225396697393523e-04,7.701787247537984771e-04,3.133191452748095539e-03,4.159769120178229834e-02
7.450800597368787381e-06,4.829873704686755281e-05,1.973512253411837975e-04,6.396613889311290836e-04,2.601353279281699155e-03,3.518606106878911094e-02
6.375815081460129449e-06,4.139481011911223232e-05,1.687975971989308409e-04,5.457911097615167221e-04,2.218372949791177703e-03,3.048498081000974511e-02
5.565850304293407638e-06,3.619144603991261222e-05,1.472961013528086807e-04,4.751576904598056811e-04,1.929951177214241607e-03,2.689457287925599294e-02
4.934789610279549633e-06,3.213437422140145354e-05,1.305442108318872834e-04,4.201637834973505304e-04,1.705271068685272270e-03,2.406538338325425047e-02
4.429642367083826578e-06,2.888535781807794112e-05,1.171399253971982060e-04,3.761893228026767051e-04,1.525560829874364564e-03,2.178023813247936813e-02
4.016816637996590506e-06,2.622704168074475393e-05,1.061817703576065547e-04,3.402655217789734036e-04,1.378733825390462183e-03,1.989714532291480403e-02
3.673461065985463719e-06,2.401356674203142640e-05,9.706440517708340380e-05,3.103981344156033547e-04,1.256660255992451134e-03,1.831940154926014336e-02
3.383301798010657188e-06,2.214358782050592549e-05,8.936632034516132483e-05,2.851981044011161863e-04,1.153671876749864326e-03,1.697889938355023887e-02
3.135448603644365806e-06,2.054343645673600366e-05,8.278471666344917857e-05,2.636683110724191768e-04,1.065697177112065680e-03,1.582630443474394508e-02
2.920772949834274168e-06,1.915887970669496294e-05,7.709593623749114524e-05,2.450747522917623238e-04,9.897367667526988343e-04,1.482501698017021051e-02
2.733519127335974975e-06,1.795055417777872549e-05,7.213379046018386219e-05,2.288664228886099405e-04,9.235342480131735268e-04,1.394732013009439275e-02
2.568961481651537129e-06,1.688649583038473627e-05,6.776901834626987799e-05,2.146199945038027273e-04,8.653581153313775771e-04,1.317184594587695982e-02
2.423240933285415463e-06,1.594329614382205689e-05,6.390184549846571139e-05,2.020056427498706628e-04,8.138614168486718245e-04,1.248186852604827451e-02
2.292867221923899170e-06,1.510133671806500909e-05,6.045261475064619793e-05,1.907630265363961710e-04,7.679769688570316786e-04,1.186410306224476054e-02
2.176130704281097841e-06,1.434537029219391986e-05,5.735817341077310887e-05,1.806843321585891197e-04,7.268520728867543029e-04,1.130787104259650330e-02
2.070762270858739231e-06,1.366330712042549906e-05,5.456779858541365260e-05,1.716001848817428602e-04,6.897971255292297205e-04,1.080448910505564693e-02
1.975391720607501560e-06,1.304515528759215328e-05,5.203931575718033866e-05,1.633731861691535483e-04,6.562463974784797953e-04,1.034682787293465800e-02
1.888407762779332133e-06,1.248172364569625894e-05,4.973780453517412636e-05,1.558888976563485812e-04,6.257338652403841763e-04,9.928995184404227486e-03
1.810071410741131900e-06,1.197399368790355431e-05,4.766509650065578561e-05,1.491494619091708021e-04,5.982981110986422589e-04,9.566000399101126997e-03
1.743054627004242719e-06,1.153986375295208118e-05,4.588733109107402778e-05,1.433491048261710716e-04,5.746314164837791399e-04,9.244104216203981317e-03
1.680676660096411718e-06,1.113762360092427976e-05,4.424072397682359676e-05,1.379762225582482199e-04,5.527120142896263565e-04,8.945738656701935840e-03
1.623059065910685382e-06,1.076408958363192385e-05,4.271274385738164291e-05,1.329900407437982946e-04,5.323705251600575851e-04,8.668528600114713129e-03
1.569319159556707209e-06,1.041662556381372170e-05,4.129169922551203289e-05,1.283525108455343380e-04,5.134511638580863341e-04,8.410373368575451911e-03
1.519287512515329996e-06,1.009310111792741945e-05,3.996697193751795949e-05,1.240293201841680527e-04,4.958156255835635033e-04,8.169428188451843820e-03
1.472809766933823506e-06,9.790533492210351795e-06,3.872957664656989174e-05,1.199902115549006946e-04,4.793412549446854701e-04,7.944072845687931081e-03
1.429090115970243459e-06,9.507409873777520706e-06,3.757106064682024459e-05,1.162083317934089463e-04,4.639191153795016627e-04,7.732879610554416715e-03
1.388017119434494698e-06,9.241340148570966579e-06,3.648409484554690128e-05,1.126606147617136445e-04,4.494529154035565373e-04,7.534589544714650512e-03
1.349167003095166254e-06,8.991339981828552251e-06,3.546271647953086974e-05,1.093259139869582350e-04,4.358571098114108304e-04,7.346709261675186606e-03
1.312456555457345684e-06,8.752365014430285730e-06,3.448543310791162865e-05,1.061375970972570448e-04,4.228598041805289561e-04,7.167623737329736899e-03
1.277493019659446522e-06,8.526831653293446712e-06,3.356474737773225159e-05,1.031342695916739145e-04,4.106241549498262488e-04,6.999058643975615730e-03
1.244836032287270987e-06,8.314565196263970555e-06,3.269737994627132626e-05,1.003037202310873673e-04,3.990891080975454957e-04,6.840129727247224595e-03
1.213787308301679513e-06,8.113863777301528205e-06,3.187837813400063537e-05,9.763067776350212634e-05,3.881951465477194137e-04,6.690048092604408171e-03
1.184598238970442703e-06,7.924330637324201597e-06,3.110394512194213795e-05,9.510244263859092670e-05,3.778908433236112768e-04,6.548112465171570563e-03
1.156903174679048489e-06,7.744679694008472842e-06,3.037077150631927849e-05,9.270722092969030544e-05,3.681290354379449219e-04,6.413695143592993038e-03
1.130653212137858140e-06,7.574587975520161635e-06,2.967570408949358666e-05,9.043466633440438291e-05,3.649054298331342585e-04,6.286233813066515602e-03
1.105501690728519521e-06,7.413151822554383444e-06,2.901543139045963205e-05,8.827579986357011695e-05,3.625451205441945052e-04,6.165221603946522376e-03
1.082010053684493167e-06,7.259504780673014783e-06,2.838767790607238343e-05,8.622174261688064095e-05,3.602401737180939531e-04,6.050200814777491505e-03
1.059538350922064152e-06,7.113407769895940698e-06,2.778997397615702418e-05,8.426488043508267346e-05,3.579879047319087346e-04,5.940757695019497318e-03
1.037760875843284503e-06,6.976402687327144381e-06,2.722024697071730455e-05,8.239880233455340282e-05,3.557870030683493267e-04,5.836515248509195446e-03
1.017531412112374822e-06,6.843563751464856246e-06,2.667680313865608151e-05,8.186013132817181312e-05,3.536357498490699195e-04,5.737141134297323551e-03
9.976487851045306714e-07,6.719688499825735265e-06,2.615743970473741723e-05,8.136783603448977445e-05,3.515324631164830371e-04,5.642309086866815690e-03
9.789638050375777279e-07,6.598492784307925793e-06,2.566147790116570681e-05,8.088599260204748075e-05,3.494750623040315872e-04,5.551745825213962558e-03
9.608731532492132959e-07,6.482458004761564675e-06,2.518655826829819985e-05,8.041464672753866191e-05,3.474623716859221540e-04,5.465186235579962137e-03
9.439280055477042343e-07,6.371442937766027695e-06,2.473182383238070589e-05,7.995341483305160209e-05,3.454930256840692856e-04,5.382390679952871702e-03
9.351634599009255955e-07,6.265031307539971124e-06,2.429560776801740501e-05,7.950192103283800643e-05,3.435659000979549862e-04,5.303138660611115933e-03
9.308404935602349805e-07,6.163101765012153931e-06,2.387742304715300521e-05,7.906000945712257687e-05,3.416794684992720981e-04,5.227226748337055265e-03
9.265481981696041299e-07,6.064981326110368157e-06,2.369690921572167476e-05,7.862710438201548691e-05,3.398326576850821032e-04,5.154467742403796675e-03
9.222858975016763605e-07,5.971125300234903595e-06,2.358516085300952332e-05,7.820348351671574372e-05,3.380246264470459041e-04,5.084688789930459120e-03
9.180529340452134481e-07,5.880878431154345598e-06,2.347544583035472148e-05,7.778837147868466746e-05,3.362539210789381719e-04,5.017728781694570130e-03
9.142660471279023465e-07,5.794151332632651873e-06,2.336877372863043495e-05,7.738184211851886242e-05,3.345197418030031655e-04,4.953439433108780196e-03
9.100879523806124559e-07,5.710586775076321902e-06,2.326405836500983597e-05,7.698334483835466682e-05,3.328210961147837384e-04,4.891681994528710407e-03
9.065577060037394679e-07,5.630108344067424123e-06,2.316209445336591126e-05,7.659316639783170125e-05,3.311570103190344190e-04,4.832327885717781213e-03
9.028428604670287696e-07,5.552643064369386344e-06,2.306222131859982349e-05,7.621076494160273964e-05,3.295267341653962986e-04,4.775256910375133210e-03
8.991506120420083851e-07,5.478121163330586707e-06,2.296460990038071698e-05,7.583581339172228435e-05,3.279295311847024762e-04,4.720357415247775079e-03
8.954804350451057868e-07,5.450599704735675797e-06,2.286922402997149868e-05,7.546860248420273517e-05,3.263644739525352529e-04,4.667524070100743071e-03
8.920348734742189884e-07,5.430792782244906051e-06,2.277582507528339194e-05,7.510860534232449790e-05,3.248306512454835577e-04,4.616658906544735159e-03
8.886085313106594771e-07,5.411496585923820280e-06,2.268478507982067395e-05,7.475570874950198405e-05,3.233279763081835386e-04,4.567669443009151828e-03
8.854021614566253285e-07,5.392904074118745362e-06,2.259586561468177675e-05,7.441000255557342943e-05,3.218553568808840714e-04,4.520473406899056662e-03
8.816113438098852775e-07,5.375605637316111691e-06,2.250562854964629318e-05,7.406496826725724055e-05,3.203752786598382273e-04,4.474967659523829480e-03
8.728576607577722751e-07,5.352210818976132882e-06,2.241032629420231071e-05,7.369395441934303761e-05,3.187952571686559719e-04,4.431131012920533178e-03
8.697307076689826152e-07,5.339284953680501834e-06,2.232037501082399236e-05,7.333352539404384724e-05,3.172502071115528835e-04,4.388810560335529645e-03
8.664226236183801993e-07,5.320870505843376523e-06,2.223310809694342989e-05,7.299432734962494522e-05,3.158051173473855550e-04,4.347999608145383839e-03
8.635256191212834122e-07,5.302940535795046147e-06,2.214729741770992961e-05,7.266010305092513257e-05,3.143813659249301384e-04,4.308614660854995400e-03
8.602505997957989876e-07,5.285096068467735982e-06,2.206272491011103379e-05,7.233058338401018796e-05,3.129786374254899385e-04,4.270594539547855999e-03
8.571874895433466069e-07,5.267725211617781422e-06,2.197976137633646319e-05,7.200608903405905745e-05,3.115970120990939080e-04,4.233881063020373745e-03
8.543333517408410425e-07,5.250820910997137796e-06,2.189818860915923490e-05,7.168635251980423205e-05,3.102355977380639746e-04,4.198419437143797832e-03
8.512987717113866509e-07,5.233989701451320336e-06,2.181779224365923013e-05,7.137091779562678654e-05,3.088937110037428321e-04,4.164157383517367098e-03
8.482784458383091898e-07,5.217422293624577203e-06,2.173874649819821145e-05,7.106029887102077378e-05,3.075712577054230006e-04,4.131045293269702649e-03
8.454636255738137574e-07,5.201497556781520995e-06,2.166122246318239169e-05,7.075385128633075282e-05,3.062677618040291340e-04,4.099036377147011016e-03
8.426607848570262831e-07,5.185634166477145953e-06,2.158481606956958154e-05,7.045189535234642943e-05,3.049825645494009087e-04,4.068085345036278125e-03
8.398696605958410387e-07,5.170210293007067672e-06,2.150969988308450484e-05,7.015379637220768474e-05,3.037152081897987084e-04,4.038149560040708679e-03
8.372789984671290970e-07,5.155030402654100594e-06,2.143585437748286217e-05,6.986006480682937581e-05,3.024654316858349989e-04,4.009188471540636733e-03
8.346978704596969889e-07,5.140090560256101878e-06,2.136307214069115159e-05,6.957026111707522733e-05,3.012327897649335912e-04,3.981163539068059525e-03
8.319387123554343576e-07,5.125386888801299904e-06,2.129152403584439469e-05,6.928414071815609050e-05,3.000168444453735531e-04,3.954037444712578918e-03
8.293767891942079571e-07,5.111102070740856691e-06,2.122100485360344947e-05,6.900202273377674909e-05,2.988171649050790622e-04,3.927775484445582277e-03
8.268237134732923752e-07,5.096858508017508285e-06,2.115168429172767684e-05,6.872347776790047708e-05,2.976333271341474631e-04,3.902343820645282589e-03
8.242792679854021926e-07,5.083024676139204378e-06,2.108335928879251890e-05,6.844845357718635484e-05,2.964650988970937901e-04,3.877710867681947050e-03
8.217432395164512827e-07,5.069410420922879041e-06,2.101619837320928784e-05,6.817708271387645986e-05,2.953122512726148513e-04,3.853845342341074599e-03
8.195818767383898147e-07,5.056195369836542029e-06,2.095018381547432407e-05,6.790931201757337559e-05,2.941741922372931068e-04,3.830719054935581916e-03
8.172428642620087220e-07,5.043191121230399454e-06,2.088511568667552793e-05,6.764472419809742360e-05,2.930507040932027896e-04,3.808304027357617676e-03
8.147284426229305321e-07,5.030212589633211719e-06,2.082097923688770055e-05,6.738381759365639372e-05,2.919432084017970874e-04,3.786573409281058372e-03
8.125832821417997558e-07,5.017801215248117456e-06,2.075812161433070727e-05,6.712653938154749048e-05,2.908503896323522565e-04,3.765502131678901288e-03
8.102623543364563296e-07,5.005408745114431854e-06,2.069616353896152366e-05,6.687229683873396489e-05,2.897713120895208669e-04,3.745066166319393174e-03
8.081263234624708042e-07,4.993392658675121431e-06,2.063509076315165835e-05,6.662104514878484159e-05,2.887055934005866380e-04,3.725242492551199616e-03
8.058157762865057467e-07,4.981211959943690126e-06,2.057471078439901676e-05,6.637274010431425391e-05,2.876528570588832308e-04,3.706009978063257247e-03
8.036882114446112346e-07,4.969578697593871680e-06,2.051554503202524180e-05,6.612769343153560692e-05,2.866130877913337883e-04,3.687347967220294415e-03
8.015642478565931826e-07,4.958308059363763528e-06,2.045722135210503880e-05,6.588532681151270396e-05,2.855857390044064812e-04,3.677413343597468656e-03
7.996198218644991325e-07,4.947042342320321489e-06,2.039972621590780208e-05,6.564595234559043521e-05,2.845706251058394273e-04,3.673462266215752735e-03
7.975018308265305763e-07,4.936131358444187134e-06,2.034322157651958168e-05,6.540917522333079609e-05,2.835675629578677452e-04,3.669672504654776426e-03
7.955615376463884991e-07,4.925220594574591402e-06,2.028734283611707403e-05,6.517513100018838379e-05,2.825761972433337398e-04,3.666041992724742779e-03
7.936227201351515733e-07,4.914656836372555002e-06,2.023260059793313765e-05,6.494395269532797315e-05,2.815961781392503182e-04,3.662568853530776165e-03
7.915122393033139162e-07,4.904261736711261084e-06,2.017828535169254717e-05,6.471507872690377306e-05,2.806273340058910147e-04,3.659250354076693489e-03
7.857873584548811993e-07,4.888692855515693468e-06,2.012232279116494337e-05,6.449106015854888117e-05,2.796512482924884673e-04,3.656104772582991370e-03
7.912436222134215908e-07,4.887738561506180357e-06,2.008548098436254944e-05,6.427628295095005678e-05,2.787111930224334946e-04,3.653010948826002947e-03
7.916846654663613462e-07,4.870986306350507862e-06,2.007416603365382721e-05,6.404894552799184743e-05,2.777887807491010081e-04,3.650238259736694919e-03
7.897257373739060840e-07,4.861249755329854431e-06,2.002293003863751944e-05,6.382959122215069235e-05,2.768617634420961530e-04,3.647520507502297147e-03
7.877676455454902235e-07,4.851836390401642637e-06,1.997257519365372490e-05,6.361270276085437909e-05,2.759447677910709822e-04,3.644947757551240432e-03
7.861472418708682749e-07,4.842572658634905978e-06,1.992308726951675635e-05,6.339824282885528188e-05,2.750373023581031300e-04,3.642518388419537824e-03
7.843567297402798066e-07,4.833455767501941271e-06,1.987411670299320271e-05,6.318567132615327659e-05,2.741390512213250454e-04,3.640230111853187244e-03
7.827322384709799520e-07,4.824649960916135914e-06,1.982598802558295653e-05,6.297545954681553091e-05,2.732500375103431942e-04,3.638081327739378212e-03
7.811051916492059772e-07,4.815817768374633133e-06,1.977835491430784899e-05,6.276707269645483047e-05,2.723697841972296755e-04,3.636069772855375203e-03
7.793099716693409550e-07,4.807289761330913891e-06,1.973137367024465030e-05,6.256064739220682967e-05,2.714981531750237259e-04,3.634193699603252906e-03
7.778430780452114199e-07,4.798896278369431901e-06,1.968519777978730749e-05,6.235615290898504520e-05,2.706348432810687377e-04,3.632451367933570846e-03
7.762078392682424531e-07,4.790634685937893177e-06,1.963948572927546864e-05,6.215355889464368577e-05,2.697795578974228055e-04,3.630840715857562660e-03
7.745697014535990149e-07,4.782502381127161256e-06,1.959455533479924965e-05,6.195299875825812351e-05,2.689323318068148182e-04,3.629359859575082524e-03
7.730912033872705764e-07,4.774659406953193833e-06,1.955023086967699753e-05,6.175395290193760325e-05,2.680927105919254103e-04,3.628006924046826061e-03
7.714463072173168773e-07,4.766777255853277288e-06,1.950617772939639501e-05,6.155655836243552977e-05,2.672604091324801319e-04,3.626779882134285437e-03
7.699594601788003375e-07,4.759177931751375600e-06,1.946287308602209700e-05,6.136094967565286387e-05,2.664353080704143185e-04,3.625676882148488357e-03
7.686284418651941581e-07,4.751696330141111236e-06,1.942014374765110849e-05,6.116693791687147783e-05,2.656171290376041169e-04,3.624696241148738732e-03
7.671315448654803754e-07,4.744329992039098191e-06,1.937797925937223800e-05,6.097433737600389976e-05,2.648055980408749155e-04,3.623835803415843132e-03
7.656298877097869493e-07,4.737076486020176718e-06,1.933621024308967753e-05,6.078312457827221522e-05,2.640004454585837771e-04,3.623093905827380092e-03
7.642817445352018825e-07,4.729933406669366592e-06,1.929498693826983650e-05,6.059359305101546243e-05,2.632017226652505200e-04,3.622468258711319510e-03
7.487406617324486946e-07,4.692948838725807199e-06,1.923964004640646929e-05,6.037939274765192485e-05,2.623883622727371545e-04,3.621812270148168887e-03
7.292397067448788443e-07,4.695255439084257328e-06,1.918134249916005339e-05,6.021194319652452840e-05,2.616264750818951480e-04,3.621557858217145862e-03
7.277043406670120871e-07,4.688521890560668556e-06,1.914152997640090147e-05,6.002623449435272535e-05,2.608448241391183166e-04,3.621270360941143511e-03
7.264758968379889313e-07,4.681889085773688491e-06,1.910222567192998997e-05,5.984179949830056953e-05,2.600687282344443904e-04,3.621091967472676518e-03
7.250856500808645276e-07,4.675354748856452713e-06,1.906311023576677364e-05,5.965846178998990453e-05,2.592974721005794625e-04,3.621020293070233414e-03
7.238439256594544825e-07,4.669070772898694513e-06,1.902464068770995658e-05,5.947620221216903119e-05,2.585312779163915012e-04,3.621053900139354926e-03
7.224417106424934015e-07,4.662725959854852850e-06,1.898649857623973590e-05,5.929500185312567222e-05,2.577695961653776215e-04,3.621190584328846853e-03
7.210337999640821623e-07,4.656472943329988804e-06,1.894867660740348912e-05,5.911484210957647156e-05,2.570123452501681203e-04,3.621428312212196955e-03
7.199243074614406370e-07,4.650613698554479122e-06,1.891147173385001362e-05,5.893570467197176556e-05,2.562594448510137194e-04,3.621765521288089398e-03
7.186549205537746293e-07,4.644536403654642310e-06,1.887441856196329665e-05,5.875726869603524992e-05,2.555103615422280928e-04,3.622199895726819097e-03
7.172276642856624643e-07,4.638695163129343284e-06,1.883766283950006332e-05,5.857982192671974886e-05,2.547648727882056291e-04,3.622729592374127928e-03
7.160946435785463295e-07,4.632935805068384684e-06,1.880119764718708091e-05,5.840304681085603002e-05,2.540230600290065361e-04,3.623352929790035586e-03
7.148037066539678988e-07,4.627256254723602103e-06,1.876516550302124469e-05,5.822707952972043879e-05,2.532847043460973390e-04,3.624067785744272078e-03
7.136542197140847663e-07,4.621654461893734981e-06,1.872955763798631032e-05,5.805190513871786678e-05,2.525492933389125922e-04,3.624872203652978932e-03
7.124961398349092895e-07,4.616128398298244154e-06,1.869406937112058048e-05,5.787736093483569793e-05,2.518167677696895430e-04,3.625764092020136806e-03
7.111821226887716316e-07,4.610676060472193490e-06,1.865869616069008898e-05,5.770313982644574357e-05,2.510869221653807605e-04,3.626741523466390626e-03
7.100074956508544607e-07,4.605442133724377745e-06,1.862387353925830730e-05,5.752982031706199017e-05,2.503595548504550434e-04,3.627802878484495501e-03
7.088242465494718219e-07,4.600130661101108160e-06,1.858929911165639707e-05,5.735680243815297757e-05,2.496344677310198112e-04,3.628945814050057572e-03
7.076323698768102929e-07,4.594887041874658655e-06,1.855467591515732914e-05,5.718422379947471376e-05,2.489113211150454589e-04,3.630168445568095464e-03
7.064318619680112562e-07,4.589709363474067030e-06,1.852043573188205593e-05,5.701207490240047361e-05,2.481899262989101934e-04,3.631468757589489515e-03
7.053667322852255069e-07,4.584739748565316668e-06,1.848642643636780067e-05,5.684034647174709655e-05,2.474702422140170324e-04,3.632845039094158030e-03
7.042916523286522504e-07,4.579687647856146324e-06,1.845249862914865761e-05,5.666874273110399633e-05,2.467520853268014903e-04,3.634295015678554435e-03
7.030639333437842268e-07,4.574838584688761460e-06,1.841893371302746733e-05,5.649754416796240447e-05,2.460349903236591878e-04,3.635816863113015135e-03
7.019696323802810205e-07,4.569762648380285489e-06,1.838529771704621756e-05,5.632645805169217982e-05,2.453187847227656206e-04,3.637408344134535933e-03
7.007240180537128019e-07,4.565027516978081429e-06,1.835187154613449477e-05,5.615562126917974443e-05,2.446034409926871127e-04,3.639067243919960355e-03
6.996105327834374225e-07,4.560205287520327462e-06,1.831864947885781690e-05,5.598474606187237409e-05,2.438879472267290783e-04,3.640790101286312322e-03
6.984871493037659574e-07,4.555436246468699773e-06,1.828548579112417366e-05,5.581383025367264532e-05,2.431710304239647594e-04,3.642575041654849168e-03
6.974933280918543004e-07,4.550718665905423749e-06,1.825223744646759609e-05,5.564231412408077138e-05,2.424536729528045155e-04,3.644421185977986168e-03
6.963495572568279000e-07,4.546050837326973186e-06,1.821918044520247739e-05,5.547089760572029052e-05,2.417361457117914733e-04,3.646327235528089208e-03
6.953341013260538653e-07,4.541431071267601422e-06,1.818617122479212515e-05,5.529930076974687027e-05,2.410185768516656256e-04,3.648291203846098108e-03
6.940325171185638073e-07,4.536720185413850099e-06,1.815306886635660450e-05,5.512752402224451766e-05,2.403005426419954247e-04,3.650310985437278579e-03
6.929961683209585128e-07,4.532192202943386202e-06,1.812014571108891883e-05,5.495570482781035848e-05,2.395820385194059377e-04,3.652384908426154451e-03
6.918125379443855577e-07,4.527571105780073478e-06,1.808726033542995247e-05,5.478356950994466316e-05,2.388625155363100980e-04,3.654510494779962364e-03
6.907547694299593796e-07,4.523128403103896805e-06,1.805440955076635095e-05,5.461125648037542000e-05,2.381422493768902023e-04,3.656686111105163402e-03
6.896860218907235908e-07,4.518590671177615149e-06,1.802159023189732573e-05,5.443876677548333383e-05,2.374208364177998352e-04,3.658909731805924572e-03
6.886063321364578072e-07,4.514092583353631594e-06,1.798879932582418299e-05,5.426583291970045838e-05,2.366980156678993267e-04,3.661179218733562595e-03
6.875157379198641215e-07,4.509632596707235310e-06,1.795590014079389982e-05,5.409246004024007026e-05,2.359736655202213692e-04,3.663492724902420606e-03
6.864142790788224783e-07,4.505209189996526490e-06,1.792302472133431158e-05,5.391878646797689206e-05,2.352475344111589406e-04,3.665848022754620433e-03
6.853019967570043198e-07,4.500820863974486993e-06,1.789017021567362444e-05,5.374455081231519816e-05,2.345196413416880449e-04,3.668243309208796005e-03
6.841789341633260315e-07,4.496334313137393724e-06,1.785720200715872728e-05,5.356989227862045790e-05,2.337894785003831499e-04,3.670676535124948580e-03
6.830451361579692126e-07,4.491881153771550307e-06,1.782425045325053997e-05,5.339455410639801707e-05,2.330572047314337933e-04,3.673145808034451038e-03
6.820312321004866906e-07,4.487590527440031152e-06,1.779118231433387669e-05,5.321880694480014210e-05,2.323224545290724502e-04,3.675648994794221067e-03
6.808754858796077429e-07,4.483069266714070386e-06,1.775799685569544220e-05,5.304226676640308040e-05,2.315850002783827037e-04,3.678184118121965041e-03
6.798384965825955363e-07,4.478578376046408198e-06,1.772469340576598418e-05,5.286507447721657893e-05,2.308448785722966344e-04,3.680749355345957607e-03
6.786610093841069664e-07,4.474245201566310388e-06,1.769140007227961657e-05,5.268723986169392815e-05,2.301017402075161017e-04,3.683342646678977768e-03
6.776011558354421884e-07,4.469810309952497003e-06,1.765798633409006665e-05,5.250864469013435888e-05,2.293555000550612851e-04,3.685962087105298761e-03
6.764021483898701594e-07,4.465274202127463699e-06,1.762419667841213212e-05,5.232917326670434235e-05,2.286058208018597728e-04,3.688605539785830799e-03
6.753196655085607956e-07,4.460891176651531074e-06,1.759041500097526818e-05,5.214896622779626893e-05,2.278526267450249512e-04,3.691271278926147679e-03
6.742256555857220498e-07,4.456405536216054367e-06,1.755663906802673788e-05,5.196778297604532639e-05,2.270959711800320041e-04,3.693957220019257037e-03
6.729945078619319760e-07,4.451817824487713687e-06,1.752248968177226248e-05,5.178576487393119979e-05,2.263352793417161882e-04,3.696661432573243675e-03
6.720033172532271144e-07,4.447378738560681315e-06,1.748834540511401506e-05,5.160280080285575415e-05,2.255708645168647496e-04,3.699382139313206561e-03
6.708751248763580519e-07,4.442836286338836649e-06,1.745383077750522108e-05,5.141890655861395935e-05,2.248021640256155117e-04,3.702117211035377969e-03
6.697356766821659764e-07,4.438314918650575979e-06,1.741919695583667044e-05,5.123385027772732513e-05,2.240289991906045544e-04,3.704864798621486637e-03
6.684617802459001132e-07,4.433566902177403216e-06,1.738419726828679368e-05,5.104777474118768130e-05,2.232515661475489204e-04,3.707622955735162280e-03
6.673006361623551765e-07,4.428962641580651012e-06,1.734920321351292118e-05,5.086057503490924031e-05,2.224694455227523037e-04,3.710389887526894560e-03
6.661284549225314821e-07,4.424255034702814025e-06,1.731384674356971180e-05,5.067239279675569155e-05,2.216824717883064569e-04,3.713163580437332106e-03
6.649453133473682382e-07,4.419566192392876935e-06,1.727825291054939900e-05,5.048300289526947777e-05,2.208907273098425681e-04,3.715942295331894213e-03
6.637512893967839170e-07,4.414894981123319711e-06,1.724242354149413194e-05,5.029230585347766174e-05,2.200938110317077570e-04,3.718723956140363666e-03
6.625464627470995674e-07,4.409999711952402609e-06,1.720636050357746778e-05,5.010044514721045906e-05,2.192916923434809788e-04,3.721506880835984306e-03
6.614506124972288080e-07,4.405241926776199417e-06,1.717006570609517691e-05,4.990732249823152456e-05,2.184842233820637322e-04,3.724289174403739265e-03
6.602238370762647430e-07,4.400380558451705974e-06,1.713342198495522897e-05,4.971296108831853625e-05,2.176712609999859841e-04,3.727068733742913698e-03
6.588679861472668121e-07,4.395297786905598810e-06,1.709631456336921880e-05,4.951714704963418849e-05,2.168524297247333805e-04,3.729843965444692121e-03
6.577387137197172271e-07,4.390349893491968341e-06,1.705922072445688055e-05,4.932002500630704509e-05,2.160280710881632956e-04,3.732613066740537652e-03
6.563631839737945393e-07,4.385299385621890702e-06,1.702155223975888464e-05,4.912150249030077214e-05,2.151975829795138454e-04,3.735374146830797593e-03
6.550952993644645957e-07,4.380147000923658963e-06,1.698366675846723145e-05,4.892148934829723640e-05,2.143610778787000874e-04,3.738125231870707658e-03
6.538172114768407530e-07,4.375009678829426727e-06,1.694545020461488832e-05,4.872013009291757972e-05,2.135184357444428046e-04,3.740864615409709298e-03
6.526446268320474506e-07,4.369886441003710557e-06,1.690690646598533894e-05,4.851733564290226200e-05,2.126694253990894551e-04,3.743590621211509949e-03
6.512307941450216859e-07,4.364546251408134834e-06,1.686792441476554641e-05,4.831278909588540278e-05,2.118137073355889856e-04,3.746301142533590891e-03
6.500371151062986971e-07,4.359220547829862544e-06,1.682873864611671280e-05,4.810698165834458793e-05,2.109516379155736295e-04,3.748994686238666437e-03
6.486046805443241844e-07,4.353794508713266664e-06,1.678900972357277841e-05,4.789937023953488876e-05,2.100826574082656007e-04,3.751669101574932504e-03
6.473902963342528500e-07,4.348268939308477145e-06,1.674897170608896104e-05,4.769021638433978695e-05,2.092070128896085610e-04,3.754322961310426268e-03
6.459396409257390801e-07,4.342644651611949982e-06,1.670840309419920392e-05,4.747943870953756727e-05,2.083241595020767411e-04,3.756954300727176083e-03
6.445927703995522901e-07,4.337034649965077102e-06,1.666764786821864873e-05,4.726695803581336451e-05,2.074343510378561385e-04,3.759561307750448195e-03
6.432364670666811634e-07,4.331326451694583809e-06,1.662637352182461172e-05,4.705280895360495867e-05,2.065371688859408408e-04,3.762142206138708103e-03
6.417597827951954315e-07,4.325520902232655532e-06,1.658458750990500293e-05,4.683702595026054154e-05,2.056327606154103628e-04,3.764695256954212876e-03
6.403854843089741227e-07,4.319618856448835039e-06,1.654251826366545479e-05,4.661942242504040423e-05,2.047208313890537979e-04,3.767218647417392829e-03
6.390020617687160722e-07,4.313621177770268612e-06,1.649995002114174023e-05,4.640003600162528148e-05,2.038012047978740625e-04,3.769710493477514829e-03
6.375002543094605285e-07,4.307528738567599009e-06,1.645689025043192913e-05,4.617879479946420984e-05,2.028739293657637159e-04,3.772169061501214841e-03
6.359906516026666932e-07,4.301342420674784501e-06,1.641356404208634958e-05,4.595584665483532074e-05,2.019389465165986636e-04,3.774592548402564904e-03
6.345816103624743286e-07,4.295063114473673100e-06,1.636954251567580428e-05,4.573101225745617175e-05,2.009958767423249083e-04,3.776979191161345187e-03
6.330561745159632081e-07,4.288799418279030999e-06,1.632515957534154782e-05,4.550422429258764613e-05,2.000448895416705457e-04,3.779326945072563129e-03
6.315232589370622719e-07,4.282336289340459270e-06,1.628031388745409424e-05,4.527563178079350249e-05,1.990857251560033015e-04,3.781634241334594099e-03
6.299829709102939810e-07,4.275782898300076887e-06,1.623501292720734899e-05,4.504516816833258497e-05,1.981183451595329296e-04,3.783899016706753892e-03
6.285414658990019747e-07,4.269246218426030761e-06,1.618915812266274003e-05,4.481266288097944750e-05,1.971426087556210844e-04,3.786119575702184825e-03
6.269862121918126772e-07,4.262409042927529481e-06,1.614275858788803407e-05,4.457826603154390005e-05,1.961582754322247586e-04,3.788293737570869700e-03
6.253189617866548837e-07,4.255590457276087817e-06,1.609582342768171973e-05,4.434181048936406642e-05,1.951654275136480371e-04,3.790419690811367044e-03
6.236458689263806601e-07,4.248580957074626701e-06,1.604846614762661875e-05,4.410334210142520566e-05,1.941638354427559004e-04,3.792495671304298502e-03
6.220709107486778935e-07,4.241486999376114734e-06,1.600059033439921218e-05,4.386280261942516041e-05,1.931535890572624664e-04,3.794519546011433219e-03
6.204892469455354516e-07,4.234412879106107273e-06,1.595210173514287176e-05,4.362034239461312228e-05,1.921344694785698443e-04,3.796489341174501958e-03
6.187982031418693913e-07,4.227049585483860920e-06,1.590311381884708481e-05,4.337569822712481713e-05,1.911063683009481934e-04,3.798402930724960845e-03
6.171017598687030297e-07,4.219708090374789141e-06,1.585353338096456754e-05,4.312891989897070196e-05,1.900691826135733641e-04,3.800258246809930934e-03
6.154000305148859916e-07,4.212184340850028515e-06,1.580347278266245359e-05,4.288015865260417950e-05,1.890228149154188711e-04,3.802053279211116583e-03
6.136931292919848628e-07,4.204582126707872326e-06,1.575273867238149566e-05,4.262915859321410376e-05,1.879671730471784590e-04,3.803785771586433700e-03
6.118805170537970409e-07,4.196801802277021032e-06,1.570144390323637793e-05,4.237597191895564933e-05,1.869022708179826435e-04,3.805453431298256532e-03
6.100640244342594292e-07,4.188845975795441059e-06,1.564949892850908816e-05,4.212055042096411376e-05,1.858277246586593134e-04,3.807053931756885102e-03
6.083433628576460844e-07,4.180816853210730678e-06,1.559711508730112563e-05,4.186304691917359277e-05,1.847438597341676903e-04,3.808585214274011477e-03
6.065189245688154154e-07,4.172616391555176239e-06,1.554400411653939382e-05,4.160321553549779636e-05,1.836503043470447637e-04,3.810044589632681066e-03
6.046909515868560894e-07,4.164345752858894836e-06,1.549027822994143504e-05,4.134121060101274666e-05,1.825469938834118331e-04,3.811429645647578662e-03
6.028595608215723331e-07,4.156005983693257394e-06,1.543604750915261370e-05,4.107688995471263030e-05,1.814338686953469344e-04,3.812737945819740307e-03
6.009273657629269089e-07,4.147500637456816068e-06,1.538112741081323391e-05,4.081040781384708807e-05,1.803109716159403595e-04,3.813966740787796787e-03
5.989930291538119932e-07,4.138735352260785551e-06,1.532553149351401162e-05,4.054152803556565439e-05,1.791780573000484387e-04,3.815113268343247981e-03
5.971531386266055645e-07,4.129907247609390840e-06,1.526936975340657216e-05,4.027030978241402101e-05,1.780350823806663336e-04,3.816174854415961028e-03
5.952143560704905249e-07,4.121017402275168219e-06,1.521246221830658907e-05,3.999690781008568419e-05,1.768820082146121281e-04,3.817148622992730129e-03
5.931783455766022208e-07,4.111780579813583748e-06,1.515491932328916376e-05,3.972090181364756092e-05,1.757186099916641141e-04,3.818031314020255054e-03
5.912366261625219408e-07,4.102582214644406968e-06,1.509675448555620417e-05,3.944273576588428734e-05,1.745450514261659685e-04,3.818820056600793610e-03
5.891989422260202422e-07,4.093138613792538263e-06,1.503788665895225661e-05,3.916218412229214912e-05,1.733611189885620005e-04,3.819511603524160161e-03
5.871608570938993826e-07,4.083547861055554169e-06,1.497833071263239209e-05,3.887921491031679503e-05,1.721667016995609965e-04,3.820102439804134217e-03
5.850290819018949997e-07,4.073812600864989870e-06,1.491800806214869829e-05,3.859379779453785147e-05,1.709618819029735189e-04,3.820589352842025666e-03
5.828981577253426319e-07,4.063842575004057204e-06,1.485702790728109373e-05,3.830590404963663171e-05,1.697463726788270592e-04,3.820968497446801740e-03
5.807682048155195911e-07,4.053734347674007849e-06,1.479531258061738361e-05,3.801559895588591388e-05,1.685202671216866333e-04,3.821236340845698010e-03
5.785474396898382204e-07,4.043490572993016127e-06,1.473287827991476900e-05,3.772294737325279266e-05,1.672834767863065663e-04,3.821388830136441140e-03
5.764202966284121928e-07,4.033113911783140974e-06,1.466983256299183311e-05,3.742783092428938216e-05,1.660360108509921907e-04,3.821199287641261454e-03
5.973865150834623801e-07,4.013244608360309177e-06,1.458983148861340382e-05,3.711896703683421493e-05,1.647985841834314366e-04,3.821030883295327071e-03
5.954987465033356268e-07,4.028884473783056954e-06,1.452588355832839042e-05,3.685943744084753621e-05,1.635512984431170414e-04,3.821036332849607128e-03
5.924398560784588456e-07,4.018213431382367651e-06,1.446046049266340057e-05,3.657048138468312293e-05,1.622793304116259389e-04,3.820778712709308172e-03
5.901074781633870355e-07,4.007060524905145850e-06,1.439422215019650938e-05,3.626549420659581891e-05,1.609884392486497795e-04,3.820294906680852046e-03
5.877784490940012531e-07,3.995790479180501674e-06,1.432727759345201951e-05,3.595793368450077591e-05,1.596865424923696590e-04,3.819668733230542710e-03
5.855413698606154155e-07,3.984317534146131382e-06,1.425955566582710589e-05,3.564796029538806852e-05,1.583737690232490350e-04,3.818895152650876416e-03
5.831309901230651513e-07,3.972557875369184881e-06,1.419089911219114580e-05,3.533538014003187222e-05,1.570498095616656498e-04,3.817968600511895561e-03
5.807253467089683155e-07,3.960692111643125766e-06,1.412150446860589022e-05,3.502035460244511795e-05,1.557148037376727642e-04,3.816883621166090000e-03
5.783245807527214904e-07,3.948635946535253180e-06,1.405139031030831454e-05,3.470286856483327048e-05,1.543687187481055983e-04,3.815634345789084038e-03
5.758422958629543745e-07,3.936307007876244165e-06,1.398031553033228172e-05,3.438273519940289355e-05,1.530114406081784309e-04,3.814214681181301702e-03
5.733661323865003426e-07,3.923796959208648041e-06,1.390838893647733715e-05,3.406020317197730511e-05,1.516428625709727199e-04,3.812618408777413651e-03
5.708106439800323306e-07,3.911024376479600037e-06,1.383563175463257768e-05,3.373500321147253220e-05,1.502630561123204187e-04,3.810838934520977082e-03
5.683476348222294111e-07,3.898165087306522897e-06,1.376206513656683834e-05,3.340738375266064423e-05,1.488721810612521530e-04,3.808869817339417384e-03
5.657218911962372481e-07,3.884967900166707193e-06,1.368754084737843343e-05,3.307716557823757849e-05,1.474698904872106424e-04,3.806703836070658709e-03
5.630205571700118778e-07,3.871523983494347463e-06,1.361216686663487551e-05,3.274442703056177370e-05,1.460564391524999403e-04,3.804333861109927307e-03
5.604126135835883126e-07,3.857922626319682584e-06,1.353596549437430646e-05,3.240924580142291094e-05,1.446317460995657470e-04,3.801752605675529952e-03
5.576470508634877930e-07,3.843918235087019006e-06,1.345870916813850492e-05,3.207144914105545478e-05,1.431956535518399661e-04,3.798950802409553022e-03
5.549751762829314852e-07,3.829850324586658583e-06,1.338058976572054074e-05,3.173120039918540347e-05,1.417480949944451701e-04,3.795921412467575997e-03
5.521487530199895612e-07,3.815392344675394532e-06,1.330154834332615783e-05,3.143858301714730889e-05,1.402893392767858764e-04,3.792657088758444230e-03
5.493344386247328177e-07,3.800798227158045887e-06,1.322152767027593216e-05,3.183645110743763717e-05,1.388195720005273338e-04,3.789149618616192462e-03
5.464509570860604039e-07,3.787456387540149977e-06,1.314185645439573223e-05,3.223862771081148287e-05,1.373277423720855662e-04,3.786537411879661863e-03
5.443892330257114105e-07,3.772261908431524499e-06,1.304388344210013669e-05,3.267555175408775968e-05,1.359286390968474415e-04,3.784982866904783305e-03
5.391091193872094603e-07,3.759511062669598882e-06,1.299868987309598467e-05,3.305091677277853177e-05,1.351783788439422050e-04,3.782863385417065474e-03
5.353091781642585645e-07,3.703602811632708336e-06,1.289962993505185449e-05,3.344556647133015273e-05,1.368445311912204921e-04,3.780499074163120622e-03
5.326468192269319819e-07,3.689349645966299390e-06,1.282007395161744417e-05,3.384806418169682769e-05,1.385619167131161601e-04,3.777650528124359801e-03
5.298365993836151697e-07,3.674885204579068006e-06,1.274030944151594605e-05,3.425416014170672694e-05,1.402872975542402063e-04,3.774705992291107516e-03
5.270386935582265389e-07,3.660371527075792383e-06,1.266003165639030725e-05,3.466166655813224950e-05,1.420180541934298489e-04,3.771668507754033853e-03
5.241748162306314159e-07,3.645653857291908623e-06,1.257917762305943505e-05,3.507022558326867995e-05,1.437538739410718720e-04,3.768538867237565277e-03
5.213241657743624766e-07,3.630814518962012981e-06,1.249791953210275477e-05,3.547995349830245984e-05,1.454945423050023367e-04,3.765317944836977116e-03
5.184867524257340088e-07,3.615934045014143454e-06,1.241611615596885562e-05,3.589068508365793146e-05,1.472397548121134924e-04,3.762006769568017415e-03
5.155085862213408208e-07,3.600860199804911533e-06,1.233378354903637404e-05,3.630235069426253531e-05,1.489893967271675897e-04,3.758606289281083736e-03
5.126219649860591361e-07,3.585673878239129403e-06,1.225109070081650338e-05,3.671497375178024627e-05,1.507429869504725074e-04,3.755117603847712374e-03
5.097494546555732196e-07,3.570454207760374238e-06,1.216782226670031485e-05,3.712848554124013585e-05,1.525002363184801589e-04,3.751541730563125350e-03
5.067396286007179075e-07,3.555051435760365566e-06,1.208414640655704025e-05,3.754272773906594285e-05,1.542608609316427934e-04,3.747879757632572965e-03
5.037456057603300059e-07,3.539469759085385840e-06,1.199992651901340031e-05,3.795763566486703939e-05,1.560245823006652013e-04,3.744132692228293625e-03
5.007673669171922935e-07,3.523863052879179605e-06,1.191532865183299416e-05,3.837314592782073734e-05,1.577909476482927827e-04,3.740301761126138373e-03
4.978048920470056517e-07,3.508158446795947083e-06,1.183029194120945636e-05,3.878910708827149571e-05,1.595595137689242223e-04,3.736388105983239755e-03
4.947101084753951593e-07,3.492358745255702696e-06,1.174475700902095389e-05,3.920545989834253432e-05,1.613298470236849557e-04,3.732392711682925440e-03
4.917063174769849331e-07,3.476393108820402510e-06,1.165881316420112626e-05,3.962205809470837990e-05,1.631014351442488359e-04,3.728316117137561985e-03
4.886458505623976422e-07,3.460411904491031272e-06,1.157247466115065417e-05,4.003875878238479609e-05,1.648739535246862434e-04,3.724160112452645950e-03
4.855299108673381519e-07,3.444198237548183048e-06,1.148560997987276885e-05,4.045559725183317941e-05,1.666467356137162927e-04,3.719925877564218570e-03
4.825044327612758601e-07,3.427974344467382343e-06,1.139845254606718223e-05,4.087226048768395148e-05,1.684194783568053401e-04,3.715614871186943662e-03
4.793522509581134007e-07,3.411669646001357889e-06,1.131087084326509907e-05,4.128878860552936362e-05,1.701912815392172976e-04,3.711228029196021478e-03
4.762188739356686455e-07,3.395143605909601578e-06,1.122280798036381852e-05,4.170470533066454681e-05,1.719616965071019555e-04,3.706766639291818929e-03
4.731042443533983029e-07,3.378685808561131080e-06,1.113449309349394907e-05,4.212022955596134014e-05,1.737301156052774450e-04,3.702232117145653600e-03
4.699375504624473697e-07,3.362013327911140972e-06,1.104565500884021203e-05,4.253506574224010759e-05,1.754957770861735524e-04,3.697625505367709443e-03
4.667902838542202142e-07,3.345271740443713924e-06,1.095645088905782195e-05,4.294892558391443378e-05,1.772580235501820573e-04,3.692948259649705533e-03
4.635924216419590493e-07,3.328463469976312117e-06,1.086696453039474294e-05,4.336178028432119202e-05,1.790160472717756274e-04,3.688201535236885088e-03
4.604146402884260226e-07,3.311521345376587677e-06,1.077706926732781035e-05,4.377343536491783220e-05,1.807690622599465236e-04,3.683386613179948955e-03
4.571876977977665366e-07,3.294587232946744429e-06,1.068684889384618011e-05,4.418345217212340029e-05,1.825162210258177641e-04,3.678504895998242156e-03
4.539814647957162068e-07,3.277455946227770156e-06,1.059617910165530172e-05,4.459198188976994445e-05,1.842566168896247157e-04,3.673557697100579122e-03
4.507274704846397948e-07,3.260337260841781340e-06,1.050528042776378429e-05,4.499859790574151731e-05,1.859894508059863560e-04,3.668492971317367877e-03
4.469508330125638473e-07,3.247108340763024621e-06,1.041498117631871449e-05,4.539699857597156931e-05,1.877136320456142477e-04,3.663392077026200212e-03
4.442833882048380967e-07,3.236419562183588533e-06,1.032412904590281026e-05,4.578589925460073852e-05,1.894235250385372293e-04,3.658018060950616809e-03
4.334290813803800359e-07,3.209002157466630230e-06,1.022346727698379141e-05,4.621487594271625070e-05,1.913027719384019184e-04,3.652794812372516051e-03
4.275626112832350527e-07,3.192213474543026970e-06,1.012727101019287034e-05,4.663794848216103769e-05,1.931283476218862035e-04,3.647793536705009297e-03
4.240741796920154659e-07,3.174640579665439234e-06,1.003407367174692645e-05,4.705553471500849337e-05,1.949164120299764374e-04,3.642486526446725957e-03
4.207429742342827314e-07,3.157026335377879543e-06,9.941192857459819912e-06,4.747669307687670334e-05,1.967102889301748485e-04,3.637118985903972992e-03
4.174351779627963964e-07,3.139307061117059368e-06,9.848039766413762072e-06,4.789806911806401591e-05,1.985049139384113153e-04,3.631697417473114375e-03
4.140853235957021771e-07,3.121551206442336835e-06,9.754561640143096407e-06,4.831960661598434185e-05,2.003004445958768952e-04,3.626223003943926815e-03
4.106944005540064055e-07,3.103695747312345897e-06,9.660771985077812917e-06,4.874132850571835499e-05,2.020967990624582343e-04,3.620697298429364965e-03
4.073925929074845533e-07,3.085743705600138925e-06,9.566684101059281354e-06,4.916325690517832727e-05,2.038941292832371476e-04,3.615121760419015302e-03
4.039859513119866225e-07,3.067762296404341031e-06,9.472311084738598228e-06,4.958533580775880453e-05,2.056922731924746325e-04,3.609497886061371983e-03
4.006042779331669640e-07,3.049753358792725013e-06,9.377729703567440797e-06,5.000766392897665379e-05,2.074913016904345931e-04,3.603827270642833650e-03
3.972474277708510396e-07,3.031655189936140491e-06,9.282824545367346198e-06,5.043010810069168407e-05,2.092910534025903052e-04,3.598111350454541012e-03
3.938521076929981691e-07,3.013470648278002849e-06,9.187735492256181443e-06,5.085268987012411411e-05,2.110915212715125562e-04,3.592351849181510404e-03
3.904192490469148787e-07,2.995202547572746905e-06,9.092285401743781375e-06,5.127543000143670589e-05,2.128927726793892019e-04,3.586550203164628331e-03
3.870122025322813437e-07,2.976978522974995331e-06,8.996675825098844145e-06,5.169827331648989543e-05,2.146946466589219951e-04,3.580708256560102311e-03
3.835687326460918959e-07,2.958550865905353171e-06,8.900731375825014498e-06,5.212124030871063870e-05,2.164972087319861878e-04,3.574827191881842486e-03
3.800897406311951556e-07,2.940171288784473062e-06,8.804589353195791849e-06,5.254427644786975376e-05,2.183002245958576119e-04,3.568908355832458093e-03
3.766988583985878356e-07,2.921778958785964658e-06,8.708261291831333612e-06,5.296754982041399976e-05,2.201039811678569529e-04,3.562954108740048337e-03
3.732117992419822840e-07,2.903192374160690701e-06,8.611636485179427789e-06,5.339078348839815111e-05,2.219080961074990923e-04,3.556966265510037514e-03
3.697518313027915248e-07,2.884658896651019851e-06,8.611975834358217104e-06,5.381414482236695888e-05,2.237128518639845871e-04,3.550702141538568824e-03
3.591398772314883893e-07,2.863707659321787542e-06,8.708497962566731692e-06,5.424637342718653427e-05,2.255282725863009023e-04,3.543717268341189594e-03
3.564950018398320759e-07,2.845241616864350183e-06,8.775015388511247244e-06,5.463568608270844853e-05,2.273021558393238130e-04,3.537128772149452077e-03
3.586997150150901841e-07,2.828085414512620000e-06,8.877108601396620067e-06,5.504800031308556836e-05,2.290711929403605634e-04,3.530900008903894560e-03
3.771761206555936020e-07,2.835818826388160386e-06,8.939021178812422169e-06,5.542448825376200929e-05,2.308715988592424206e-04,3.524946523060709484e-03
3.737302938358910787e-07,2.817070220396634682e-06,9.041249164849941635e-06,5.584773430623366625e-05,2.326780492808978276e-04,3.518725496418290914e-03
3.702525522288479368e-07,2.798206383342934123e-06,9.143697173249961145e-06,5.627157272653655602e-05,2.344853291838461045e-04,3.512463191062440131e-03
3.667437268219312089e-07,2.779289012520879698e-06,9.246208996745349719e-06,5.669544945767257581e-05,2.362928502473194434e-04,3.506161495909038920e-03
3.632046369836217798e-07,2.760320462501928820e-06,9.348841297596286156e-06,5.711938106585265308e-05,2.381006641432616947e-04,3.499821623339845200e-03
3.596937253619577451e-07,2.741303053084071276e-06,9.451579947821506399e-06,5.754338341506871809e-05,2.399089588045560896e-04,3.493444821814294197e-03
3.560961932570148629e-07,2.722181761318182179e-06,9.554342021642034895e-06,5.796740265236453068e-05,2.417175713480070357e-04,3.487031972613024652e-03
3.525277707090842132e-07,2.703016795942110107e-06,9.657252271020986970e-06,5.839159168313453225e-05,2.435266842056560117e-04,3.480584114603280533e-03
3.490449139896332618e-07,2.683923673323452287e-06,9.760227813022164466e-06,5.881582664594361693e-05,2.453362694781425699e-04,3.474102268214500702e-03
3.454211322688934767e-07,2.664620975738438913e-06,9.863255396238761283e-06,5.924018966844953407e-05,2.471462983323370328e-04,3.467587154078257371e-03
3.418271546257735786e-07,2.645393795955161099e-06,9.966389443960054162e-06,5.966462572776403333e-05,2.489568085007515296e-04,3.461039762802737164e-03
3.382627732168365831e-07,2.626019559774305687e-06,1.006961596910911131e-05,6.008914774605332722e-05,2.507679023112480100e-04,3.454460844381047630e-03
3.346724088346600376e-07,2.606668373002668056e-06,1.017298789987950236e-05,6.051383467679479801e-05,2.525796114599667612e-04,3.447851303780077956e-03
3.310568030777182354e-07,2.587231213711632209e-06,1.027635791224188316e-05,6.093863066390047521e-05,2.543918989562178124e-04,3.441211864892580307e-03
3.274714299778390300e-07,2.567820522884351434e-06,1.037984567663749755e-05,6.136354664232541480e-05,2.562049247005573384e-04,3.434543240675498599e-03
3.238616440579063197e-07,2.548328479506761063e-06,1.048343693032961207e-05,6.178859290695390589e-05,2.580186465820401287e-04,3.427846132573653462e-03
3.244938676306804181e-07,2.528757966517835313e-06,1.058711762327857295e-05,6.221384427511075582e-05,2.598332171516017173e-04,3.421121339693951411e-03
3.282140877203666358e-07,2.509219448974394384e-06,1.069093873560535158e-05,6.263930863528525126e-05,2.616485892784943946e-04,3.414369540453517440e-03
3.318806555652555507e-07,2.489553373650128288e-06,1.079475664479886243e-05,6.306492879852970939e-05,2.634649083227333637e-04,3.407591241619880532e-03
3.356222059518949264e-07,2.469923026320623725e-06,1.089875126427433785e-05,6.349077656700964829e-05,2.652822502954870127e-04,3.400787263322776945e-03
3.393096071026993462e-07,2.450223522941153816e-06,1.100284347118904141e-05,6.391685795298171914e-05,2.671005601285983302e-04,3.393958093670893829e-03
3.430066941499795949e-07,2.430457563321618589e-06,1.110701916403808533e-05,6.434317833657034137e-05,2.689200986297363974e-04,3.387104425593488559e-03
3.467128671805245154e-07,2.410732395806998299e-06,1.121126444867271221e-05,6.476980547400736034e-05,2.707408036926807113e-04,3.380226783804755105e-03
3.504275357015560977e-07,2.390892868030113522e-06,1.131569087410569072e-05,6.519674243909748235e-05,2.725629255318527200e-04,3.373325737622855092e-03
3.541501167603779583e-07,2.371045863026592885e-06,1.142015827134300290e-05,6.562392944878454350e-05,2.743864573919381792e-04,3.366401848438733534e-03
3.579419417569714158e-07,2.351193050012054574e-06,1.152483906991582761e-05,6.605155516509904053e-05,2.762115760482379751e-04,3.359455669492418875e-03
3.616167252146196297e-07,2.331233851270620559e-06,1.162959387857063554e-05,6.647949563490846597e-05,2.780383287833624434e-04,3.352487643617066242e-03
3.653596266410259091e-07,2.311324088671445909e-06,1.173446994208853238e-05,6.690787393436292132e-05,2.798669428831455637e-04,3.345498310247059081e-03
3.691081890657421937e-07,2.291312887209129720e-06,1.183951329831659768e-05,6.733668804934650888e-05,2.816974553895399032e-04,3.338488200694429524e-03
3.722568671166823785e-07,2.271454737181460509e-06,1.194398227708063531e-05,6.776581431848315408e-05,2.835308070668192903e-04,3.331380668851604415e-03
3.681991976316745825e-07,2.259291832940635307e-06,1.203315401278722722e-05,6.816401187530879424e-05,2.852473051177118867e-04,3.324303510314925540e-03
3.689006633651636832e-07,2.243617557776541226e-06,1.214399691548764961e-05,6.860134868319776912e-05,2.870683525845688241e-04,3.317190148552217211e-03
3.726738599430671445e-07,2.223505057153207507e-06,1.224923734091784479e-05,6.903029525529666042e-05,2.888993690541749831e-04,3.310101369681048983e-03
3.763913185734537600e-07,2.203352705905681309e-06,1.235451586214708069e-05,6.945951172096275015e-05,2.907320214944524115e-04,3.302993982500943178e-03
3.801711284377893075e-07,2.183211590284209647e-06,1.245999557093986347e-05,6.988911534716906653e-05,2.925662266194518457e-04,3.295868433293197737e-03
3.838948821077355032e-07,2.163034559575729969e-06,1.256554347410651710e-05,7.031898645575117692e-05,2.944017256615621058e-04,3.288725113717194237e-03
3.876212144589309039e-07,2.142775548531592237e-06,1.267114572584314704e-05,7.074912385437087453e-05,2.962384961941123742e-04,3.281564362935826627e-03
3.914074238528704912e-07,2.122533537498025734e-06,1.277690425511468433e-05,7.117958370570336428e-05,2.980765143490418569e-04,3.274386708858682479e-03
3.951945913657816605e-07,2.102262120274673720e-06,1.288280365383203977e-05,7.161030553469261231e-05,2.999158123149039718e-04,3.267192480661013521e-03
3.989822546361413447e-07,2.081963403453031812e-06,1.298877162598142990e-05,7.204128691448473474e-05,3.017564196164435639e-04,3.259981956694826561e-03
4.027699588930774524e-07,2.061639463305351977e-06,1.309485099984827258e-05,7.247258180972431993e-05,3.035982495454578409e-04,3.252755649568156611e-03
4.065572564017974448e-07,2.041292344842968899e-06,1.320102704990488750e-05,7.290418602705849536e-05,3.054414977492707741e-04,3.245513829617734103e-03
4.103437065883754529e-07,2.020877424747470419e-06,1.330722913401236526e-05,7.333603886987475717e-05,3.072860166097466576e-04,3.238256858497372270e-03
4.141288757047372473e-07,2.000443858647507564e-06,1.341361139922060904e-05,7.376824802121564190e-05,3.091319389647568367e-04,3.230985140481583417e-03
4.179678370281651345e-07,1.980039704717998197e-06,1.352010236037261872e-05,7.420075174989655947e-05,3.109792816786916209e-04,3.223699074495576817e-03
4.217488528831217316e-07,1.959620250644120091e-06,1.362668722567033176e-05,7.463359962669874619e-05,3.128281144032308875e-04,3.216398916674927024e-03
4.255273302852045450e-07,1.939096228197350704e-06,1.373335142964635007e-05,7.506672989316598356e-05,3.146783934628210656e-04,3.209085058315803117e-03
4.293574125073630576e-07,1.918607034529299070e-06,1.384013517857059716e-05,7.550024537962267304e-05,3.165301832495569473e-04,3.201757885742006603e-03
4.331835242347719534e-07,1.898108661139131787e-06,1.394707764668140948e-05,7.593413761959182410e-05,3.183835446618765719e-04,3.194417735179422291e-03
4.370052776823588767e-07,1.877558108631876101e-06,1.405410914344451068e-05,7.636834394082938759e-05,3.202385352022480585e-04,3.187064983742601571e-03
4.405006020256763418e-07,1.857492544188267534e-06,1.416062530405099550e-05,7.680280262355037321e-05,3.220950481424921614e-04,3.179646051608864266e-03
4.455404561312078034e-07,1.832191122287316531e-06,1.427856411157148033e-05,7.724481693477700884e-05,3.239608454339133422e-04,3.172237883936857364e-03
4.425575872758299220e-07,1.809981229548356448e-06,1.438783866934515587e-05,7.770219414946315782e-05,3.258569005875021612e-04,3.164892683145115442e-03
4.462338609704301553e-07,1.788447139043661480e-06,1.449527566725785618e-05,7.813787822716064589e-05,3.277190903702576884e-04,3.157493701700428597e-03
4.500627384244528957e-07,1.767796974558964740e-06,1.460283306064421540e-05,7.857398573883548189e-05,3.295824103125059531e-04,3.150083750929752111e-03
4.539369608701899652e-07,1.747151469037098143e-06,1.471054765998627098e-05,7.901050458287434814e-05,3.314475364983366550e-04,3.142663571762398245e-03
4.578034940435419986e-07,1.726512227219656500e-06,1.481840351391314451e-05,7.944742242131419595e-05,3.333144023120169532e-04,3.135233503052942041e-03
4.616105099201827215e-07,1.705838025152943038e-06,1.492633341645026897e-05,7.988472670998736217e-05,3.351830950652822175e-04,3.127794007057838402e-03
4.654609703893619993e-07,1.685131148807953479e-06,1.503437398162858226e-05,8.032240469757567054e-05,3.370534931466211137e-04,3.120345453082200293e-03
4.693536672772454427e-07,1.664393851357512209e-06,1.514256087279264244e-05,8.076054524775432843e-05,3.389258319606151576e-04,3.112888373686410661e-03
4.732367954044257160e-07,1.643628352273182061e-06,1.525082759008055461e-05,8.119913347490652171e-05,3.407999345285320073e-04,3.105423207531978966e-03
4.771100507646859772e-07,1.634835377984799579e-06,1.535926000769801607e-05,8.163810401807139829e-05,3.426759277770857564e-04,3.097950469429314353e-03
4.809731346745566952e-07,1.655762399826223007e-06,1.546779181084583280e-05,8.207754260265527819e-05,3.445537334124273532e-04,3.090470580419994728e-03
4.848257548192378100e-07,1.676693214216615891e-06,1.557640782771091409e-05,8.251733351576964455e-05,3.464334220669052378e-04,3.082984160522084325e-03
4.887665437471682475e-07,1.697674847907306317e-06,1.568524149742301445e-05,8.295765994635491403e-05,3.483151100400617810e-04,3.075491775873615431e-03
4.925968101179037298e-07,1.718654878061819390e-06,1.579407885142328327e-05,8.339830700185788535e-05,3.501986138536472993e-04,3.067993735321220342e-03
4.965135562767933991e-07,1.739679846786081722e-06,1.590310185117429766e-05,8.383950426974291412e-05,3.520840944276313082e-04,3.060490668459430515e-03
5.004176001400835856e-07,1.760697985117771811e-06,1.601224511506060865e-05,8.428103806578708277e-05,3.539714637792941193e-04,3.052983311241169121e-03
5.043570181414388654e-07,1.781803686798873259e-06,1.612149295834799058e-05,8.472308572534539644e-05,3.558608753175419165e-04,3.045472382869045952e-03
5.082346142317605498e-07,1.802848883162772308e-06,1.623087799410368563e-05,8.516553170825618844e-05,3.577521404579918352e-04,3.037958465619615238e-03
5.121465336833497198e-07,1.824023329739452196e-06,1.634038418602493865e-05,8.560850149108133883e-05,3.596454549378105847e-04,3.030442327109421526e-03
5.160917109859001015e-07,1.845132377113130302e-06,1.644999574368770389e-05,8.605187965828729909e-05,3.615407228717618907e-04,3.022924597746490943e-03
5.199746311581427260e-07,1.866316429892979841e-06,1.655969711775290943e-05,8.649569461601256748e-05,3.634379900706174332e-04,3.015406088775712031e-03
5.239367669507568300e-07,1.887524819394305551e-06,1.666956691747674464e-05,8.693997361373271497e-05,3.653372991047494070e-04,3.007887591472897457e-03
5.278828951722965128e-07,1.908754700164232745e-06,1.677958844872346763e-05,8.738474276841342800e-05,3.672385960030214412e-04,3.000369876613520181e-03
5.318128071173686045e-07,1.930003269791510411e-06,1.688969884874289311e-05,8.782993424813922056e-05,3.691418722977797117e-04,2.992853888231304660e-03
5.357262983657044745e-07,1.951267768694363549e-06,1.699992887954763465e-05,8.827557355728829730e-05,3.710471636194071941e-04,2.985340468597481086e-03
5.396690592459811097e-07,1.972591369822938989e-06,1.711026259024937363e-05,8.872168511297343974e-05,3.729545026098833398e-04,2.977830552052858609e-03
5.436401028324551552e-07,1.993924979876128700e-06,1.722072989928525303e-05,8.916829225211783498e-05,3.748638733052900816e-04,2.970325199056176712e-03
5.475930917502998635e-07,2.015265968636895301e-06,1.733135991296268433e-05,8.961537186674486412e-05,3.767753031487771687e-04,2.962825440528400744e-03
5.567147756547862437e-07,2.038415909485485663e-06,1.743618228703530332e-05,9.005699296993513751e-05,3.786929241026179126e-04,2.955331963216744490e-03


==> data_4cond/rel_error_time_tsa.csv <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.904761905625946383e-07,5.595238095280037601e-06
6.190083619531317838e-08,3.190273873583742562e-07,1.699892198533457422e-06,8.487556985535857590e-06,6.611723563667921326e-05,1.099501701838375518e-04
1.927783319588085172e-07,9.757915563274770303e-07,4.974156957921168857e-06,2.403065205942462863e-05,1.671102539716724051e-04,2.859164459251092752e-04
3.567410358755999267e-07,1.676682868826552833e-06,8.868582153219306197e-06,4.217868181483624702e-05,2.871527511888439209e-04,4.793315255187943834e-04
4.584828699722056677e-07,2.439699002564782188e-06,1.292304048122189846e-05,6.109224853992704636e-05,4.148248483310735179e-04,6.547277917359376831e-04
6.166554655069517381e-07,3.211351924947778581e-06,1.685603997894284087e-05,7.940387821266594475e-05,5.401119201208118108e-04,7.850996496257413694e-04
7.644767180792235009e-07,3.900488023051524627e-06,2.040182448928298890e-05,9.603531676042843183e-05,6.555754711864749664e-04,8.517903732320210829e-04
8.876159804816805641e-07,4.466408071824261605e-06,2.339906807965610333e-05,1.102461539942760452e-04,7.560009438378917932e-04,8.431100653210761272e-04
1.103523551386309798e-06,5.501147256264401383e-06,2.892925813326516346e-05,1.365286867169780325e-04,9.332773966890198919e-04,7.979816446009346028e-04
1.356283365762774288e-06,6.715827995705537097e-06,3.551869546444372559e-05,1.681158909702082957e-04,1.144581352804408285e-03,6.136865997845717324e-04
1.560242415128844431e-06,7.680118634381135180e-06,4.091095335583118202e-05,1.945575717225789616e-04,1.350804322430479822e-03,2.243628592910188780e-04
1.754295778640673503e-06,8.512610477842804798e-06,4.584975673329985034e-05,2.202299929841636261e-04,1.542388867459938955e-03,3.819487901370745395e-04
1.900487341323940745e-06,9.223087964756499323e-06,5.036520428773665965e-05,2.457101157899665945e-04,1.745993748642283086e-03,1.222672806654292359e-03
2.483577294222281602e-06,1.228669568507012411e-05,6.796813671662238162e-05,3.338941219195383199e-04,2.293056606184430690e-03,2.423819891210008803e-03
2.513011131750712332e-06,1.218254423018972222e-05,6.892322212147048560e-05,3.470801958583654865e-04,2.547953106064792736e-03,3.992738803336228284e-03
2.243512437418844137e-06,1.049082129066819585e-05,6.162239025760180196e-05,3.210863495768129130e-04,2.419257154961556786e-03,5.680942318173486279e-03
1.860614156296005322e-06,8.176009103226462553e-06,5.129948479245365620e-05,2.821011856641999311e-04,2.202661336088240860e-03,7.456676422743667085e-03
1.387821903524334587e-06,5.385921202801856454e-06,3.870201986755813622e-05,2.334303882056323735e-04,1.922269397189178570e-03,9.270327954917051763e-03
8.473795032633196787e-07,2.228976519220345262e-06,2.436113731022100659e-05,1.772087502971542551e-04,1.591759413632617840e-03,1.106830937200973392e-02
2.579848088532491189e-07,1.177930638678438608e-06,8.793482204616924581e-06,1.154831998873869214e-04,1.223917930816647648e-03,1.279917833318292009e-02
3.613008680136170189e-07,4.720347015316177405e-06,7.479904455476686337e-06,5.032237548420352756e-05,8.316189021255023439e-04,1.441856263398371557e-02
9.875989206377202822e-07,8.287823373845214852e-06,2.396357303534646962e-05,1.628203625772076473e-05,4.274167976936959438e-04,1.589263820523646731e-02
1.606071254543004742e-06,1.178592034202640328e-05,4.022250060792348451e-05,8.254238511371837783e-05,3.927303394576237423e-05,1.719994559829100475e-02
2.203674181056782136e-06,1.513686172839369493e-05,5.589665886454568694e-05,1.469594522079141269e-04,3.726462091448055013e-04,1.833071411911246437e-02
2.765434299811315088e-06,1.828131231231849664e-05,7.071103752242549579e-05,2.083920600090950574e-04,7.512650837522924117e-04,1.928510819997617323e-02
3.288507140395120547e-06,2.118470853818498444e-05,8.448587206486335758e-05,2.660346832819346754e-04,1.107693260258480654e-03,2.007091126804329273e-02
3.768881263337569244e-06,2.382556025983475112e-05,9.710033263929015166e-05,3.209881336196979584e-04,1.451224153713631974e-03,2.291828251877652683e-02
7.450081220128886330e-06,4.606240112749028048e-05,1.926967717168249507e-04,6.717355084545348961e-04,3.617589737837693335e-03,5.816548892982970065e-01
1.026958628758268936e-04,6.329883189735270805e-04,2.616390623318281226e-03,8.901201053543384215e-03,4.111168918917858239e-02,3.210177795111637256e-01
3.547631298048830472e-05,2.194085144595572952e-04,9.036711348692246090e-04,3.071725941000373952e-03,1.454627739400370275e-02,1.376533841400177094e-01
2.076483286824897011e-05,1.287304976186105657e-04,5.282748601283116918e-04,1.789767936643584141e-03,8.532752121103067897e-03,8.690949814342363577e-02
1.448860822596411000e-05,9.012127235696990339e-05,3.684636075243820645e-04,1.244327065472041133e-03,5.951141855653744109e-03,6.325235626544717382e-02
1.127478925496356373e-05,6.894762059720238709e-05,2.810643892821921793e-04,9.463558777327283657e-04,4.534835176020242734e-03,4.963446684156080924e-02
8.974966439427192977e-06,5.555442612941765141e-05,2.262167595631100038e-04,7.598889175834046706e-04,3.647101865613597976e-03,4.081698672408259898e-02
7.501829850555146638e-06,4.652151602215384398e-05,1.889047259790438817e-04,6.330332943279361234e-04,3.041949961131405755e-03,3.465142890596796532e-02
6.440044297088142491e-06,3.997663190842280957e-05,1.619517783282094410e-04,5.414787888363682645e-04,2.604908035721609661e-03,3.011051699402238213e-02
5.635909720118488273e-06,3.502566322672367376e-05,1.416122464820268720e-04,4.725229357560110487e-04,2.275627043027143165e-03,2.663042260243782267e-02
5.049539719155159790e-06,3.116040438769746788e-05,1.257584192489024516e-04,4.188624792928645544e-04,2.019267960523409011e-03,2.452718351799410001e-02
5.831728313617344827e-06,3.547181191826140285e-05,1.462599972956081398e-04,4.910478511812181633e-04,2.255957837868445472e-03,2.682256758957402357e-02
6.524886572990320412e-06,3.937291368159833176e-05,1.651101204191980469e-04,5.634371679593591685e-04,2.565365871580907713e-03,2.862706578849007893e-02
7.106948558525570232e-06,4.260028016338587723e-05,1.811325340979450427e-04,6.259793980014042181e-04,2.827445452242364696e-03,2.991599793859846257e-02
7.564385921950348958e-06,4.508802326559827560e-05,1.939110062501323635e-04,6.768748666563909099e-04,3.035804523563531091e-03,3.070543526120030065e-02
7.892545936926559187e-06,4.682688107271199012e-05,2.033540324142977184e-04,7.155685834126550770e-04,3.189445113844120716e-03,3.104611832623166076e-02
8.104613028607867811e-06,4.789040474358504621e-05,2.096499931602529155e-04,7.425799988467590403e-04,3.291834148141251429e-03,3.101019513025610186e-02
8.210968495487410278e-06,4.836007395921381206e-05,2.131658169643409814e-04,7.591577010162247740e-04,3.349310766941629002e-03,3.067733184856227813e-02
8.230986666958148599e-06,4.834687658629401778e-05,2.143649962525433076e-04,7.669326917829298856e-04,3.369539826638457726e-03,3.012395518442687048e-02
8.186555355272905166e-06,4.795594483668591778e-05,2.137238036367271245e-04,7.676246888593816001e-04,3.360281063296752940e-03,3.830131336110002144e-02
2.038269536956522523e-05,1.199467152735728809e-04,5.451760918138427421e-04,2.075998019323339275e-03,1.271141061152446933e-02,8.063123741740599870e-01
9.943055826593861948e-05,5.844174249855852961e-04,2.591466394653198311e-03,9.196255361353666141e-03,3.867882829124136973e-02,2.585187531236624037e-01
4.359288710057164902e-05,2.567123178798969159e-04,1.136566891773992853e-03,4.041358870866947235e-03,1.735497995640987445e-02,1.323296584287113054e-01
2.736990424768764098e-05,1.613675759340986319e-04,7.133847200530913290e-04,2.536272517105265297e-03,1.097572670858449999e-02,8.855285451907674021e-02
1.981904785733437193e-05,1.169507360250067945e-04,5.163655835750521807e-04,1.834856947910176077e-03,7.973093122254987924e-03,6.641935046974743739e-02
1.549042650957063453e-05,9.147611013473603734e-05,4.034380940377373906e-04,1.432666992945921423e-03,6.241582386275427302e-03,5.309844718276100078e-02
1.269649371066727875e-05,7.502293990954142034e-05,3.305376667088704540e-04,1.172999352875524247e-03,5.119494373952880421e-03,4.421832544401701343e-02
1.074822579843375588e-05,6.354706095746067058e-05,2.797143462742215079e-04,9.919410638677126409e-04,4.335038218128147748e-03,3.788474625431066667e-02
9.314938035342775144e-06,5.513406457006955112e-05,2.423189564592508776e-04,8.587201600886966305e-04,3.756648505820979738e-03,3.314492806695478605e-02
8.213134117995198668e-06,4.864677492162579792e-05,2.136906646825422645e-04,7.567190382441972953e-04,3.312737183525568067e-03,2.947280180693533438e-02
7.346459093097713337e-06,4.353381993878896878e-05,1.910774641158583215e-04,6.761853052819447344e-04,2.963382451422358344e-03,2.654021352427384309e-02
6.643607734130293688e-06,3.938707157899692837e-05,1.727373197150600191e-04,6.108450946700664337e-04,2.678070605023165525e-03,2.411940390233340004e-02
6.058322991507994616e-06,3.594238506585394760e-05,1.575125326816814036e-04,5.565531861774711134e-04,2.439284312177806939e-03,2.209807173662793958e-02
5.571240514587886945e-06,3.303840992851089970e-05,1.446732813199077194e-04,5.107299567376229589e-04,2.237116273142401857e-03,2.038922490239221744e-02
5.144821766096675928e-06,3.055278216383176489e-05,1.337044414819939535e-04,4.715839627997661567e-04,2.064198983711845650e-03,1.892740203383049338e-02
4.785884213562705594e-06,2.841277955922726843e-05,1.242455770875306354e-04,4.378084387566099083e-04,1.914903805597387328e-03,1.766365655404665211e-02
4.469706297677583193e-06,2.654723828347349372e-05,1.160068326393784389e-04,4.083934735820797524e-04,1.784825739929521383e-03,1.656089866212637554e-02
4.198355422233713944e-06,2.491388386822661176e-05,1.087811057900350039e-04,3.825856727586821613e-04,1.670734759918220255e-03,1.559086676807414952e-02
3.948388793830794131e-06,2.346835350823022945e-05,1.023885075393600095e-04,3.597711496803370217e-04,1.569817706487780214e-03,1.473125578365405523e-02
3.731343746601082362e-06,2.218566271227178014e-05,9.670131235157077725e-05,3.394735909374003795e-04,1.504647049384180355e-03,1.396465176666812809e-02
3.531414083744430288e-06,2.103035591722166294e-05,9.160306881973458951e-05,3.213169118026429219e-04,1.719467963903866144e-03,1.327697872728925317e-02
3.357361107686067339e-06,1.998854931634120932e-05,8.701068898209797238e-05,3.049485281409258851e-04,2.005744121464385268e-03,1.265677569444618317e-02
3.198346688942550628e-06,1.904882708372395540e-05,8.287123974656838228e-05,3.746562009660095796e-04,2.694264195182472215e-03,1.209480327629844712e-02
3.053858013530296990e-06,1.819584423000653492e-05,7.911450224022136446e-05,3.636004463665349902e-04,2.664120020831686059e-03,1.158345916034007710e-02
2.922051489420592137e-06,1.741751026052206034e-05,7.568953088762674683e-05,3.365568846227144444e-04,2.519601628908307595e-03,1.112259642340042085e-02
2.805055469301735345e-06,1.673997143334633467e-05,7.270939136227093055e-05,2.990155357366382888e-04,2.305068113679913100e-03,1.072796528804627683e-02
2.703853695902537658e-06,1.613515255403312042e-05,7.005983815245721649e-05,2.532203605670185352e-04,2.035552123744463829e-03,1.036649194956543001e-02
2.608547666480928366e-06,1.558139583269756100e-05,6.760674464920129892e-05,2.357617988575984205e-04,1.723092399090245513e-03,1.166787234711227569e-02
2.517152590429000148e-06,1.505884418465570420e-05,6.533409390499225679e-05,2.276455171090898484e-04,1.379887236561617297e-03,1.326880771936378607e-02
2.434491452316549828e-06,1.457741938989644578e-05,6.322194776904683437e-05,2.201008454074445265e-04,1.017832584225363164e-03,1.473800070561302918e-02
2.367534131442406607e-06,1.413244447749855330e-05,6.124690527390315193e-05,2.130757461514516215e-04,9.229672004260466509e-04,1.604924982963835609e-02
2.300622429543215345e-06,1.371423667996676242e-05,5.940620382968346487e-05,2.065239668247627065e-04,8.941807349165148584e-04,1.718854349045826485e-02
2.229136575821330769e-06,1.332364611876702095e-05,5.769060216726648789e-05,2.003938045021408127e-04,8.672830847399030799e-04,1.815330248670535968e-02
2.167040324132864230e-06,1.570256964428800456e-05,5.622442790694302903e-05,1.946499564617322703e-04,8.421128388411970285e-04,1.894845893165509124e-02
2.548858279882137618e-06,1.822271485590186248e-05,6.816531373079513594e-05,1.943722107170528306e-04,8.183313001757359885e-04,1.985960086207551323e-02
3.360129574618614998e-06,2.309067703193393774e-05,8.943447610160491562e-05,2.745584387440323120e-04,1.193708126521679557e-03,1.766253344881840159e-01
1.247805581679336747e-04,8.406719532391717081e-04,3.288494489201185950e-03,1.044538958271458602e-02,4.912440445497939095e-02,5.493124869304247815e-01
3.297863494160696357e-05,2.239272280170802733e-04,8.637212583649251773e-04,2.680501456454522681e-03,1.192760035305823370e-02,1.623177959630936196e-01
1.715671158240291862e-05,1.172430652455474110e-04,4.488572385481387505e-04,1.379420219067737383e-03,6.157337640626696362e-03,9.381895045394679500e-02
1.134965053454451457e-05,7.798024274919964315e-05,2.965777890413572255e-04,9.032900979450409189e-04,4.029782561476577020e-03,6.556789895265019430e-02
8.385164100608774856e-06,5.789520999923317932e-05,2.188787808930673729e-04,6.611547495460367348e-04,2.945087946092373159e-03,5.024895981917281568e-02
6.603743819343576688e-06,4.579820614210710494e-05,1.721965840492586930e-04,5.161821070271524524e-04,2.295385929214196954e-03,4.067751866080838302e-02
5.421905186943371606e-06,3.775668689737731837e-05,1.412443332572775189e-04,4.203971106739654690e-04,1.866401602193514843e-03,3.414920146716712152e-02
4.584756717628741687e-06,3.204767511217518182e-05,1.193253330832872431e-04,3.528109122096987878e-04,1.564048105792848180e-03,2.942200613221760200e-02
3.962394767017133499e-06,2.779786173402246221e-05,1.030539972004132856e-04,3.028233914137342395e-04,1.340714586125140405e-03,2.584680715811424681e-02
3.483912302198022492e-06,2.452007597496276344e-05,9.053810208236616670e-05,2.645197605311440901e-04,1.169808036193354349e-03,2.305186497305777155e-02
3.883540427955381557e-06,2.639237997068096781e-05,1.010849781270914172e-04,3.045143575465072993e-04,1.270918750806492937e-03,2.325271840939488466e-02
4.302115472647995529e-06,2.871862198054019050e-05,1.127001604135106151e-04,3.499810961026321682e-04,1.459089176254473692e-03,2.423709656463048784e-02
4.648089799777571552e-06,3.059449450441651942e-05,1.224503781706761654e-04,3.891888305540420470e-04,1.619576934667381210e-03,2.486416360285651980e-02
4.922423269176362531e-06,3.201423013614727625e-05,1.302356692063711199e-04,4.215227500016091242e-04,1.750379924577548244e-03,2.517452740323681409e-02
5.124789400745057936e-06,3.300987427961388297e-05,1.361184460634940439e-04,4.470120662550662073e-04,1.852099574096717060e-03,2.521900476832899390e-02
5.266811928461694137e-06,3.363130918671053301e-05,1.402717583010107145e-04,4.661261809408843212e-04,1.927076848022798257e-03,2.510018652242872877e-02
5.800793219992111561e-06,3.674592495702910214e-05,1.548002565290560221e-04,5.215573133492745544e-04,2.200474229846447870e-03,4.040208870395580187e-01
1.297192525462855699e-04,8.261151894654621868e-04,3.442286782862115542e-03,1.134368948423598693e-02,4.471072155156137484e-02,3.883428026052901383e-01
3.818484703164129788e-05,2.446281191625853876e-04,1.014004013393966699e-03,3.335236677738032032e-03,1.346648528069389721e-02,1.484483509401922363e-01
2.145435639645644293e-05,1.379287103778056498e-04,5.694554729734548505e-04,1.866485985267112881e-03,7.574736027127788179e-03,9.092880901288767637e-02
1.473031479509175041e-05,9.494867549498516935e-05,3.907704193277765771e-04,1.276789863182063983e-03,5.190867189431174790e-03,6.528889286668940195e-02
1.115192851636609654e-05,7.203735444875703560e-05,2.956875653326903729e-04,9.633585487881464243e-04,3.919005314757843632e-03,5.084234568832443624e-02
8.944366866455813152e-06,5.788220998842871703e-05,2.370225396697393523e-04,7.701787247537984771e-04,3.133191452748095539e-03,4.159769120178229834e-02
7.450800597368787381e-06,4.829873704686755281e-05,1.973512253411837975e-04,6.396613889311290836e-04,2.601353279281699155e-03,3.518606106878911094e-02
6.375815081460129449e-06,4.139481011911223232e-05,1.687975971989308409e-04,5.457911097615167221e-04,2.218372949791177703e-03,3.048498081000974511e-02
5.565850304293407638e-06,3.619144603991261222e-05,1.472961013528086807e-04,4.751576904598056811e-04,1.929951177214241607e-03,2.689457287925599294e-02
4.934789610279549633e-06,3.213437422140145354e-05,1.305442108318872834e-04,4.201637834973505304e-04,1.705271068685272270e-03,2.406538338325425047e-02
4.429642367083826578e-06,2.888535781807794112e-05,1.171399253971982060e-04,3.761893228026767051e-04,1.525560829874364564e-03,2.178023813247936813e-02
4.016816637996590506e-06,2.622704168074475393e-05,1.061817703576065547e-04,3.402655217789734036e-04,1.378733825390462183e-03,1.989714532291480403e-02
3.673461065985463719e-06,2.401356674203142640e-05,9.706440517708340380e-05,3.103981344156033547e-04,1.256660255992451134e-03,1.831940154926014336e-02
3.383301798010657188e-06,2.214358782050592549e-05,8.936632034516132483e-05,2.851981044011161863e-04,1.153671876749864326e-03,1.697889938355023887e-02
3.135448603644365806e-06,2.054343645673600366e-05,8.278471666344917857e-05,2.636683110724191768e-04,1.065697177112065680e-03,1.582630443474394508e-02
2.920772949834274168e-06,1.915887970669496294e-05,7.709593623749114524e-05,2.450747522917623238e-04,9.897367667526988343e-04,1.482501698017021051e-02
2.733519127335974975e-06,1.795055417777872549e-05,7.213379046018386219e-05,2.288664228886099405e-04,9.235342480131735268e-04,1.394732013009439275e-02
2.568961481651537129e-06,1.688649583038473627e-05,6.776901834626987799e-05,2.146199945038027273e-04,8.653581153313775771e-04,1.317184594587695982e-02
2.423240933285415463e-06,1.594329614382205689e-05,6.390184549846571139e-05,2.020056427498706628e-04,8.138614168486718245e-04,1.248186852604827451e-02
2.292867221923899170e-06,1.510133671806500909e-05,6.045261475064619793e-05,1.907630265363961710e-04,7.679769688570316786e-04,1.186410306224476054e-02
2.176130704281097841e-06,1.434537029219391986e-05,5.735817341077310887e-05,1.806843321585891197e-04,7.268520728867543029e-04,1.130787104259650330e-02
2.070762270858739231e-06,1.366330712042549906e-05,5.456779858541365260e-05,1.716001848817428602e-04,6.897971255292297205e-04,1.080448910505564693e-02
1.975391720607501560e-06,1.304515528759215328e-05,5.203931575718033866e-05,1.633731861691535483e-04,6.562463974784797953e-04,1.034682787293465800e-02
1.888407762779332133e-06,1.248172364569625894e-05,4.973780453517412636e-05,1.558888976563485812e-04,6.257338652403841763e-04,9.928995184404227486e-03
1.810071410741131900e-06,1.197399368790355431e-05,4.766509650065578561e-05,1.491494619091708021e-04,5.982981110986422589e-04,9.566000399101126997e-03
1.743054627004242719e-06,1.153986375295208118e-05,4.588733109107402778e-05,1.433491048261710716e-04,5.746314164837791399e-04,9.244104216203981317e-03
1.680676660096411718e-06,1.113762360092427976e-05,4.424072397682359676e-05,1.379762225582482199e-04,5.527120142896263565e-04,8.945738656701935840e-03
1.623059065910685382e-06,1.076408958363192385e-05,4.271274385738164291e-05,1.329900407437982946e-04,5.323705251600575851e-04,8.668528600114713129e-03
1.569319159556707209e-06,1.041662556381372170e-05,4.129169922551203289e-05,1.283525108455343380e-04,5.134511638580863341e-04,8.410373368575451911e-03
1.519287512515329996e-06,1.009310111792741945e-05,3.996697193751795949e-05,1.240293201841680527e-04,4.958156255835635033e-04,8.169428188451843820e-03
1.472809766933823506e-06,9.790533492210351795e-06,3.872957664656989174e-05,1.199902115549006946e-04,4.793412549446854701e-04,7.944072845687931081e-03
1.429090115970243459e-06,9.507409873777520706e-06,3.757106064682024459e-05,1.162083317934089463e-04,4.639191153795016627e-04,7.732879610554416715e-03
1.388017119434494698e-06,9.241340148570966579e-06,3.648409484554690128e-05,1.126606147617136445e-04,4.494529154035565373e-04,7.534589544714650512e-03
1.349167003095166254e-06,8.991339981828552251e-06,3.546271647953086974e-05,1.093259139869582350e-04,4.358571098114108304e-04,7.346709261675186606e-03
1.312456555457345684e-06,8.752365014430285730e-06,3.448543310791162865e-05,1.061375970972570448e-04,4.228598041805289561e-04,7.167623737329736899e-03
1.277493019659446522e-06,8.526831653293446712e-06,3.356474737773225159e-05,1.031342695916739145e-04,4.106241549498262488e-04,6.999058643975615730e-03
1.244836032287270987e-06,8.314565196263970555e-06,3.269737994627132626e-05,1.003037202310873673e-04,3.990891080975454957e-04,6.840129727247224595e-03
1.213787308301679513e-06,8.113863777301528205e-06,3.187837813400063537e-05,9.763067776350212634e-05,3.881951465477194137e-04,6.690048092604408171e-03
1.184598238970442703e-06,7.924330637324201597e-06,3.110394512194213795e-05,9.510244263859092670e-05,3.778908433236112768e-04,6.548112465171570563e-03
1.156903174679048489e-06,7.744679694008472842e-06,3.037077150631927849e-05,9.270722092969030544e-05,3.681290354379449219e-04,6.413695143592993038e-03
1.130653212137858140e-06,7.574587975520161635e-06,2.967570408949358666e-05,9.043466633440438291e-05,3.649054298331342585e-04,6.286233813066515602e-03
1.105501690728519521e-06,7.413151822554383444e-06,2.901543139045963205e-05,8.827579986357011695e-05,3.625451205441945052e-04,6.165221603946522376e-03
1.082010053684493167e-06,7.259504780673014783e-06,2.838767790607238343e-05,8.622174261688064095e-05,3.602401737180939531e-04,6.050200814777491505e-03
1.059538350922064152e-06,7.113407769895940698e-06,2.778997397615702418e-05,8.426488043508267346e-05,3.579879047319087346e-04,5.940757695019497318e-03
1.037760875843284503e-06,6.976402687327144381e-06,2.722024697071730455e-05,8.239880233455340282e-05,3.557870030683493267e-04,5.836515248509195446e-03
1.017531412112374822e-06,6.843563751464856246e-06,2.667680313865608151e-05,8.186013132817181312e-05,3.536357498490699195e-04,5.737141134297323551e-03
9.976487851045306714e-07,6.719688499825735265e-06,2.615743970473741723e-05,8.136783603448977445e-05,3.515324631164830371e-04,5.642309086866815690e-03
9.789638050375777279e-07,6.598492784307925793e-06,2.566147790116570681e-05,8.088599260204748075e-05,3.494750623040315872e-04,5.551745825213962558e-03
9.608731532492132959e-07,6.482458004761564675e-06,2.518655826829819985e-05,8.041464672753866191e-05,3.474623716859221540e-04,5.465186235579962137e-03
9.439280055477042343e-07,6.371442937766027695e-06,2.473182383238070589e-05,7.995341483305160209e-05,3.454930256840692856e-04,5.382390679952871702e-03
9.351634599009255955e-07,6.265031307539971124e-06,2.429560776801740501e-05,7.950192103283800643e-05,3.435659000979549862e-04,5.303138660611115933e-03
9.308404935602349805e-07,6.163101765012153931e-06,2.387742304715300521e-05,7.906000945712257687e-05,3.416794684992720981e-04,5.227226748337055265e-03
9.265481981696041299e-07,6.064981326110368157e-06,2.369690921572167476e-05,7.862710438201548691e-05,3.398326576850821032e-04,5.154467742403796675e-03
9.222858975016763605e-07,5.971125300234903595e-06,2.358516085300952332e-05,7.820348351671574372e-05,3.380246264470459041e-04,5.084688789930459120e-03
9.180529340452134481e-07,5.880878431154345598e-06,2.347544583035472148e-05,7.778837147868466746e-05,3.362539210789381719e-04,5.017728781694570130e-03
9.142660471279023465e-07,5.794151332632651873e-06,2.336877372863043495e-05,7.738184211851886242e-05,3.345197418030031655e-04,4.953439433108780196e-03
9.100879523806124559e-07,5.710586775076321902e-06,2.326405836500983597e-05,7.698334483835466682e-05,3.328210961147837384e-04,4.891681994528710407e-03
9.065577060037394679e-07,5.630108344067424123e-06,2.316209445336591126e-05,7.659316639783170125e-05,3.311570103190344190e-04,4.832327885717781213e-03
9.028428604670287696e-07,5.552643064369386344e-06,2.306222131859982349e-05,7.621076494160273964e-05,3.295267341653962986e-04,4.775256910375133210e-03
8.991506120420083851e-07,5.478121163330586707e-06,2.296460990038071698e-05,7.583581339172228435e-05,3.279295311847024762e-04,4.720357415247775079e-03
8.954804350451057868e-07,5.450599704735675797e-06,2.286922402997149868e-05,7.546860248420273517e-05,3.263644739525352529e-04,4.667524070100743071e-03
8.920348734742189884e-07,5.430792782244906051e-06,2.277582507528339194e-05,7.510860534232449790e-05,3.248306512454835577e-04,4.616658906544735159e-03
8.886085313106594771e-07,5.411496585923820280e-06,2.268478507982067395e-05,7.475570874950198405e-05,3.233279763081835386e-04,4.567669443009151828e-03
8.854021614566253285e-07,5.392904074118745362e-06,2.259586561468177675e-05,7.441000255557342943e-05,3.218553568808840714e-04,4.520473406899056662e-03
8.816113438098852775e-07,5.375605637316111691e-06,2.250562854964629318e-05,7.406496826725724055e-05,3.203752786598382273e-04,4.474967659523829480e-03
8.728576607577722751e-07,5.352210818976132882e-06,2.241032629420231071e-05,7.369395441934303761e-05,3.187952571686559719e-04,4.431131012920533178e-03
8.697307076689826152e-07,5.339284953680501834e-06,2.232037501082399236e-05,7.333352539404384724e-05,3.172502071115528835e-04,4.388810560335529645e-03
8.664226236183801993e-07,5.320870505843376523e-06,2.223310809694342989e-05,7.299432734962494522e-05,3.158051173473855550e-04,4.347999608145383839e-03
8.635256191212834122e-07,5.302940535795046147e-06,2.214729741770992961e-05,7.266010305092513257e-05,3.143813659249301384e-04,4.308614660854995400e-03
8.602505997957989876e-07,5.285096068467735982e-06,2.206272491011103379e-05,7.233058338401018796e-05,3.129786374254899385e-04,4.270594539547855999e-03
8.571874895433466069e-07,5.267725211617781422e-06,2.197976137633646319e-05,7.200608903405905745e-05,3.115970120990939080e-04,4.233881063020373745e-03
8.543333517408410425e-07,5.250820910997137796e-06,2.189818860915923490e-05,7.168635251980423205e-05,3.102355977380639746e-04,4.198419437143797832e-03
8.512987717113866509e-07,5.233989701451320336e-06,2.181779224365923013e-05,7.137091779562678654e-05,3.088937110037428321e-04,4.164157383517367098e-03
8.482784458383091898e-07,5.217422293624577203e-06,2.173874649819821145e-05,7.106029887102077378e-05,3.075712577054230006e-04,4.131045293269702649e-03
8.454636255738137574e-07,5.201497556781520995e-06,2.166122246318239169e-05,7.075385128633075282e-05,3.062677618040291340e-04,4.099036377147011016e-03
8.426607848570262831e-07,5.185634166477145953e-06,2.158481606956958154e-05,7.045189535234642943e-05,3.049825645494009087e-04,4.068085345036278125e-03
8.398696605958410387e-07,5.170210293007067672e-06,2.150969988308450484e-05,7.015379637220768474e-05,3.037152081897987084e-04,4.038149560040708679e-03
8.372789984671290970e-07,5.155030402654100594e-06,2.143585437748286217e-05,6.986006480682937581e-05,3.024654316858349989e-04,4.009188471540636733e-03
8.346978704596969889e-07,5.140090560256101878e-06,2.136307214069115159e-05,6.957026111707522733e-05,3.012327897649335912e-04,3.981163539068059525e-03
8.319387123554343576e-07,5.125386888801299904e-06,2.129152403584439469e-05,6.928414071815609050e-05,3.000168444453735531e-04,3.954037444712578918e-03
8.293767891942079571e-07,5.111102070740856691e-06,2.122100485360344947e-05,6.900202273377674909e-05,2.988171649050790622e-04,3.927775484445582277e-03
8.268237134732923752e-07,5.096858508017508285e-06,2.115168429172767684e-05,6.872347776790047708e-05,2.976333271341474631e-04,3.902343820645282589e-03
8.242792679854021926e-07,5.083024676139204378e-06,2.108335928879251890e-05,6.844845357718635484e-05,2.964650988970937901e-04,3.877710867681947050e-03
8.217432395164512827e-07,5.069410420922879041e-06,2.101619837320928784e-05,6.817708271387645986e-05,2.953122512726148513e-04,3.853845342341074599e-03
8.195818767383898147e-07,5.056195369836542029e-06,2.095018381547432407e-05,6.790931201757337559e-05,2.941741922372931068e-04,3.830719054935581916e-03
8.172428642620087220e-07,5.043191121230399454e-06,2.088511568667552793e-05,6.764472419809742360e-05,2.930507040932027896e-04,3.808304027357617676e-03
8.147284426229305321e-07,5.030212589633211719e-06,2.082097923688770055e-05,6.738381759365639372e-05,2.919432084017970874e-04,3.786573409281058372e-03
8.125832821417997558e-07,5.017801215248117456e-06,2.075812161433070727e-05,6.712653938154749048e-05,2.908503896323522565e-04,3.765502131678901288e-03
8.102623543364563296e-07,5.005408745114431854e-06,2.069616353896152366e-05,6.687229683873396489e-05,2.897713120895208669e-04,3.745066166319393174e-03
8.081263234624708042e-07,4.993392658675121431e-06,2.063509076315165835e-05,6.662104514878484159e-05,2.887055934005866380e-04,3.725242492551199616e-03
8.058157762865057467e-07,4.981211959943690126e-06,2.057471078439901676e-05,6.637274010431425391e-05,2.876528570588832308e-04,3.706009978063257247e-03
8.036882114446112346e-07,4.969578697593871680e-06,2.051554503202524180e-05,6.612769343153560692e-05,2.866130877913337883e-04,3.687347967220294415e-03
8.015642478565931826e-07,4.958308059363763528e-06,2.045722135210503880e-05,6.588532681151270396e-05,2.855857390044064812e-04,3.677413343597468656e-03
7.996198218644991325e-07,4.947042342320321489e-06,2.039972621590780208e-05,6.564595234559043521e-05,2.845706251058394273e-04,3.673462266215752735e-03
7.975018308265305763e-07,4.936131358444187134e-06,2.034322157651958168e-05,6.540917522333079609e-05,2.835675629578677452e-04,3.669672504654776426e-03
7.955615376463884991e-07,4.925220594574591402e-06,2.028734283611707403e-05,6.517513100018838379e-05,2.825761972433337398e-04,3.666041992724742779e-03
7.936227201351515733e-07,4.914656836372555002e-06,2.023260059793313765e-05,6.494395269532797315e-05,2.815961781392503182e-04,3.662568853530776165e-03
7.915122393033139162e-07,4.904261736711261084e-06,2.017828535169254717e-05,6.471507872690377306e-05,2.806273340058910147e-04,3.659250354076693489e-03
7.857873584548811993e-07,4.888692855515693468e-06,2.012232279116494337e-05,6.449106015854888117e-05,2.796512482924884673e-04,3.656104772582991370e-03
7.912436222134215908e-07,4.887738561506180357e-06,2.008548098436254944e-05,6.427628295095005678e-05,2.787111930224334946e-04,3.653010948826002947e-03
7.916846654663613462e-07,4.870986306350507862e-06,2.007416603365382721e-05,6.404894552799184743e-05,2.777887807491010081e-04,3.650238259736694919e-03
7.897257373739060840e-07,4.861249755329854431e-06,2.002293003863751944e-05,6.382959122215069235e-05,2.768617634420961530e-04,3.647520507502297147e-03
7.877676455454902235e-07,4.851836390401642637e-06,1.997257519365372490e-05,6.361270276085437909e-05,2.759447677910709822e-04,3.644947757551240432e-03
7.861472418708682749e-07,4.842572658634905978e-06,1.992308726951675635e-05,6.339824282885528188e-05,2.750373023581031300e-04,3.642518388419537824e-03
7.843567297402798066e-07,4.833455767501941271e-06,1.987411670299320271e-05,6.318567132615327659e-05,2.741390512213250454e-04,3.640230111853187244e-03
7.827322384709799520e-07,4.824649960916135914e-06,1.982598802558295653e-05,6.297545954681553091e-05,2.732500375103431942e-04,3.638081327739378212e-03
7.811051916492059772e-07,4.815817768374633133e-06,1.977835491430784899e-05,6.276707269645483047e-05,2.723697841972296755e-04,3.636069772855375203e-03
7.793099716693409550e-07,4.807289761330913891e-06,1.973137367024465030e-05,6.256064739220682967e-05,2.714981531750237259e-04,3.634193699603252906e-03
7.778430780452114199e-07,4.798896278369431901e-06,1.968519777978730749e-05,6.235615290898504520e-05,2.706348432810687377e-04,3.632451367933570846e-03
7.762078392682424531e-07,4.790634685937893177e-06,1.963948572927546864e-05,6.215355889464368577e-05,2.697795578974228055e-04,3.630840715857562660e-03
7.745697014535990149e-07,4.782502381127161256e-06,1.959455533479924965e-05,6.195299875825812351e-05,2.689323318068148182e-04,3.629359859575082524e-03
7.730912033872705764e-07,4.774659406953193833e-06,1.955023086967699753e-05,6.175395290193760325e-05,2.680927105919254103e-04,3.628006924046826061e-03
7.714463072173168773e-07,4.766777255853277288e-06,1.950617772939639501e-05,6.155655836243552977e-05,2.672604091324801319e-04,3.626779882134285437e-03
7.699594601788003375e-07,4.759177931751375600e-06,1.946287308602209700e-05,6.136094967565286387e-05,2.664353080704143185e-04,3.625676882148488357e-03
7.686284418651941581e-07,4.751696330141111236e-06,1.942014374765110849e-05,6.116693791687147783e-05,2.656171290376041169e-04,3.624696241148738732e-03
7.671315448654803754e-07,4.744329992039098191e-06,1.937797925937223800e-05,6.097433737600389976e-05,2.648055980408749155e-04,3.623835803415843132e-03
7.656298877097869493e-07,4.737076486020176718e-06,1.933621024308967753e-05,6.078312457827221522e-05,2.640004454585837771e-04,3.623093905827380092e-03
7.642817445352018825e-07,4.729933406669366592e-06,1.929498693826983650e-05,6.059359305101546243e-05,2.632017226652505200e-04,3.622468258711319510e-03
7.487406617324486946e-07,4.692948838725807199e-06,1.923964004640646929e-05,6.037939274765192485e-05,2.623883622727371545e-04,3.621812270148168887e-03
7.292397067448788443e-07,4.695255439084257328e-06,1.918134249916005339e-05,6.021194319652452840e-05,2.616264750818951480e-04,3.621557858217145862e-03
7.277043406670120871e-07,4.688521890560668556e-06,1.914152997640090147e-05,6.002623449435272535e-05,2.608448241391183166e-04,3.621270360941143511e-03
7.264758968379889313e-07,4.681889085773688491e-06,1.910222567192998997e-05,5.984179949830056953e-05,2.600687282344443904e-04,3.621091967472676518e-03
7.250856500808645276e-07,4.675354748856452713e-06,1.906311023576677364e-05,5.965846178998990453e-05,2.592974721005794625e-04,3.621020293070233414e-03
7.238439256594544825e-07,4.669070772898694513e-06,1.902464068770995658e-05,5.947620221216903119e-05,2.585312779163915012e-04,3.621053900139354926e-03
7.224417106424934015e-07,4.662725959854852850e-06,1.898649857623973590e-05,5.929500185312567222e-05,2.577695961653776215e-04,3.621190584328846853e-03
7.210337999640821623e-07,4.656472943329988804e-06,1.894867660740348912e-05,5.911484210957647156e-05,2.570123452501681203e-04,3.621428312212196955e-03
7.199243074614406370e-07,4.650613698554479122e-06,1.891147173385001362e-05,5.893570467197176556e-05,2.562594448510137194e-04,3.621765521288089398e-03
7.186549205537746293e-07,4.644536403654642310e-06,1.887441856196329665e-05,5.875726869603524992e-05,2.555103615422280928e-04,3.622199895726819097e-03
7.172276642856624643e-07,4.638695163129343284e-06,1.883766283950006332e-05,5.857982192671974886e-05,2.547648727882056291e-04,3.622729592374127928e-03
7.160946435785463295e-07,4.632935805068384684e-06,1.880119764718708091e-05,5.840304681085603002e-05,2.540230600290065361e-04,3.623352929790035586e-03
7.148037066539678988e-07,4.627256254723602103e-06,1.876516550302124469e-05,5.822707952972043879e-05,2.532847043460973390e-04,3.624067785744272078e-03
7.136542197140847663e-07,4.621654461893734981e-06,1.872955763798631032e-05,5.805190513871786678e-05,2.525492933389125922e-04,3.624872203652978932e-03
7.124961398349092895e-07,4.616128398298244154e-06,1.869406937112058048e-05,5.787736093483569793e-05,2.518167677696895430e-04,3.625764092020136806e-03
7.111821226887716316e-07,4.610676060472193490e-06,1.865869616069008898e-05,5.770313982644574357e-05,2.510869221653807605e-04,3.626741523466390626e-03
7.100074956508544607e-07,4.605442133724377745e-06,1.862387353925830730e-05,5.752982031706199017e-05,2.503595548504550434e-04,3.627802878484495501e-03
7.088242465494718219e-07,4.600130661101108160e-06,1.858929911165639707e-05,5.735680243815297757e-05,2.496344677310198112e-04,3.628945814050057572e-03
7.076323698768102929e-07,4.594887041874658655e-06,1.855467591515732914e-05,5.718422379947471376e-05,2.489113211150454589e-04,3.630168445568095464e-03
7.064318619680112562e-07,4.589709363474067030e-06,1.852043573188205593e-05,5.701207490240047361e-05,2.481899262989101934e-04,3.631468757589489515e-03
7.053667322852255069e-07,4.584739748565316668e-06,1.848642643636780067e-05,5.684034647174709655e-05,2.474702422140170324e-04,3.632845039094158030e-03
7.042916523286522504e-07,4.579687647856146324e-06,1.845249862914865761e-05,5.666874273110399633e-05,2.467520853268014903e-04,3.634295015678554435e-03
7.030639333437842268e-07,4.574838584688761460e-06,1.841893371302746733e-05,5.649754416796240447e-05,2.460349903236591878e-04,3.635816863113015135e-03
7.019696323802810205e-07,4.569762648380285489e-06,1.838529771704621756e-05,5.632645805169217982e-05,2.453187847227656206e-04,3.637408344134535933e-03
7.007240180537128019e-07,4.565027516978081429e-06,1.835187154613449477e-05,5.615562126917974443e-05,2.446034409926871127e-04,3.639067243919960355e-03
6.996105327834374225e-07,4.560205287520327462e-06,1.831864947885781690e-05,5.598474606187237409e-05,2.438879472267290783e-04,3.640790101286312322e-03
6.984871493037659574e-07,4.555436246468699773e-06,1.828548579112417366e-05,5.581383025367264532e-05,2.431710304239647594e-04,3.642575041654849168e-03
6.974933280918543004e-07,4.550718665905423749e-06,1.825223744646759609e-05,5.564231412408077138e-05,2.424536729528045155e-04,3.644421185977986168e-03
6.963495572568279000e-07,4.546050837326973186e-06,1.821918044520247739e-05,5.547089760572029052e-05,2.417361457117914733e-04,3.646327235528089208e-03
6.953341013260538653e-07,4.541431071267601422e-06,1.818617122479212515e-05,5.529930076974687027e-05,2.410185768516656256e-04,3.648291203846098108e-03
6.940325171185638073e-07,4.536720185413850099e-06,1.815306886635660450e-05,5.512752402224451766e-05,2.403005426419954247e-04,3.650310985437278579e-03
6.929961683209585128e-07,4.532192202943386202e-06,1.812014571108891883e-05,5.495570482781035848e-05,2.395820385194059377e-04,3.652384908426154451e-03
6.918125379443855577e-07,4.527571105780073478e-06,1.808726033542995247e-05,5.478356950994466316e-05,2.388625155363100980e-04,3.654510494779962364e-03
6.907547694299593796e-07,4.523128403103896805e-06,1.805440955076635095e-05,5.461125648037542000e-05,2.381422493768902023e-04,3.656686111105163402e-03
6.896860218907235908e-07,4.518590671177615149e-06,1.802159023189732573e-05,5.443876677548333383e-05,2.374208364177998352e-04,3.658909731805924572e-03
6.886063321364578072e-07,4.514092583353631594e-06,1.798879932582418299e-05,5.426583291970045838e-05,2.366980156678993267e-04,3.661179218733562595e-03
6.875157379198641215e-07,4.509632596707235310e-06,1.795590014079389982e-05,5.409246004024007026e-05,2.359736655202213692e-04,3.663492724902420606e-03
6.864142790788224783e-07,4.505209189996526490e-06,1.792302472133431158e-05,5.391878646797689206e-05,2.352475344111589406e-04,3.665848022754620433e-03
6.853019967570043198e-07,4.500820863974486993e-06,1.789017021567362444e-05,5.374455081231519816e-05,2.345196413416880449e-04,3.668243309208796005e-03
6.841789341633260315e-07,4.496334313137393724e-06,1.785720200715872728e-05,5.356989227862045790e-05,2.337894785003831499e-04,3.670676535124948580e-03
6.830451361579692126e-07,4.491881153771550307e-06,1.782425045325053997e-05,5.339455410639801707e-05,2.330572047314337933e-04,3.673145808034451038e-03
6.820312321004866906e-07,4.487590527440031152e-06,1.779118231433387669e-05,5.321880694480014210e-05,2.323224545290724502e-04,3.675648994794221067e-03
6.808754858796077429e-07,4.483069266714070386e-06,1.775799685569544220e-05,5.304226676640308040e-05,2.315850002783827037e-04,3.678184118121965041e-03
6.798384965825955363e-07,4.478578376046408198e-06,1.772469340576598418e-05,5.286507447721657893e-05,2.308448785722966344e-04,3.680749355345957607e-03
6.786610093841069664e-07,4.474245201566310388e-06,1.769140007227961657e-05,5.268723986169392815e-05,2.301017402075161017e-04,3.683342646678977768e-03
6.776011558354421884e-07,4.469810309952497003e-06,1.765798633409006665e-05,5.250864469013435888e-05,2.293555000550612851e-04,3.685962087105298761e-03
6.764021483898701594e-07,4.465274202127463699e-06,1.762419667841213212e-05,5.232917326670434235e-05,2.286058208018597728e-04,3.688605539785830799e-03
6.753196655085607956e-07,4.460891176651531074e-06,1.759041500097526818e-05,5.214896622779626893e-05,2.278526267450249512e-04,3.691271278926147679e-03
6.742256555857220498e-07,4.456405536216054367e-06,1.755663906802673788e-05,5.196778297604532639e-05,2.270959711800320041e-04,3.693957220019257037e-03
6.729945078619319760e-07,4.451817824487713687e-06,1.752248968177226248e-05,5.178576487393119979e-05,2.263352793417161882e-04,3.696661432573243675e-03
6.720033172532271144e-07,4.447378738560681315e-06,1.748834540511401506e-05,5.160280080285575415e-05,2.255708645168647496e-04,3.699382139313206561e-03
6.708751248763580519e-07,4.442836286338836649e-06,1.745383077750522108e-05,5.141890655861395935e-05,2.248021640256155117e-04,3.702117211035377969e-03
6.697356766821659764e-07,4.438314918650575979e-06,1.741919695583667044e-05,5.123385027772732513e-05,2.240289991906045544e-04,3.704864798621486637e-03
6.684617802459001132e-07,4.433566902177403216e-06,1.738419726828679368e-05,5.104777474118768130e-05,2.232515661475489204e-04,3.707622955735162280e-03
6.673006361623551765e-07,4.428962641580651012e-06,1.734920321351292118e-05,5.086057503490924031e-05,2.224694455227523037e-04,3.710389887526894560e-03
6.661284549225314821e-07,4.424255034702814025e-06,1.731384674356971180e-05,5.067239279675569155e-05,2.216824717883064569e-04,3.713163580437332106e-03
6.649453133473682382e-07,4.419566192392876935e-06,1.727825291054939900e-05,5.048300289526947777e-05,2.208907273098425681e-04,3.715942295331894213e-03
6.637512893967839170e-07,4.414894981123319711e-06,1.724242354149413194e-05,5.029230585347766174e-05,2.200938110317077570e-04,3.718723956140363666e-03
6.625464627470995674e-07,4.409999711952402609e-06,1.720636050357746778e-05,5.010044514721045906e-05,2.192916923434809788e-04,3.721506880835984306e-03
6.614506124972288080e-07,4.405241926776199417e-06,1.717006570609517691e-05,4.990732249823152456e-05,2.184842233820637322e-04,3.724289174403739265e-03
6.602238370762647430e-07,4.400380558451705974e-06,1.713342198495522897e-05,4.971296108831853625e-05,2.176712609999859841e-04,3.727068733742913698e-03
6.588679861472668121e-07,4.395297786905598810e-06,1.709631456336921880e-05,4.951714704963418849e-05,2.168524297247333805e-04,3.729843965444692121e-03
6.577387137197172271e-07,4.390349893491968341e-06,1.705922072445688055e-05,4.932002500630704509e-05,2.160280710881632956e-04,3.732613066740537652e-03
6.563631839737945393e-07,4.385299385621890702e-06,1.702155223975888464e-05,4.912150249030077214e-05,2.151975829795138454e-04,3.735374146830797593e-03
6.550952993644645957e-07,4.380147000923658963e-06,1.698366675846723145e-05,4.892148934829723640e-05,2.143610778787000874e-04,3.738125231870707658e-03
6.538172114768407530e-07,4.375009678829426727e-06,1.694545020461488832e-05,4.872013009291757972e-05,2.135184357444428046e-04,3.740864615409709298e-03
6.526446268320474506e-07,4.369886441003710557e-06,1.690690646598533894e-05,4.851733564290226200e-05,2.126694253990894551e-04,3.743590621211509949e-03
6.512307941450216859e-07,4.364546251408134834e-06,1.686792441476554641e-05,4.831278909588540278e-05,2.118137073355889856e-04,3.746301142533590891e-03
6.500371151062986971e-07,4.359220547829862544e-06,1.682873864611671280e-05,4.810698165834458793e-05,2.109516379155736295e-04,3.748994686238666437e-03
6.486046805443241844e-07,4.353794508713266664e-06,1.678900972357277841e-05,4.789937023953488876e-05,2.100826574082656007e-04,3.751669101574932504e-03
6.473902963342528500e-07,4.348268939308477145e-06,1.674897170608896104e-05,4.769021638433978695e-05,2.092070128896085610e-04,3.754322961310426268e-03
6.459396409257390801e-07,4.342644651611949982e-06,1.670840309419920392e-05,4.747943870953756727e-05,2.083241595020767411e-04,3.756954300727176083e-03
6.445927703995522901e-07,4.337034649965077102e-06,1.666764786821864873e-05,4.726695803581336451e-05,2.074343510378561385e-04,3.759561307750448195e-03
6.432364670666811634e-07,4.331326451694583809e-06,1.662637352182461172e-05,4.705280895360495867e-05,2.065371688859408408e-04,3.762142206138708103e-03
6.417597827951954315e-07,4.325520902232655532e-06,1.658458750990500293e-05,4.683702595026054154e-05,2.056327606154103628e-04,3.764695256954212876e-03
6.403854843089741227e-07,4.319618856448835039e-06,1.654251826366545479e-05,4.661942242504040423e-05,2.047208313890537979e-04,3.767218647417392829e-03
6.390020617687160722e-07,4.313621177770268612e-06,1.649995002114174023e-05,4.640003600162528148e-05,2.038012047978740625e-04,3.769710493477514829e-03
6.375002543094605285e-07,4.307528738567599009e-06,1.645689025043192913e-05,4.617879479946420984e-05,2.028739293657637159e-04,3.772169061501214841e-03
6.359906516026666932e-07,4.301342420674784501e-06,1.641356404208634958e-05,4.595584665483532074e-05,2.019389465165986636e-04,3.774592548402564904e-03
6.345816103624743286e-07,4.295063114473673100e-06,1.636954251567580428e-05,4.573101225745617175e-05,2.009958767423249083e-04,3.776979191161345187e-03
6.330561745159632081e-07,4.288799418279030999e-06,1.632515957534154782e-05,4.550422429258764613e-05,2.000448895416705457e-04,3.779326945072563129e-03
6.315232589370622719e-07,4.282336289340459270e-06,1.628031388745409424e-05,4.527563178079350249e-05,1.990857251560033015e-04,3.781634241334594099e-03
6.299829709102939810e-07,4.275782898300076887e-06,1.623501292720734899e-05,4.504516816833258497e-05,1.981183451595329296e-04,3.783899016706753892e-03
6.285414658990019747e-07,4.269246218426030761e-06,1.618915812266274003e-05,4.481266288097944750e-05,1.971426087556210844e-04,3.786119575702184825e-03
6.269862121918126772e-07,4.262409042927529481e-06,1.614275858788803407e-05,4.457826603154390005e-05,1.961582754322247586e-04,3.788293737570869700e-03
6.253189617866548837e-07,4.255590457276087817e-06,1.609582342768171973e-05,4.434181048936406642e-05,1.951654275136480371e-04,3.790419690811367044e-03
6.236458689263806601e-07,4.248580957074626701e-06,1.604846614762661875e-05,4.410334210142520566e-05,1.941638354427559004e-04,3.792495671304298502e-03
6.220709107486778935e-07,4.241486999376114734e-06,1.600059033439921218e-05,4.386280261942516041e-05,1.931535890572624664e-04,3.794519546011433219e-03
6.204892469455354516e-07,4.234412879106107273e-06,1.595210173514287176e-05,4.362034239461312228e-05,1.921344694785698443e-04,3.796489341174501958e-03
6.187982031418693913e-07,4.227049585483860920e-06,1.590311381884708481e-05,4.337569822712481713e-05,1.911063683009481934e-04,3.798402930724960845e-03
6.171017598687030297e-07,4.219708090374789141e-06,1.585353338096456754e-05,4.312891989897070196e-05,1.900691826135733641e-04,3.800258246809930934e-03
6.154000305148859916e-07,4.212184340850028515e-06,1.580347278266245359e-05,4.288015865260417950e-05,1.890228149154188711e-04,3.802053279211116583e-03
6.136931292919848628e-07,4.204582126707872326e-06,1.575273867238149566e-05,4.262915859321410376e-05,1.879671730471784590e-04,3.803785771586433700e-03
6.118805170537970409e-07,4.196801802277021032e-06,1.570144390323637793e-05,4.237597191895564933e-05,1.869022708179826435e-04,3.805453431298256532e-03
6.100640244342594292e-07,4.188845975795441059e-06,1.564949892850908816e-05,4.212055042096411376e-05,1.858277246586593134e-04,3.807053931756885102e-03
6.083433628576460844e-07,4.180816853210730678e-06,1.559711508730112563e-05,4.186304691917359277e-05,1.847438597341676903e-04,3.808585214274011477e-03
6.065189245688154154e-07,4.172616391555176239e-06,1.554400411653939382e-05,4.160321553549779636e-05,1.836503043470447637e-04,3.810044589632681066e-03
6.046909515868560894e-07,4.164345752858894836e-06,1.549027822994143504e-05,4.134121060101274666e-05,1.825469938834118331e-04,3.811429645647578662e-03
6.028595608215723331e-07,4.156005983693257394e-06,1.543604750915261370e-05,4.107688995471263030e-05,1.814338686953469344e-04,3.812737945819740307e-03
6.009273657629269089e-07,4.147500637456816068e-06,1.538112741081323391e-05,4.081040781384708807e-05,1.803109716159403595e-04,3.813966740787796787e-03
5.989930291538119932e-07,4.138735352260785551e-06,1.532553149351401162e-05,4.054152803556565439e-05,1.791780573000484387e-04,3.815113268343247981e-03
5.971531386266055645e-07,4.129907247609390840e-06,1.526936975340657216e-05,4.027030978241402101e-05,1.780350823806663336e-04,3.816174854415961028e-03
5.952143560704905249e-07,4.121017402275168219e-06,1.521246221830658907e-05,3.999690781008568419e-05,1.768820082146121281e-04,3.817148622992730129e-03
5.931783455766022208e-07,4.111780579813583748e-06,1.515491932328916376e-05,3.972090181364756092e-05,1.757186099916641141e-04,3.818031314020255054e-03
5.912366261625219408e-07,4.102582214644406968e-06,1.509675448555620417e-05,3.944273576588428734e-05,1.745450514261659685e-04,3.818820056600793610e-03
5.891989422260202422e-07,4.093138613792538263e-06,1.503788665895225661e-05,3.916218412229214912e-05,1.733611189885620005e-04,3.819511603524160161e-03
5.871608570938993826e-07,4.083547861055554169e-06,1.497833071263239209e-05,3.887921491031679503e-05,1.721667016995609965e-04,3.820102439804134217e-03
5.850290819018949997e-07,4.073812600864989870e-06,1.491800806214869829e-05,3.859379779453785147e-05,1.709618819029735189e-04,3.820589352842025666e-03
5.828981577253426319e-07,4.063842575004057204e-06,1.485702790728109373e-05,3.830590404963663171e-05,1.697463726788270592e-04,3.820968497446801740e-03
5.807682048155195911e-07,4.053734347674007849e-06,1.479531258061738361e-05,3.801559895588591388e-05,1.685202671216866333e-04,3.821236340845698010e-03
5.785474396898382204e-07,4.043490572993016127e-06,1.473287827991476900e-05,3.772294737325279266e-05,1.672834767863065663e-04,3.821388830136441140e-03
5.764202966284121928e-07,4.033113911783140974e-06,1.466983256299183311e-05,3.742783092428938216e-05,1.660360108509921907e-04,3.821199287641261454e-03
5.973865150834623801e-07,4.013244608360309177e-06,1.458983148861340382e-05,3.711896703683421493e-05,1.647985841834314366e-04,3.821030883295327071e-03
5.954987465033356268e-07,4.028884473783056954e-06,1.452588355832839042e-05,3.685943744084753621e-05,1.635512984431170414e-04,3.821036332849607128e-03
5.924398560784588456e-07,4.018213431382367651e-06,1.446046049266340057e-05,3.657048138468312293e-05,1.622793304116259389e-04,3.820778712709308172e-03
5.901074781633870355e-07,4.007060524905145850e-06,1.439422215019650938e-05,3.626549420659581891e-05,1.609884392486497795e-04,3.820294906680852046e-03
5.877784490940012531e-07,3.995790479180501674e-06,1.432727759345201951e-05,3.595793368450077591e-05,1.596865424923696590e-04,3.819668733230542710e-03
5.855413698606154155e-07,3.984317534146131382e-06,1.425955566582710589e-05,3.564796029538806852e-05,1.583737690232490350e-04,3.818895152650876416e-03
5.831309901230651513e-07,3.972557875369184881e-06,1.419089911219114580e-05,3.533538014003187222e-05,1.570498095616656498e-04,3.817968600511895561e-03
5.807253467089683155e-07,3.960692111643125766e-06,1.412150446860589022e-05,3.502035460244511795e-05,1.557148037376727642e-04,3.816883621166090000e-03
5.783245807527214904e-07,3.948635946535253180e-06,1.405139031030831454e-05,3.470286856483327048e-05,1.543687187481055983e-04,3.815634345789084038e-03
5.758422958629543745e-07,3.936307007876244165e-06,1.398031553033228172e-05,3.438273519940289355e-05,1.530114406081784309e-04,3.814214681181301702e-03
5.733661323865003426e-07,3.923796959208648041e-06,1.390838893647733715e-05,3.406020317197730511e-05,1.516428625709727199e-04,3.812618408777413651e-03
5.708106439800323306e-07,3.911024376479600037e-06,1.383563175463257768e-05,3.373500321147253220e-05,1.502630561123204187e-04,3.810838934520977082e-03
5.683476348222294111e-07,3.898165087306522897e-06,1.376206513656683834e-05,3.340738375266064423e-05,1.488721810612521530e-04,3.808869817339417384e-03
5.657218911962372481e-07,3.884967900166707193e-06,1.368754084737843343e-05,3.307716557823757849e-05,1.474698904872106424e-04,3.806703836070658709e-03
5.630205571700118778e-07,3.871523983494347463e-06,1.361216686663487551e-05,3.274442703056177370e-05,1.460564391524999403e-04,3.804333861109927307e-03
5.604126135835883126e-07,3.857922626319682584e-06,1.353596549437430646e-05,3.240924580142291094e-05,1.446317460995657470e-04,3.801752605675529952e-03
5.576470508634877930e-07,3.843918235087019006e-06,1.345870916813850492e-05,3.207144914105545478e-05,1.431956535518399661e-04,3.798950802409553022e-03
5.549751762829314852e-07,3.829850324586658583e-06,1.338058976572054074e-05,3.173120039918540347e-05,1.417480949944451701e-04,3.795921412467575997e-03
5.521487530199895612e-07,3.815392344675394532e-06,1.330154834332615783e-05,3.143858301714730889e-05,1.402893392767858764e-04,3.792657088758444230e-03
5.493344386247328177e-07,3.800798227158045887e-06,1.322152767027593216e-05,3.183645110743763717e-05,1.388195720005273338e-04,3.789149618616192462e-03
5.464509570860604039e-07,3.787456387540149977e-06,1.314185645439573223e-05,3.223862771081148287e-05,1.373277423720855662e-04,3.786537411879661863e-03
5.443892330257114105e-07,3.772261908431524499e-06,1.304388344210013669e-05,3.267555175408775968e-05,1.359286390968474415e-04,3.784982866904783305e-03
5.391091193872094603e-07,3.759511062669598882e-06,1.299868987309598467e-05,3.305091677277853177e-05,1.351783788439422050e-04,3.782863385417065474e-03
5.353091781642585645e-07,3.703602811632708336e-06,1.289962993505185449e-05,3.344556647133015273e-05,1.368445311912204921e-04,3.780499074163120622e-03
5.326468192269319819e-07,3.689349645966299390e-06,1.282007395161744417e-05,3.384806418169682769e-05,1.385619167131161601e-04,3.777650528124359801e-03
5.298365993836151697e-07,3.674885204579068006e-06,1.274030944151594605e-05,3.425416014170672694e-05,1.402872975542402063e-04,3.774705992291107516e-03
5.270386935582265389e-07,3.660371527075792383e-06,1.266003165639030725e-05,3.466166655813224950e-05,1.420180541934298489e-04,3.771668507754033853e-03
5.241748162306314159e-07,3.645653857291908623e-06,1.257917762305943505e-05,3.507022558326867995e-05,1.437538739410718720e-04,3.768538867237565277e-03
5.213241657743624766e-07,3.630814518962012981e-06,1.249791953210275477e-05,3.547995349830245984e-05,1.454945423050023367e-04,3.765317944836977116e-03
5.184867524257340088e-07,3.615934045014143454e-06,1.241611615596885562e-05,3.589068508365793146e-05,1.472397548121134924e-04,3.762006769568017415e-03
5.155085862213408208e-07,3.600860199804911533e-06,1.233378354903637404e-05,3.630235069426253531e-05,1.489893967271675897e-04,3.758606289281083736e-03
5.126219649860591361e-07,3.585673878239129403e-06,1.225109070081650338e-05,3.671497375178024627e-05,1.507429869504725074e-04,3.755117603847712374e-03
5.097494546555732196e-07,3.570454207760374238e-06,1.216782226670031485e-05,3.712848554124013585e-05,1.525002363184801589e-04,3.751541730563125350e-03
5.067396286007179075e-07,3.555051435760365566e-06,1.208414640655704025e-05,3.754272773906594285e-05,1.542608609316427934e-04,3.747879757632572965e-03
5.037456057603300059e-07,3.539469759085385840e-06,1.199992651901340031e-05,3.795763566486703939e-05,1.560245823006652013e-04,3.744132692228293625e-03
5.007673669171922935e-07,3.523863052879179605e-06,1.191532865183299416e-05,3.837314592782073734e-05,1.577909476482927827e-04,3.740301761126138373e-03
4.978048920470056517e-07,3.508158446795947083e-06,1.183029194120945636e-05,3.878910708827149571e-05,1.595595137689242223e-04,3.736388105983239755e-03
4.947101084753951593e-07,3.492358745255702696e-06,1.174475700902095389e-05,3.920545989834253432e-05,1.613298470236849557e-04,3.732392711682925440e-03
4.917063174769849331e-07,3.476393108820402510e-06,1.165881316420112626e-05,3.962205809470837990e-05,1.631014351442488359e-04,3.728316117137561985e-03
4.886458505623976422e-07,3.460411904491031272e-06,1.157247466115065417e-05,4.003875878238479609e-05,1.648739535246862434e-04,3.724160112452645950e-03
4.855299108673381519e-07,3.444198237548183048e-06,1.148560997987276885e-05,4.045559725183317941e-05,1.666467356137162927e-04,3.719925877564218570e-03
4.825044327612758601e-07,3.427974344467382343e-06,1.139845254606718223e-05,4.087226048768395148e-05,1.684194783568053401e-04,3.715614871186943662e-03
4.793522509581134007e-07,3.411669646001357889e-06,1.131087084326509907e-05,4.128878860552936362e-05,1.701912815392172976e-04,3.711228029196021478e-03
4.762188739356686455e-07,3.395143605909601578e-06,1.122280798036381852e-05,4.170470533066454681e-05,1.719616965071019555e-04,3.706766639291818929e-03
4.731042443533983029e-07,3.378685808561131080e-06,1.113449309349394907e-05,4.212022955596134014e-05,1.737301156052774450e-04,3.702232117145653600e-03
4.699375504624473697e-07,3.362013327911140972e-06,1.104565500884021203e-05,4.253506574224010759e-05,1.754957770861735524e-04,3.697625505367709443e-03
4.667902838542202142e-07,3.345271740443713924e-06,1.095645088905782195e-05,4.294892558391443378e-05,1.772580235501820573e-04,3.692948259649705533e-03
4.635924216419590493e-07,3.328463469976312117e-06,1.086696453039474294e-05,4.336178028432119202e-05,1.790160472717756274e-04,3.688201535236885088e-03
4.604146402884260226e-07,3.311521345376587677e-06,1.077706926732781035e-05,4.377343536491783220e-05,1.807690622599465236e-04,3.683386613179948955e-03
4.571876977977665366e-07,3.294587232946744429e-06,1.068684889384618011e-05,4.418345217212340029e-05,1.825162210258177641e-04,3.678504895998242156e-03
4.539814647957162068e-07,3.277455946227770156e-06,1.059617910165530172e-05,4.459198188976994445e-05,1.842566168896247157e-04,3.673557697100579122e-03
4.507274704846397948e-07,3.260337260841781340e-06,1.050528042776378429e-05,4.499859790574151731e-05,1.859894508059863560e-04,3.668492971317367877e-03
4.469508330125638473e-07,3.247108340763024621e-06,1.041498117631871449e-05,4.539699857597156931e-05,1.877136320456142477e-04,3.663392077026200212e-03
4.442833882048380967e-07,3.236419562183588533e-06,1.032412904590281026e-05,4.578589925460073852e-05,1.894235250385372293e-04,3.658018060950616809e-03
4.334290813803800359e-07,3.209002157466630230e-06,1.022346727698379141e-05,4.621487594271625070e-05,1.913027719384019184e-04,3.652794812372516051e-03
4.275626112832350527e-07,3.192213474543026970e-06,1.012727101019287034e-05,4.663794848216103769e-05,1.931283476218862035e-04,3.647793536705009297e-03
4.240741796920154659e-07,3.174640579665439234e-06,1.003407367174692645e-05,4.705553471500849337e-05,1.949164120299764374e-04,3.642486526446725957e-03
4.207429742342827314e-07,3.157026335377879543e-06,9.941192857459819912e-06,4.747669307687670334e-05,1.967102889301748485e-04,3.637118985903972992e-03
4.174351779627963964e-07,3.139307061117059368e-06,9.848039766413762072e-06,4.789806911806401591e-05,1.985049139384113153e-04,3.631697417473114375e-03
4.140853235957021771e-07,3.121551206442336835e-06,9.754561640143096407e-06,4.831960661598434185e-05,2.003004445958768952e-04,3.626223003943926815e-03
4.106944005540064055e-07,3.103695747312345897e-06,9.660771985077812917e-06,4.874132850571835499e-05,2.020967990624582343e-04,3.620697298429364965e-03
4.073925929074845533e-07,3.085743705600138925e-06,9.566684101059281354e-06,4.916325690517832727e-05,2.038941292832371476e-04,3.615121760419015302e-03
4.039859513119866225e-07,3.067762296404341031e-06,9.472311084738598228e-06,4.958533580775880453e-05,2.056922731924746325e-04,3.609497886061371983e-03
4.006042779331669640e-07,3.049753358792725013e-06,9.377729703567440797e-06,5.000766392897665379e-05,2.074913016904345931e-04,3.603827270642833650e-03
3.972474277708510396e-07,3.031655189936140491e-06,9.282824545367346198e-06,5.043010810069168407e-05,2.092910534025903052e-04,3.598111350454541012e-03
3.938521076929981691e-07,3.013470648278002849e-06,9.187735492256181443e-06,5.085268987012411411e-05,2.110915212715125562e-04,3.592351849181510404e-03
3.904192490469148787e-07,2.995202547572746905e-06,9.092285401743781375e-06,5.127543000143670589e-05,2.128927726793892019e-04,3.586550203164628331e-03
3.870122025322813437e-07,2.976978522974995331e-06,8.996675825098844145e-06,5.169827331648989543e-05,2.146946466589219951e-04,3.580708256560102311e-03
3.835687326460918959e-07,2.958550865905353171e-06,8.900731375825014498e-06,5.212124030871063870e-05,2.164972087319861878e-04,3.574827191881842486e-03
3.800897406311951556e-07,2.940171288784473062e-06,8.804589353195791849e-06,5.254427644786975376e-05,2.183002245958576119e-04,3.568908355832458093e-03
3.766988583985878356e-07,2.921778958785964658e-06,8.708261291831333612e-06,5.296754982041399976e-05,2.201039811678569529e-04,3.562954108740048337e-03
3.732117992419822840e-07,2.903192374160690701e-06,8.611636485179427789e-06,5.339078348839815111e-05,2.219080961074990923e-04,3.556966265510037514e-03
3.697518313027915248e-07,2.884658896651019851e-06,8.611975834358217104e-06,5.381414482236695888e-05,2.237128518639845871e-04,3.550702141538568824e-03
3.591398772314883893e-07,2.863707659321787542e-06,8.708497962566731692e-06,5.424637342718653427e-05,2.255282725863009023e-04,3.543717268341189594e-03
3.564950018398320759e-07,2.845241616864350183e-06,8.775015388511247244e-06,5.463568608270844853e-05,2.273021558393238130e-04,3.537128772149452077e-03
3.586997150150901841e-07,2.828085414512620000e-06,8.877108601396620067e-06,5.504800031308556836e-05,2.290711929403605634e-04,3.530900008903894560e-03
3.771761206555936020e-07,2.835818826388160386e-06,8.939021178812422169e-06,5.542448825376200929e-05,2.308715988592424206e-04,3.524946523060709484e-03
3.737302938358910787e-07,2.817070220396634682e-06,9.041249164849941635e-06,5.584773430623366625e-05,2.326780492808978276e-04,3.518725496418290914e-03
3.702525522288479368e-07,2.798206383342934123e-06,9.143697173249961145e-06,5.627157272653655602e-05,2.344853291838461045e-04,3.512463191062440131e-03
3.667437268219312089e-07,2.779289012520879698e-06,9.246208996745349719e-06,5.669544945767257581e-05,2.362928502473194434e-04,3.506161495909038920e-03
3.632046369836217798e-07,2.760320462501928820e-06,9.348841297596286156e-06,5.711938106585265308e-05,2.381006641432616947e-04,3.499821623339845200e-03
3.596937253619577451e-07,2.741303053084071276e-06,9.451579947821506399e-06,5.754338341506871809e-05,2.399089588045560896e-04,3.493444821814294197e-03
3.560961932570148629e-07,2.722181761318182179e-06,9.554342021642034895e-06,5.796740265236453068e-05,2.417175713480070357e-04,3.487031972613024652e-03
3.525277707090842132e-07,2.703016795942110107e-06,9.657252271020986970e-06,5.839159168313453225e-05,2.435266842056560117e-04,3.480584114603280533e-03
3.490449139896332618e-07,2.683923673323452287e-06,9.760227813022164466e-06,5.881582664594361693e-05,2.453362694781425699e-04,3.474102268214500702e-03
3.454211322688934767e-07,2.664620975738438913e-06,9.863255396238761283e-06,5.924018966844953407e-05,2.471462983323370328e-04,3.467587154078257371e-03
3.418271546257735786e-07,2.645393795955161099e-06,9.966389443960054162e-06,5.966462572776403333e-05,2.489568085007515296e-04,3.461039762802737164e-03
3.382627732168365831e-07,2.626019559774305687e-06,1.006961596910911131e-05,6.008914774605332722e-05,2.507679023112480100e-04,3.454460844381047630e-03
3.346724088346600376e-07,2.606668373002668056e-06,1.017298789987950236e-05,6.051383467679479801e-05,2.525796114599667612e-04,3.447851303780077956e-03
3.310568030777182354e-07,2.587231213711632209e-06,1.027635791224188316e-05,6.093863066390047521e-05,2.543918989562178124e-04,3.441211864892580307e-03
3.274714299778390300e-07,2.567820522884351434e-06,1.037984567663749755e-05,6.136354664232541480e-05,2.562049247005573384e-04,3.434543240675498599e-03
3.238616440579063197e-07,2.548328479506761063e-06,1.048343693032961207e-05,6.178859290695390589e-05,2.580186465820401287e-04,3.427846132573653462e-03
3.244938676306804181e-07,2.528757966517835313e-06,1.058711762327857295e-05,6.221384427511075582e-05,2.598332171516017173e-04,3.421121339693951411e-03
3.282140877203666358e-07,2.509219448974394384e-06,1.069093873560535158e-05,6.263930863528525126e-05,2.616485892784943946e-04,3.414369540453517440e-03
3.318806555652555507e-07,2.489553373650128288e-06,1.079475664479886243e-05,6.306492879852970939e-05,2.634649083227333637e-04,3.407591241619880532e-03
3.356222059518949264e-07,2.469923026320623725e-06,1.089875126427433785e-05,6.349077656700964829e-05,2.652822502954870127e-04,3.400787263322776945e-03
3.393096071026993462e-07,2.450223522941153816e-06,1.100284347118904141e-05,6.391685795298171914e-05,2.671005601285983302e-04,3.393958093670893829e-03
3.430066941499795949e-07,2.430457563321618589e-06,1.110701916403808533e-05,6.434317833657034137e-05,2.689200986297363974e-04,3.387104425593488559e-03
3.467128671805245154e-07,2.410732395806998299e-06,1.121126444867271221e-05,6.476980547400736034e-05,2.707408036926807113e-04,3.380226783804755105e-03
3.504275357015560977e-07,2.390892868030113522e-06,1.131569087410569072e-05,6.519674243909748235e-05,2.725629255318527200e-04,3.373325737622855092e-03
3.541501167603779583e-07,2.371045863026592885e-06,1.142015827134300290e-05,6.562392944878454350e-05,2.743864573919381792e-04,3.366401848438733534e-03
3.579419417569714158e-07,2.351193050012054574e-06,1.152483906991582761e-05,6.605155516509904053e-05,2.762115760482379751e-04,3.359455669492418875e-03
3.616167252146196297e-07,2.331233851270620559e-06,1.162959387857063554e-05,6.647949563490846597e-05,2.780383287833624434e-04,3.352487643617066242e-03
3.653596266410259091e-07,2.311324088671445909e-06,1.173446994208853238e-05,6.690787393436292132e-05,2.798669428831455637e-04,3.345498310247059081e-03
3.691081890657421937e-07,2.291312887209129720e-06,1.183951329831659768e-05,6.733668804934650888e-05,2.816974553895399032e-04,3.338488200694429524e-03
3.722568671166823785e-07,2.271454737181460509e-06,1.194398227708063531e-05,6.776581431848315408e-05,2.835308070668192903e-04,3.331380668851604415e-03
3.681991976316745825e-07,2.259291832940635307e-06,1.203315401278722722e-05,6.816401187530879424e-05,2.852473051177118867e-04,3.324303510314925540e-03
3.689006633651636832e-07,2.243617557776541226e-06,1.214399691548764961e-05,6.860134868319776912e-05,2.870683525845688241e-04,3.317190148552217211e-03
3.726738599430671445e-07,2.223505057153207507e-06,1.224923734091784479e-05,6.903029525529666042e-05,2.888993690541749831e-04,3.310101369681048983e-03
3.763913185734537600e-07,2.203352705905681309e-06,1.235451586214708069e-05,6.945951172096275015e-05,2.907320214944524115e-04,3.302993982500943178e-03
3.801711284377893075e-07,2.183211590284209647e-06,1.245999557093986347e-05,6.988911534716906653e-05,2.925662266194518457e-04,3.295868433293197737e-03
3.838948821077355032e-07,2.163034559575729969e-06,1.256554347410651710e-05,7.031898645575117692e-05,2.944017256615621058e-04,3.288725113717194237e-03
3.876212144589309039e-07,2.142775548531592237e-06,1.267114572584314704e-05,7.074912385437087453e-05,2.962384961941123742e-04,3.281564362935826627e-03
3.914074238528704912e-07,2.122533537498025734e-06,1.277690425511468433e-05,7.117958370570336428e-05,2.980765143490418569e-04,3.274386708858682479e-03
3.951945913657816605e-07,2.102262120274673720e-06,1.288280365383203977e-05,7.161030553469261231e-05,2.999158123149039718e-04,3.267192480661013521e-03
3.989822546361413447e-07,2.081963403453031812e-06,1.298877162598142990e-05,7.204128691448473474e-05,3.017564196164435639e-04,3.259981956694826561e-03
4.027699588930774524e-07,2.061639463305351977e-06,1.309485099984827258e-05,7.247258180972431993e-05,3.035982495454578409e-04,3.252755649568156611e-03
4.065572564017974448e-07,2.041292344842968899e-06,1.320102704990488750e-05,7.290418602705849536e-05,3.054414977492707741e-04,3.245513829617734103e-03
4.103437065883754529e-07,2.020877424747470419e-06,1.330722913401236526e-05,7.333603886987475717e-05,3.072860166097466576e-04,3.238256858497372270e-03
4.141288757047372473e-07,2.000443858647507564e-06,1.341361139922060904e-05,7.376824802121564190e-05,3.091319389647568367e-04,3.230985140481583417e-03
4.179678370281651345e-07,1.980039704717998197e-06,1.352010236037261872e-05,7.420075174989655947e-05,3.109792816786916209e-04,3.223699074495576817e-03
4.217488528831217316e-07,1.959620250644120091e-06,1.362668722567033176e-05,7.463359962669874619e-05,3.128281144032308875e-04,3.216398916674927024e-03
4.255273302852045450e-07,1.939096228197350704e-06,1.373335142964635007e-05,7.506672989316598356e-05,3.146783934628210656e-04,3.209085058315803117e-03
4.293574125073630576e-07,1.918607034529299070e-06,1.384013517857059716e-05,7.550024537962267304e-05,3.165301832495569473e-04,3.201757885742006603e-03
4.331835242347719534e-07,1.898108661139131787e-06,1.394707764668140948e-05,7.593413761959182410e-05,3.183835446618765719e-04,3.194417735179422291e-03
4.370052776823588767e-07,1.877558108631876101e-06,1.405410914344451068e-05,7.636834394082938759e-05,3.202385352022480585e-04,3.187064983742601571e-03
4.405006020256763418e-07,1.857492544188267534e-06,1.416062530405099550e-05,7.680280262355037321e-05,3.220950481424921614e-04,3.179646051608864266e-03
4.455404561312078034e-07,1.832191122287316531e-06,1.427856411157148033e-05,7.724481693477700884e-05,3.239608454339133422e-04,3.172237883936857364e-03
4.425575872758299220e-07,1.809981229548356448e-06,1.438783866934515587e-05,7.770219414946315782e-05,3.258569005875021612e-04,3.164892683145115442e-03
4.462338609704301553e-07,1.788447139043661480e-06,1.449527566725785618e-05,7.813787822716064589e-05,3.277190903702576884e-04,3.157493701700428597e-03
4.500627384244528957e-07,1.767796974558964740e-06,1.460283306064421540e-05,7.857398573883548189e-05,3.295824103125059531e-04,3.150083750929752111e-03
4.539369608701899652e-07,1.747151469037098143e-06,1.471054765998627098e-05,7.901050458287434814e-05,3.314475364983366550e-04,3.142663571762398245e-03
4.578034940435419986e-07,1.726512227219656500e-06,1.481840351391314451e-05,7.944742242131419595e-05,3.333144023120169532e-04,3.135233503052942041e-03
4.616105099201827215e-07,1.705838025152943038e-06,1.492633341645026897e-05,7.988472670998736217e-05,3.351830950652822175e-04,3.127794007057838402e-03
4.654609703893619993e-07,1.685131148807953479e-06,1.503437398162858226e-05,8.032240469757567054e-05,3.370534931466211137e-04,3.120345453082200293e-03
4.693536672772454427e-07,1.664393851357512209e-06,1.514256087279264244e-05,8.076054524775432843e-05,3.389258319606151576e-04,3.112888373686410661e-03
4.732367954044257160e-07,1.643628352273182061e-06,1.525082759008055461e-05,8.119913347490652171e-05,3.407999345285320073e-04,3.105423207531978966e-03
4.771100507646859772e-07,1.634835377984799579e-06,1.535926000769801607e-05,8.163810401807139829e-05,3.426759277770857564e-04,3.097950469429314353e-03
4.809731346745566952e-07,1.655762399826223007e-06,1.546779181084583280e-05,8.207754260265527819e-05,3.445537334124273532e-04,3.090470580419994728e-03
4.848257548192378100e-07,1.676693214216615891e-06,1.557640782771091409e-05,8.251733351576964455e-05,3.464334220669052378e-04,3.082984160522084325e-03
4.887665437471682475e-07,1.697674847907306317e-06,1.568524149742301445e-05,8.295765994635491403e-05,3.483151100400617810e-04,3.075491775873615431e-03
4.925968101179037298e-07,1.718654878061819390e-06,1.579407885142328327e-05,8.339830700185788535e-05,3.501986138536472993e-04,3.067993735321220342e-03
4.965135562767933991e-07,1.739679846786081722e-06,1.590310185117429766e-05,8.383950426974291412e-05,3.520840944276313082e-04,3.060490668459430515e-03
5.004176001400835856e-07,1.760697985117771811e-06,1.601224511506060865e-05,8.428103806578708277e-05,3.539714637792941193e-04,3.052983311241169121e-03
5.043570181414388654e-07,1.781803686798873259e-06,1.612149295834799058e-05,8.472308572534539644e-05,3.558608753175419165e-04,3.045472382869045952e-03
5.082346142317605498e-07,1.802848883162772308e-06,1.623087799410368563e-05,8.516553170825618844e-05,3.577521404579918352e-04,3.037958465619615238e-03
5.121465336833497198e-07,1.824023329739452196e-06,1.634038418602493865e-05,8.560850149108133883e-05,3.596454549378105847e-04,3.030442327109421526e-03
5.160917109859001015e-07,1.845132377113130302e-06,1.644999574368770389e-05,8.605187965828729909e-05,3.615407228717618907e-04,3.022924597746490943e-03
5.199746311581427260e-07,1.866316429892979841e-06,1.655969711775290943e-05,8.649569461601256748e-05,3.634379900706174332e-04,3.015406088775712031e-03
5.239367669507568300e-07,1.887524819394305551e-06,1.666956691747674464e-05,8.693997361373271497e-05,3.653372991047494070e-04,3.007887591472897457e-03
5.278828951722965128e-07,1.908754700164232745e-06,1.677958844872346763e-05,8.738474276841342800e-05,3.672385960030214412e-04,3.000369876613520181e-03
5.318128071173686045e-07,1.930003269791510411e-06,1.688969884874289311e-05,8.782993424813922056e-05,3.691418722977797117e-04,2.992853888231304660e-03
5.357262983657044745e-07,1.951267768694363549e-06,1.699992887954763465e-05,8.827557355728829730e-05,3.710471636194071941e-04,2.985340468597481086e-03
5.396690592459811097e-07,1.972591369822938989e-06,1.711026259024937363e-05,8.872168511297343974e-05,3.729545026098833398e-04,2.977830552052858609e-03
5.436401028324551552e-07,1.993924979876128700e-06,1.722072989928525303e-05,8.916829225211783498e-05,3.748638733052900816e-04,2.970325199056176712e-03
5.475930917502998635e-07,2.015265968636895301e-06,1.733135991296268433e-05,8.961537186674486412e-05,3.767753031487771687e-04,2.962825440528400744e-03
5.567147756547862437e-07,2.038415909485485663e-06,1.743618228703530332e-05,9.005699296993513751e-05,3.786929241026179126e-04,2.955331963216744490e-03


==> data_4cond/time_steps.csv <==
0.000000000000000000e+00
7.199999999999999369e-04
1.440000000000000091e-03
2.160000000000000028e-03
2.880000000000000181e-03
3.599999999999999901e-03
4.319999999999999188e-03
5.039999999999999342e-03
5.759999999999998628e-03
6.479999999999999649e-03
7.199999999999999803e-03
7.919999999999999957e-03
8.639999999999998376e-03
9.359999999999998530e-03
1.008000000000000042e-02
1.080000000000000057e-02
1.152000000000000073e-02
1.223999999999999914e-02
1.295999999999999930e-02
1.367999999999999945e-02
1.439999999999999961e-02
1.511999999999999976e-02
1.583999999999999991e-02
1.655999999999999833e-02
1.728000000000000022e-02
1.799999999999999864e-02
1.872000000000000053e-02
1.943999999999999895e-02
2.016000000000000084e-02
2.087999999999999926e-02
2.160000000000000114e-02
2.231999999999999956e-02
2.304000000000000145e-02
2.375999999999999987e-02
2.447999999999999829e-02
2.520000000000000018e-02
2.591999999999999860e-02
2.664000000000000049e-02
2.735999999999999890e-02
2.808000000000000079e-02
2.879999999999999921e-02
2.952000000000000110e-02
3.023999999999999952e-02
3.096000000000000141e-02
3.167999999999999983e-02
3.239999999999999825e-02
3.311999999999999666e-02
3.384000000000000202e-02
3.455999999999998656e-02
3.527999999999999886e-02
3.599999999999999728e-02
3.672000000000000264e-02
3.743999999999998718e-02
3.815999999999999948e-02
3.887999999999999790e-02
3.960000000000000325e-02
4.031999999999998779e-02
4.103999999999999315e-02
4.175999999999999851e-02
4.247999999999999693e-02
4.320000000000000229e-02
4.391999999999998683e-02
4.463999999999999913e-02
4.535999999999999754e-02
4.608000000000000290e-02
4.679999999999998744e-02
4.751999999999999280e-02
4.823999999999999816e-02
4.895999999999999658e-02
4.967999999999998806e-02
5.039999999999999342e-02
5.111999999999999877e-02
5.183999999999999719e-02
5.256000000000000255e-02
5.327999999999998709e-02
5.399999999999999245e-02
5.471999999999999781e-02
5.544000000000000317e-02
5.615999999999998771e-02
5.687999999999999307e-02
5.759999999999999842e-02
5.831999999999999684e-02
5.904000000000000220e-02
5.975999999999998674e-02
6.047999999999999210e-02
6.119999999999999746e-02
6.192000000000000282e-02
6.264000000000000123e-02
6.335999999999999965e-02
6.407999999999999807e-02
6.479999999999999649e-02
6.551999999999999491e-02
6.623999999999999333e-02
6.695999999999999175e-02
6.767999999999999017e-02
6.839999999999998859e-02
6.911999999999998701e-02
6.983999999999999930e-02
7.055999999999999772e-02
7.127999999999999614e-02
7.199999999999999456e-02
7.271999999999999298e-02
7.343999999999999140e-02
7.415999999999998982e-02
7.487999999999998824e-02
7.559999999999998666e-02
7.631999999999999895e-02
7.703999999999999737e-02
7.775999999999999579e-02
7.847999999999999421e-02
7.919999999999999263e-02
7.991999999999999105e-02
8.063999999999998947e-02
8.135999999999998789e-02
8.207999999999998630e-02
8.279999999999999860e-02
8.351999999999999702e-02
8.423999999999999544e-02
8.495999999999999386e-02
8.567999999999999228e-02
8.639999999999999070e-02
8.711999999999998912e-02
8.783999999999998753e-02
8.855999999999998595e-02
8.927999999999999825e-02
8.999999999999999667e-02
9.071999999999999509e-02
9.143999999999999351e-02
9.215999999999999193e-02
9.287999999999999035e-02
9.359999999999998876e-02
9.431999999999998718e-02
9.503999999999998560e-02
9.575999999999999790e-02
9.647999999999999632e-02
9.719999999999999474e-02
9.791999999999999316e-02
9.863999999999999158e-02
9.935999999999998999e-02
1.000800000000000023e-01
1.008000000000000007e-01
1.015199999999999991e-01
1.022399999999999975e-01
1.029599999999999960e-01
1.036799999999999944e-01
1.044000000000000067e-01
1.051200000000000051e-01
1.058400000000000035e-01
1.065600000000000019e-01
1.072800000000000004e-01
1.079999999999999988e-01
1.087199999999999972e-01
1.094399999999999956e-01
1.101599999999999940e-01
1.108800000000000063e-01
1.116000000000000048e-01
1.123200000000000032e-01
1.130400000000000016e-01
1.137600000000000000e-01
1.144799999999999984e-01
1.151999999999999968e-01
1.159199999999999953e-01
1.166399999999999937e-01
1.173600000000000060e-01
1.180800000000000044e-01
1.188000000000000028e-01
1.195200000000000012e-01
1.202399999999999997e-01
1.209599999999999981e-01
1.216799999999999965e-01
1.223999999999999949e-01
1.231199999999999933e-01
1.238400000000000056e-01
1.245600000000000041e-01
1.252800000000000025e-01
1.260000000000000009e-01
1.267199999999999993e-01
1.274399999999999977e-01
1.281599999999999961e-01
1.288799999999999946e-01
1.295999999999999930e-01
1.303199999999999914e-01
1.310399999999999898e-01
1.317599999999999882e-01
1.324799999999999867e-01
1.332000000000000128e-01
1.339200000000000113e-01
1.346400000000000097e-01
1.353600000000000081e-01
1.360800000000000065e-01
1.368000000000000049e-01
1.375200000000000033e-01
1.382400000000000018e-01
1.389600000000000002e-01
1.396799999999999986e-01
1.403999999999999970e-01
1.411199999999999954e-01
1.418399999999999939e-01
1.425599999999999923e-01
1.432799999999999907e-01
1.439999999999999891e-01
1.447199999999999875e-01
1.454400000000000137e-01
1.461600000000000121e-01
1.468800000000000106e-01
1.476000000000000090e-01
1.483200000000000074e-01
1.490400000000000058e-01
1.497600000000000042e-01
1.504800000000000026e-01
1.512000000000000011e-01
1.519199999999999995e-01
1.526399999999999979e-01
1.533599999999999963e-01
1.540799999999999947e-01
1.547999999999999932e-01
1.555199999999999916e-01
1.562399999999999900e-01
1.569599999999999884e-01
1.576799999999999868e-01
1.584000000000000130e-01
1.591200000000000114e-01
1.598400000000000098e-01
1.605600000000000083e-01
1.612800000000000067e-01
1.620000000000000051e-01
1.627200000000000035e-01
1.634400000000000019e-01
1.641600000000000004e-01
1.648799999999999988e-01
1.655999999999999972e-01
1.663199999999999956e-01
1.670399999999999940e-01
1.677599999999999925e-01
1.684799999999999909e-01
1.691999999999999893e-01
1.699199999999999877e-01
1.706399999999999861e-01
1.713600000000000123e-01
1.720800000000000107e-01
1.728000000000000091e-01
1.735200000000000076e-01
1.742400000000000060e-01
1.749600000000000044e-01
1.756800000000000028e-01
1.764000000000000012e-01
1.771199999999999997e-01
1.778399999999999981e-01
1.785599999999999965e-01
1.792799999999999949e-01
1.799999999999999933e-01
1.807199999999999918e-01
1.814399999999999902e-01
1.821599999999999886e-01
1.828799999999999870e-01
1.836000000000000132e-01
1.843200000000000116e-01
1.850400000000000100e-01
1.857600000000000084e-01
1.864800000000000069e-01
1.872000000000000053e-01
1.879200000000000037e-01
1.886400000000000021e-01
1.893600000000000005e-01
1.900799999999999990e-01
1.907999999999999974e-01
1.915199999999999958e-01
1.922399999999999942e-01
1.929599999999999926e-01
1.936799999999999911e-01
1.943999999999999895e-01
1.951199999999999879e-01
1.958399999999999863e-01
1.965600000000000125e-01
1.972800000000000109e-01
1.980000000000000093e-01
1.987200000000000077e-01
1.994400000000000062e-01
2.001600000000000046e-01
2.008800000000000030e-01
2.016000000000000014e-01
2.023199999999999998e-01
2.030399999999999983e-01
2.037599999999999967e-01
2.044799999999999951e-01
2.051999999999999935e-01
2.059199999999999919e-01
2.066399999999999904e-01
2.073599999999999888e-01
2.080799999999999872e-01
2.088000000000000134e-01
2.095200000000000118e-01
2.102400000000000102e-01
2.109600000000000086e-01
2.116800000000000070e-01
2.124000000000000055e-01
2.131200000000000039e-01
2.138400000000000023e-01
2.145600000000000007e-01
2.152799999999999991e-01
2.159999999999999976e-01
2.167199999999999960e-01
2.174399999999999944e-01
2.181599999999999928e-01
2.188799999999999912e-01
2.195999999999999897e-01
2.203199999999999881e-01
2.210399999999999865e-01
2.217600000000000127e-01
2.224800000000000111e-01
2.232000000000000095e-01
2.239200000000000079e-01
2.246400000000000063e-01
2.253600000000000048e-01
2.260800000000000032e-01
2.268000000000000016e-01
2.275200000000000000e-01
2.282399999999999984e-01
2.289599999999999969e-01
2.296799999999999953e-01
2.303999999999999937e-01
2.311199999999999921e-01
2.318399999999999905e-01
2.325599999999999890e-01
2.332799999999999874e-01
2.340000000000000135e-01
2.347200000000000120e-01
2.354400000000000104e-01
2.361600000000000088e-01
2.368800000000000072e-01
2.376000000000000056e-01
2.383200000000000041e-01
2.390400000000000025e-01
2.397600000000000009e-01
2.404799999999999993e-01
2.411999999999999977e-01
2.419199999999999962e-01
2.426399999999999946e-01
2.433599999999999930e-01
2.440799999999999914e-01
2.447999999999999898e-01
2.455199999999999882e-01
2.462399999999999867e-01
2.469600000000000128e-01
2.476800000000000113e-01
2.484000000000000097e-01
2.491200000000000081e-01
2.498400000000000065e-01
2.505600000000000049e-01
2.512800000000000034e-01
2.520000000000000018e-01
2.527200000000000002e-01
2.534399999999999986e-01
2.541599999999999970e-01
2.548799999999999955e-01
2.555999999999999939e-01
2.563199999999999923e-01
2.570399999999999907e-01
2.577599999999999891e-01
2.584799999999999875e-01
2.591999999999999860e-01
2.599199999999999844e-01
2.606399999999999828e-01
2.613599999999999812e-01
2.620799999999999796e-01
2.627999999999999781e-01
2.635199999999999765e-01
2.642399999999999749e-01
2.649599999999999733e-01
2.656800000000000272e-01
2.664000000000000257e-01
2.671200000000000241e-01
2.678400000000000225e-01
2.685600000000000209e-01
2.692800000000000193e-01
2.700000000000000178e-01
2.707200000000000162e-01
2.714400000000000146e-01
2.721600000000000130e-01
2.728800000000000114e-01
2.736000000000000099e-01
2.743200000000000083e-01
2.750400000000000067e-01
2.757599999999998941e-01
2.764799999999998925e-01
2.772000000000000020e-01
2.779200000000000004e-01
2.786399999999999988e-01
2.793599999999999972e-01
2.800799999999999956e-01
2.807999999999999940e-01
2.815199999999999925e-01
2.822399999999999909e-01
2.829599999999999893e-01
2.836799999999999877e-01
2.843999999999999861e-01
2.851199999999999846e-01
2.858399999999999830e-01
2.865599999999999814e-01
2.872799999999999798e-01
2.879999999999999782e-01
2.887199999999999767e-01
2.894399999999999751e-01
2.901599999999999735e-01
2.908800000000000274e-01
2.916000000000000258e-01
2.923200000000000243e-01
2.930400000000000227e-01
2.937600000000000211e-01
2.944800000000000195e-01
2.952000000000000179e-01
2.959200000000000164e-01
2.966400000000000148e-01
2.973600000000000132e-01
2.980800000000000116e-01
2.988000000000000100e-01
2.995200000000000085e-01
3.002400000000000069e-01
3.009599999999998943e-01
3.016799999999998927e-01
3.023999999999998911e-01
3.031200000000000006e-01
3.038399999999999990e-01
3.045599999999999974e-01
3.052799999999999958e-01
3.059999999999999942e-01
3.067199999999999926e-01
3.074399999999999911e-01
3.081599999999999895e-01
3.088799999999999879e-01
3.095999999999999863e-01
3.103199999999999847e-01
3.110399999999999832e-01
3.117599999999999816e-01
3.124799999999999800e-01
3.131999999999999784e-01
3.139199999999999768e-01
3.146399999999999753e-01
3.153599999999999737e-01
3.160800000000000276e-01
3.168000000000000260e-01
3.175200000000000244e-01
3.182400000000000229e-01
3.189600000000000213e-01
3.196800000000000197e-01
3.204000000000000181e-01
3.211200000000000165e-01
3.218400000000000150e-01
3.225600000000000134e-01
3.232800000000000118e-01
3.240000000000000102e-01
3.247200000000000086e-01
3.254400000000000071e-01
3.261599999999998944e-01
3.268799999999998929e-01
3.275999999999998913e-01
3.283199999999998897e-01
3.290399999999998881e-01
3.297599999999999976e-01
3.304799999999999960e-01
3.311999999999999944e-01
3.319199999999999928e-01
3.326399999999999912e-01
3.333599999999999897e-01
3.340799999999999881e-01
3.347999999999999865e-01
3.355199999999999849e-01
3.362399999999999833e-01
3.369599999999999818e-01
3.376799999999999802e-01
3.383999999999999786e-01
3.391199999999999770e-01
3.398399999999999754e-01
3.405599999999999739e-01
3.412799999999999723e-01
3.420000000000000262e-01
3.427200000000000246e-01
3.434400000000000230e-01
3.441600000000000215e-01
3.448800000000000199e-01
3.456000000000000183e-01
3.463200000000000167e-01
3.470400000000000151e-01
3.477600000000000136e-01
3.484800000000000120e-01
3.492000000000000104e-01
3.499200000000000088e-01
3.506400000000000072e-01
3.513600000000000056e-01
3.520799999999998930e-01
3.527999999999998915e-01
3.535199999999998899e-01
3.542399999999998883e-01
3.549599999999998867e-01
3.556799999999999962e-01
3.563999999999999946e-01
3.571199999999999930e-01
3.578399999999999914e-01
3.585599999999999898e-01
3.592799999999999883e-01
3.599999999999999867e-01


==> data_mbh/T_hotspot_REF_1.00E-04.csv <==
0.000000000000000000e+00,1.899999999999999911e+00
5.172522818923628869e-05,6.506392744856154486e+00
1.034504563784725774e-04,7.920973056327328621e+00
1.551756845677088525e-04,8.889816769655459083e+00
2.069009127569451548e-04,9.649837307542311393e+00
2.586261409461814570e-04,1.028367274322672920e+01
3.103513691354177050e-04,1.083138114817349162e+01
3.620765973246540073e-04,1.131607779988243223e+01
4.138018255138903095e-04,1.175241619040195928e+01
4.655270537031266117e-04,1.215023851280761669e+01
5.172522818923629140e-04,1.251681051063586914e+01
5.689775100815991620e-04,1.285717920053760821e+01
6.207027382708354100e-04,1.317542886467810348e+01
6.724279664600717665e-04,1.347468593716558516e+01
7.241531946493080145e-04,1.375742646581893780e+01
7.758784228385443710e-04,1.402544427776234315e+01
8.276036510277806190e-04,1.428055291852556863e+01
8.793288792170168670e-04,1.452424852170599934e+01
9.310541074062532235e-04,1.475730323326698468e+01
9.827793355954895799e-04,1.498195049928896694e+01
1.034504563784725828e-03,1.519728185910016727e+01
1.086229791973962076e-03,1.540057618416873986e+01
1.137955020163198324e-03,1.560919285313617699e+01
1.189680248352434572e-03,1.583465965167991563e+01
1.241405476541670820e-03,1.606295750009739720e+01
1.293130704730907285e-03,1.628447508495504081e+01
1.344855932920143533e-03,1.649624147369085492e+01
1.396581161109379781e-03,1.670390944915283882e+01
1.448306389298616029e-03,1.690592523014400328e+01
1.500031617487852277e-03,1.709960457108885379e+01
1.551756845677088742e-03,1.728718636712875778e+01
1.603482073866324990e-03,1.747073433642851015e+01
1.655207302055561238e-03,1.765004538487502828e+01
1.706932530244797486e-03,1.782462658884805151e+01
1.758657758434033734e-03,1.799479613283524770e+01
1.810382986623270199e-03,1.816113456925216596e+01
1.862108214812506447e-03,1.832405271317503193e+01
1.913833443001742695e-03,1.848364365983774604e+01
1.965558671190979160e-03,1.863996773724626621e+01
2.017283899380215191e-03,1.879313774609564547e+01
2.069009127569451656e-03,1.894332155360087100e+01
2.120734355758687687e-03,1.909068858287805170e+01
2.172459583947924152e-03,1.923537558525545066e+01
2.224184812137160617e-03,1.937748108716886009e+01
2.275910040326396648e-03,1.951710147446642907e+01
2.327635268515633113e-03,1.965434514869911098e+01
2.379360496704869144e-03,1.978935082510725962e+01
2.431085724894105609e-03,1.992226192532390172e+01
2.482810953083341640e-03,2.005321862717990200e+01
2.534536181272578105e-03,2.018231087879026120e+01
2.586261409461814570e-03,2.030958907683249848e+01
2.637986637651050601e-03,2.043510254815342719e+01
2.689711865840287066e-03,2.055890166052570578e+01
2.741437094029523097e-03,2.068104844830732247e+01
2.793162322218759562e-03,2.080161227152197512e+01
2.844887550407996027e-03,2.092066260356010332e+01
2.896612778597232058e-03,2.103826859948618377e+01
2.948338006786468523e-03,2.115448378412526154e+01
3.000063234975704554e-03,2.126933926402717390e+01
3.051788463164941019e-03,2.138286441420465067e+01
3.103513691354177484e-03,2.149508860967044299e+01
3.155238919543413515e-03,2.160604198118372565e+01
3.206964147732649980e-03,2.171575863252249761e+01
3.258689375921886011e-03,2.182427396846385648e+01
3.310414604111122476e-03,2.193162339453395404e+01
3.362139832300358941e-03,2.203784230583111281e+01
3.413865060489594972e-03,2.214296304029392104e+01
3.465590288678831437e-03,2.224701064319328836e+01
3.517315516868067468e-03,2.235000909554240778e+01
3.569040745057303933e-03,2.245198237835447941e+01
3.620765973246540398e-03,2.255295447275303644e+01
3.672491201435776429e-03,2.265294961188646283e+01
3.724216429625012894e-03,2.275199281813796048e+01
3.775941657814248925e-03,2.285010926796845965e+01
3.827666886003485390e-03,2.294732413783887992e+01
3.879392114192721855e-03,2.304366260421016221e+01
3.931117342381958320e-03,2.313915938534089278e+01
3.982842570571193917e-03,2.323382763888989899e+01
4.034567798760430382e-03,2.332767581788193567e+01
4.086293026949666847e-03,2.342072181620124383e+01
4.138018255138903312e-03,2.351298352773206446e+01
4.189743483328139777e-03,2.360447884635865989e+01
4.241468711517375374e-03,2.369523615834041053e+01
4.293193939706611839e-03,2.378527095139371639e+01
4.344919167895848304e-03,2.387459197588316329e+01
4.396644396085084769e-03,2.396321387731165231e+01
4.448369624274321234e-03,2.405115130118209521e+01
4.500094852463556831e-03,2.413841889299741084e+01
4.551820080652793296e-03,2.422503129656998055e+01
4.603545308842029761e-03,2.431100260679906100e+01
4.655270537031266226e-03,2.439634558363501071e+01
4.706995765220502691e-03,2.448107278797733244e+01
4.758720993409738288e-03,2.456519678072555024e+01
4.810446221598974753e-03,2.464873012277914555e+01
4.862171449788211218e-03,2.473168537503762821e+01
4.913896677977447683e-03,2.481407771099544846e+01
4.965621906166683280e-03,2.489592516387092758e+01
5.017347134355919745e-03,2.497722725325237292e+01
5.069072362545156210e-03,2.505799623617967242e+01
5.120797590734392675e-03,2.513824436969272469e+01
5.172522818923629140e-03,2.521798391083140700e+01
5.224248047112864737e-03,2.529722711663561441e+01
5.275973275302101202e-03,2.537598624414523130e+01
5.327698503491337667e-03,2.545428216761814255e+01
5.379423731680574132e-03,2.553211779582136742e+01
5.431148959869810597e-03,2.560949638301717002e+01
5.482874188059046194e-03,2.568642352644940630e+01
5.534599416248282659e-03,2.576290482336195709e+01
5.586324644437519124e-03,2.583894587099867479e+01
5.638049872626755589e-03,2.591455226660345090e+01
5.689775100815992054e-03,2.598972960861387094e+01
5.741500329005227651e-03,2.606448388145128092e+01
5.793225557194464116e-03,2.613882200751594809e+01
5.844950785383700581e-03,2.621275104894749219e+01
5.896676013572937046e-03,2.628627806788552945e+01
5.948401241762173511e-03,2.635941012646967252e+01
6.000126469951409108e-03,2.643215428683954826e+01
6.051851698140645573e-03,2.650451761113479066e+01
6.103576926329882038e-03,2.657650715498640892e+01
6.155302154519118503e-03,2.664812918041414136e+01
6.207027382708354968e-03,2.671938840485069733e+01
6.258752610897590565e-03,2.679028936780748538e+01
6.310477839086827030e-03,2.686083660879598156e+01
6.362203067276063495e-03,2.693103466732762641e+01
6.413928295465299960e-03,2.700088808291385689e+01
6.465653523654536425e-03,2.707040139506612419e+01
6.517378751843772022e-03,2.713957914329587240e+01
6.569103980033008487e-03,2.720843117962774471e+01
6.620829208222244952e-03,2.727695557753592936e+01
6.672554436411481417e-03,2.734515625621533630e+01
6.724279664600717882e-03,2.741303829228829869e+01
6.776004892789953479e-03,2.748060676237715683e+01
6.827730120979189944e-03,2.754786674310421546e+01
6.879455349168426409e-03,2.761482331109181487e+01
6.931180577357662874e-03,2.768148154296227403e+01
6.982905805546899339e-03,2.774784651533792967e+01
7.034631033736134936e-03,2.781392450732634458e+01
7.086356261925371401e-03,2.787971848982987311e+01
7.138081490114607866e-03,2.794523158906082472e+01
7.189806718303844331e-03,2.801046760662297430e+01
7.241531946493080796e-03,2.807543034412012517e+01
7.293257174682316393e-03,2.814012360315605221e+01
7.344982402871552858e-03,2.820455118533454097e+01
7.396707631060789323e-03,2.826871689225939122e+01
7.448432859250025788e-03,2.833262452553436717e+01
7.500158087439262253e-03,2.839627788676328279e+01
7.551883315628497850e-03,2.845968113440256531e+01
7.603608543817734315e-03,2.852283723604481480e+01
7.655333772006970780e-03,2.858574889424464160e+01
7.707059000196207245e-03,2.864841904691486008e+01
7.758784228385443710e-03,2.871085063196828457e+01
7.810509456574679307e-03,2.877304658731773657e+01
7.862234684763916640e-03,2.883500985087603041e+01
7.913959912953152237e-03,2.889674336055598047e+01
7.965685141142387835e-03,2.895825005427041177e+01
8.017410369331625167e-03,2.901953286993212444e+01
8.069135597520860764e-03,2.908059474545396483e+01
8.120860825710098096e-03,2.914144246385094661e+01
8.172586053899333694e-03,2.920207737254758129e+01
8.224311282088569292e-03,2.926249938315536525e+01
8.276036510277806624e-03,2.932271089865156810e+01
8.327761738467042221e-03,2.938271432201345590e+01
8.379486966656279553e-03,2.944251205621829115e+01
8.431212194845515151e-03,2.950210650424336123e+01
8.482937423034750749e-03,2.956150006906591798e+01
8.534662651223988081e-03,2.962069515366325234e+01
8.586387879413223678e-03,2.967969416101261615e+01
8.638113107602461010e-03,2.973849949409129323e+01
8.689838335791696608e-03,2.979711355587655319e+01
8.741563563980932205e-03,2.985553874828087473e+01
8.793288792170169538e-03,2.991377739554705428e+01
8.845014020359405135e-03,2.997183169285449011e+01
8.896739248548642467e-03,3.002970382320062726e+01
8.948464476737878065e-03,3.008739596958288587e+01
9.000189704927113662e-03,3.014491031499874651e+01
9.051914933116350995e-03,3.020224904244561159e+01
9.103640161305586592e-03,3.025941433492093680e+01
9.155365389494823924e-03,3.031640837542216715e+01
9.207090617684059522e-03,3.037323334694672639e+01
9.258815845873295119e-03,3.042989143249207018e+01
9.310541074062532452e-03,3.048638481505563647e+01
9.362266302251768049e-03,3.054271567763485962e+01
9.413991530441005381e-03,3.059888620322718822e+01
9.465716758630240979e-03,3.065489856744315134e+01
9.517441986819476576e-03,3.071075460408162527e+01
9.569167215008713909e-03,3.076645566843026813e+01
9.620892443197949506e-03,3.082200308007622525e+01
9.672617671387186838e-03,3.087739815860668813e+01
9.724342899576422436e-03,3.093264222360877014e+01
9.776068127765658033e-03,3.098773659466965569e+01
9.827793355954895366e-03,3.104268259137649011e+01
9.879518584144130963e-03,3.109748153331642229e+01
9.931243812333366561e-03,3.115213474007662953e+01
9.982969040522603893e-03,3.120664353124425361e+01
1.003469426871183949e-02,3.126100922640645052e+01
1.008641949690107682e-02,3.131523314515039402e+01
1.013814472509031242e-02,3.136931660706320457e+01
1.018986995327954802e-02,3.142326093173207013e+01
1.024159518146878535e-02,3.147706743865489898e+01
1.029332040965802095e-02,3.153073744155610569e+01
1.034504563784725828e-02,3.158427224496180230e+01
1.039677086603649388e-02,3.163767315257689106e+01
1.044849609422572947e-02,3.169094146810634527e+01
1.050022132241496681e-02,3.174407849525508851e+01
1.055194655060420240e-02,3.179708553772805146e+01
1.060367177879343974e-02,3.184996389923018256e+01
1.065539700698267533e-02,3.190271488346641959e+01
1.070712223517191093e-02,3.195533979414168613e+01
1.075884746336114826e-02,3.200783993496093416e+01
1.081057269155038386e-02,3.206021660962910858e+01
1.086229791973962119e-02,3.211247112185112229e+01
1.091402314792885679e-02,3.216460477533193085e+01
1.096574837611809239e-02,3.221661887377647560e+01
1.101747360430732972e-02,3.226851472088966943e+01
1.106919883249656532e-02,3.232029362037648212e+01
1.112092406068580265e-02,3.237195693249562822e+01
1.117264928887503825e-02,3.242350628223953635e+01
1.122437451706427385e-02,3.247494337199902503e+01
1.127609974525351118e-02,3.252626990417439146e+01
1.132782497344274678e-02,3.257748758116597543e+01
1.137955020163198411e-02,3.262859810537408833e+01
1.143127542982121971e-02,3.267960317919905577e+01
1.148300065801045530e-02,3.273050450504119624e+01
1.153472588619969263e-02,3.278130378530082112e+01
1.158645111438892823e-02,3.283200272237826312e+01
1.163817634257816556e-02,3.288260301867385493e+01
1.168990157076740116e-02,3.293310637658790085e+01
1.174162679895663676e-02,3.298351449852071937e+01
1.179335202714587409e-02,3.303382908687263608e+01
1.184507725533510969e-02,3.308405184404398369e+01
1.189680248352434702e-02,3.313418447243507359e+01
1.194852771171358262e-02,3.318422867444622426e+01
1.200025293990281822e-02,3.323418615247774710e+01
1.205197816809205555e-02,3.328405824925875578e+01
1.210370339628129115e-02,3.333384464387461321e+01
1.215542862447052848e-02,3.338354453473499461e+01
1.220715385265976408e-02,3.343315712020230990e+01
1.225887908084899967e-02,3.348268159863901872e+01
1.231060430903823701e-02,3.353211716840754519e+01
1.236232953722747260e-02,3.358146302787033477e+01
1.241405476541670994e-02,3.363071837538982578e+01
1.246577999360594553e-02,3.367988240932845656e+01
1.251750522179518113e-02,3.372895432804865834e+01
1.256923044998441846e-02,3.377793332991288366e+01
1.262095567817365406e-02,3.382681861328357797e+01
1.267268090636289139e-02,3.387560937652313697e+01
1.272440613455212699e-02,3.392430481799404163e+01
1.277613136274136259e-02,3.397290413605871606e+01
1.282785659093059992e-02,3.402140652907959861e+01
1.287958181911983552e-02,3.406981119541913472e+01
1.293130704730907285e-02,3.411811733343975561e+01
1.298303227549830845e-02,3.416632414150389963e+01
1.303475750368754404e-02,3.421444626501523345e+01
1.308648273187678138e-02,3.426247685570552193e+01
1.313820796006601697e-02,3.431042053959772176e+01
1.318993318825525431e-02,3.435828347172307673e+01
1.324165841644448990e-02,3.440607180711281643e+01
1.329338364463372550e-02,3.445379170079819175e+01
1.334510887282296283e-02,3.450144930781045360e+01
1.339683410101219843e-02,3.454905078318083156e+01
1.344855932920143576e-02,3.459660228194057652e+01
1.350028455739067136e-02,3.464410995912091806e+01
1.355200978557990696e-02,3.469157996975312130e+01
1.360373501376914429e-02,3.473901846886840161e+01
1.365546024195837989e-02,3.478643161149800989e+01
1.370718547014761722e-02,3.483382555267320413e+01
1.375891069833685282e-02,3.488120644742519971e+01
1.381063592652608842e-02,3.492858045078525464e+01
1.386236115471532575e-02,3.497595371778461981e+01
1.391408638290456135e-02,3.502333240345451060e+01
1.396581161109379868e-02,3.507072266282618500e+01
1.401753683928303428e-02,3.511813065093087971e+01
1.406926206747226987e-02,3.516559776943288540e+01
1.412098729566150720e-02,3.521303109397513964e+01
1.417271252385074280e-02,3.526036236907508936e+01
1.422443775203998013e-02,3.530758537896230109e+01
1.427616298022921573e-02,3.535470788655020158e+01
1.432788820841845133e-02,3.540173794095453275e+01
1.437961343660768866e-02,3.544875035791010021e+01
1.443133866479692426e-02,3.549572662995016969e+01
1.448306389298616159e-02,3.554264524116119617e+01
1.453478912117539719e-02,3.558949705697789057e+01
1.458651434936463279e-02,3.563628695199407304e+01
1.463823957755387012e-02,3.568302870451137920e+01
1.468996480574310572e-02,3.572971818560321822e+01
1.474169003393234305e-02,3.577634186351981782e+01
1.479341526212157865e-02,3.582289660432538625e+01
1.484514049031081424e-02,3.586936091398226978e+01
1.489686571850005158e-02,3.591574598133816210e+01
1.494859094668928717e-02,3.596220846296422735e+01
1.500031617487852451e-02,3.600857565010813488e+01
1.505204140306776010e-02,3.605480794082875207e+01
1.510376663125699570e-02,3.610100705359761264e+01
1.515549185944623303e-02,3.614723313621268375e+01
1.520721708763546863e-02,3.619334727199884583e+01
1.525894231582470596e-02,3.623943566006634143e+01
1.531066754401394156e-02,3.628549138842376465e+01
1.536239277220317716e-02,3.633147408409163859e+01
1.541411800039241449e-02,3.637733883964206427e+01
1.546584322858165009e-02,3.642325481047276270e+01
1.551756845677088742e-02,3.646903535454308098e+01
1.556929368496012302e-02,3.651484970570096067e+01
1.562101891314935861e-02,3.656054405245438232e+01
1.567274414133859595e-02,3.660625114135423530e+01
1.572446936952783328e-02,3.665189213331247231e+01
1.577619459771706714e-02,3.669745910690049584e+01
1.582791982590630447e-02,3.674297932107355535e+01
1.587964505409554181e-02,3.678852947050908284e+01
1.593137028228477567e-02,3.683395419558411987e+01
1.598309551047401300e-02,3.687931387103835590e+01
1.603482073866325033e-02,3.692474457642637731e+01
1.608654596685248420e-02,3.697006463047102898e+01
1.613827119504172153e-02,3.701529379236092865e+01
1.618999642323095886e-02,3.706051740796625182e+01
1.624172165142019619e-02,3.710572138373683515e+01
1.629344687960943006e-02,3.715088489191585097e+01
1.634517210779866739e-02,3.719599173490096433e+01
1.639689733598790472e-02,3.724104614254785872e+01
1.644862256417713858e-02,3.728605684392667996e+01
1.650034779236637592e-02,3.733102509129417967e+01
1.655207302055561325e-02,3.737594993026227996e+01
1.660379824874484711e-02,3.742083443229668660e+01
1.665552347693408444e-02,3.746568640925050175e+01
1.670724870512332177e-02,3.751051261164984396e+01
1.675897393331255911e-02,3.755530868610971140e+01
1.681069916150179297e-02,3.760006476716991131e+01
1.686242438969103030e-02,3.764477210720193767e+01
1.691414961788026763e-02,3.768943185094229165e+01
1.696587484606950150e-02,3.773405016007090040e+01
1.701760007425873883e-02,3.777863315050194615e+01
1.706932530244797616e-02,3.782318445634297177e+01
1.712105053063721002e-02,3.786770489623292946e+01
1.717277575882644736e-02,3.791219513674887054e+01
1.722450098701568469e-02,3.795665559349548346e+01
1.727622621520492202e-02,3.800108478509567789e+01
1.732795144339415588e-02,3.804548036316549542e+01
1.737967667158339322e-02,3.808983997485871953e+01
1.743140189977263055e-02,3.813416170199946720e+01
1.748312712796186441e-02,3.817844729131769554e+01
1.753485235615110174e-02,3.822270032756829039e+01
1.758657758434033908e-02,3.826692440929303274e+01
1.763830281252957294e-02,3.831112312084032823e+01
1.769002804071881027e-02,3.835529823942459871e+01
1.774175326890804760e-02,3.839944798320660624e+01
1.779347849709728493e-02,3.844357015446475856e+01
1.784520372528651880e-02,3.848766255547736392e+01
1.789692895347575613e-02,3.853172299315416893e+01
1.794865418166499346e-02,3.857575040963867963e+01
1.800037940985422732e-02,3.861974635975592207e+01
1.805210463804346466e-02,3.866371276455556227e+01
1.810382986623270199e-02,3.870765154508726624e+01
1.815555509442193585e-02,3.875156462240072841e+01
1.820728032261117318e-02,3.879545381511039182e+01
1.825900555080041052e-02,3.883931951740186861e+01
1.831073077898964785e-02,3.888316107981285086e+01
1.836245600717888171e-02,3.892697782891923453e+01
1.841418123536811904e-02,3.897076909129696531e+01
1.846590646355735638e-02,3.901453419352196761e+01
1.851763169174659024e-02,3.905827252599653576e+01
1.856935691993582757e-02,3.910198474710799132e+01
1.862108214812506490e-02,3.914567268115504106e+01
1.867280737631429877e-02,3.918933819580301048e+01
1.872453260450353610e-02,3.923298315871723219e+01
1.877625783269277343e-02,3.927660943756301748e+01
1.882798306088201076e-02,3.932021890000569897e+01
1.887970828907124463e-02,3.936381303154298195e+01
1.893143351726048196e-02,3.940739123302173397e+01
1.898315874544971929e-02,3.945095219798986363e+01
1.903488397363895315e-02,3.949449461942089812e+01
1.908660920182819049e-02,3.953801719028837169e+01
1.913833443001742782e-02,3.958151860356577600e+01
1.919005965820666168e-02,3.962499755222664533e+01
1.924178488639589901e-02,3.966845292053707794e+01
1.929351011458513634e-02,3.971188519976135467e+01
1.934523534277437368e-02,3.975529568465731955e+01
1.939696057096360754e-02,3.979868567594104434e+01
1.944868579915284487e-02,3.984205647432861497e+01
1.950041102734208220e-02,3.988540938053612450e+01
1.955213625553131607e-02,3.992874569527965178e+01
1.960386148372055340e-02,3.997206671883716211e+01
1.965558671190979073e-02,4.001537350638785995e+01
1.970731194009902459e-02,4.005866646045178214e+01
1.975903716828826193e-02,4.010194587610360628e+01
1.981076239647749926e-02,4.014521204841798863e+01
1.986248762466673312e-02,4.018846527246960676e+01
1.991421285285597045e-02,4.023170584333313116e+01
1.996593808104520779e-02,4.027493405608323229e+01
2.001766330923444512e-02,4.031815020579456643e+01
2.006938853742367898e-02,4.036135450296374927e+01
2.012111376561291631e-02,4.040454678131205668e+01
2.017283899380215365e-02,4.044772676968243275e+01
2.022456422199138751e-02,4.049089419691349434e+01
2.027628945018062484e-02,4.053404879184387966e+01
2.032801467836986217e-02,4.057719028331218425e+01
2.037973990655909604e-02,4.062031840015704631e+01
2.043146513474833337e-02,4.066343287121706140e+01
2.048319036293757070e-02,4.070653342640019901e+01
2.053491559112680803e-02,4.074962009494853277e+01
2.058664081931604189e-02,4.079269361373910385e+01
2.063836604750527923e-02,4.083575482188186356e+01
2.069009127569451656e-02,4.087880455848676320e+01
2.074181650388375042e-02,4.092184366266369722e+01
2.079354173207298775e-02,4.096487297352261692e+01
2.084526696026222509e-02,4.100789333017345228e+01
2.089699218845145895e-02,4.105090557172614041e+01
2.094871741664069628e-02,4.109391053729060417e+01
2.100044264482993361e-02,4.113690901134791034e+01
2.105216787301917095e-02,4.117990122843643519e+01
2.110389310120840481e-02,4.122288710492932751e+01
2.115561832939764214e-02,4.126586655332407361e+01
2.120734355758687947e-02,4.130883948611817402e+01
2.125906878577611334e-02,4.135180581580912218e+01
2.131079401396535067e-02,4.139476545489443993e+01
2.136251924215458800e-02,4.143771831587158516e+01
2.141424447034382186e-02,4.148066431123808684e+01
2.146596969853305920e-02,4.152360335349143128e+01
2.151769492672229653e-02,4.156653536180051844e+01
2.156942015491153386e-02,4.160946043572649700e+01
2.162114538310076772e-02,4.165237887160110120e+01
2.167287061129000506e-02,4.169529097571093246e+01
2.172459583947924239e-02,4.173819705434259220e+01
2.177632106766847625e-02,4.178109741378267472e+01
2.182804629585771358e-02,4.182399236031779566e+01
2.187977152404695091e-02,4.186688220023453511e+01
2.193149675223618478e-02,4.190976723981949448e+01
2.198322198042542211e-02,4.195264778535926808e+01
2.203494720861465944e-02,4.199552414314047866e+01
2.208667243680389677e-02,4.203839661973106701e+01
2.213839766499313064e-02,4.208126553519011992e+01
2.219012289318236797e-02,4.212413122874101390e+01
2.224184812137160530e-02,4.216699404106715576e+01
2.229357334956083916e-02,4.220985431285193101e+01
2.234529857775007650e-02,4.225271238477875357e+01
2.239702380593931383e-02,4.229556859753103737e+01
2.244874903412854769e-02,4.233842329179216080e+01
2.250047426231778502e-02,4.238127680824555199e+01
2.255219949050702236e-02,4.242412948757457514e+01
2.260392471869625969e-02,4.246698167046266548e+01
2.265564994688549355e-02,4.250983369759321562e+01
2.270737517507473088e-02,4.255268590845543741e+01
2.275910040326396822e-02,4.259553855237358277e+01
2.281082563145320208e-02,4.263839172708335212e+01
2.286255085964243941e-02,4.268124551579219883e+01
2.291427608783167674e-02,4.272410000170758337e+01
2.296600131602091061e-02,4.276695526803697334e+01
2.301772654421014794e-02,4.280981139798785051e+01
2.306945177239938527e-02,4.285266847476767538e+01
2.312117700058862260e-02,4.289552658158389420e+01
2.317290222877785646e-02,4.293838580164400298e+01
2.322462745696709380e-02,4.298124621815544799e+01
2.327635268515633113e-02,4.302410791432571102e+01
2.332807791334556499e-02,4.306697097336225255e+01
2.337980314153480232e-02,4.310983547863838794e+01
2.343152836972403966e-02,4.315270157204683699e+01
2.348325359791327352e-02,4.319556953996944770e+01
2.353497882610251085e-02,4.323843969069629622e+01
2.358670405429174818e-02,4.328131233251738763e+01
2.363842928248098552e-02,4.332418777372276963e+01
2.369015451067021938e-02,4.336706632260246153e+01
2.374187973885945671e-02,4.340994828744653233e+01
2.379360496704869404e-02,4.345283397654498003e+01
2.384533019523792791e-02,4.349572369818787365e+01
2.389705542342716524e-02,4.353861776066523248e+01
2.394878065161640257e-02,4.358151647226711134e+01
2.400050587980563643e-02,4.362442014128352241e+01
2.405223110799487377e-02,4.366732907600452052e+01
2.410395633618411110e-02,4.371024358472013915e+01
2.415568156437334843e-02,4.375316394432361022e+01
2.420740679256258229e-02,4.379609023475991592e+01
2.425913202075181963e-02,4.383902245977826340e+01
2.431085724894105696e-02,4.388196062296285760e+01
2.436258247713029082e-02,4.392490472789790346e+01
2.441430770531952815e-02,4.396785477816764143e+01
2.446603293350876548e-02,4.401081077735629066e+01
2.451775816169799935e-02,4.405377272904804187e+01
2.456948338988723668e-02,4.409674063682712131e+01
2.462120861807647401e-02,4.413971450427775522e+01
2.467293384626571134e-02,4.418269433498414855e+01
2.472465907445494521e-02,4.422568013253052754e+01
2.477638430264418254e-02,4.426867190050109002e+01
2.482810953083341987e-02,4.431166964248008355e+01
2.487983475902265373e-02,4.435467336205169886e+01
2.493155998721189107e-02,4.439768306353973060e+01
2.498328521540112840e-02,4.444069888411463154e+01
2.503501044359036226e-02,4.448372124636901503e+01
2.508673567177959959e-02,4.452675060986923938e+01
2.513846089996883693e-02,4.456978743418165578e+01
2.519018612815807426e-02,4.461283217887262253e+01
2.524191135634730812e-02,4.465588530350849084e+01
2.529363658453654545e-02,4.469894726765561899e+01
2.534536181272578279e-02,4.474201853088033687e+01
2.539708704091501665e-02,4.478509955274902410e+01
2.544881226910425398e-02,4.482819079282802477e+01
2.550053749729349131e-02,4.487129271068369718e+01
2.555226272548272518e-02,4.491440576588237832e+01
2.560398795367196251e-02,4.495753041799045491e+01
2.565571318186119984e-02,4.500066712657423551e+01
2.570743841005043717e-02,4.504381635120011396e+01
2.575916363823967103e-02,4.508697855143442013e+01
2.581088886642890837e-02,4.513015418611691842e+01
2.586261409461814570e-02,4.517334341175968859e+01
2.591433932280737956e-02,4.521654561672287542e+01
2.596606455099661689e-02,4.525976006917767336e+01
2.601778977918585423e-02,4.530298603729536211e+01
2.606951500737508809e-02,4.534622278924715744e+01
2.612124023556432542e-02,4.538946959320431063e+01
2.617296546375356275e-02,4.543272571733803744e+01
2.622469069194280009e-02,4.547599042981960338e+01
2.627641592013203395e-02,4.551926299882023841e+01
2.632814114832127128e-02,4.556254269251115829e+01
2.637986637651050861e-02,4.560582877906362853e+01
2.643159160469974248e-02,4.564912052664888620e+01
2.648331683288897981e-02,4.569241720343814706e+01
2.653504206107821714e-02,4.573571807760267660e+01
2.658676728926745100e-02,4.577902241731369060e+01
2.663849251745668834e-02,4.582232949074244743e+01
2.669021774564592567e-02,4.586563856606017708e+01
2.674194297383515953e-02,4.590894891143811662e+01
2.679366820202439686e-02,4.595225984444144984e+01
2.684539343021363419e-02,4.599557135377204986e+01
2.689711865840287153e-02,4.603888458810955342e+01
2.694884388659210539e-02,4.608220659098486038e+01
2.700056911478134272e-02,4.612554743576111349e+01
2.705229434297058005e-02,4.616891722084500316e+01
2.710401957115981392e-02,4.621232037542100812e+01
2.715574479934905125e-02,4.625573867877098166e+01
2.720747002753828858e-02,4.629914825443945148e+01
2.725919525572752244e-02,4.634252522597095236e+01
2.731092048391675978e-02,4.638586732966537340e+01
2.736264571210599711e-02,4.642929523471687503e+01
2.741437094029523444e-02,4.647277603197680662e+01
2.746609616848446830e-02,4.651623562373175957e+01
2.751782139667370564e-02,4.655969609387794605e+01
2.756954662486294297e-02,4.660318698725989606e+01
2.762127185305217683e-02,4.664667634225457249e+01
2.767299708124141416e-02,4.669017773682026018e+01
2.772472230943065150e-02,4.673372070897853803e+01
2.777644753761988536e-02,4.677727210630193611e+01
2.782817276580912269e-02,4.682077896677814266e+01
2.787989799399836002e-02,4.686432294775832474e+01
2.793162322218759736e-02,4.690798148328025263e+01
2.798334845037683122e-02,4.695152703970175168e+01
2.803507367856606855e-02,4.699512437581491042e+01
2.808679890675530588e-02,4.703878036050299727e+01
2.813852413494453975e-02,4.708243418682746295e+01
2.819024936313377708e-02,4.712607091456712283e+01
2.824197459132301441e-02,4.716974865129499506e+01
2.829369981951224827e-02,4.721343288803578275e+01
2.834542504770148560e-02,4.725712579129374546e+01
2.839715027589072294e-02,4.730085713258160496e+01
2.844887550407996027e-02,4.734462074963324341e+01
2.850060073226919413e-02,4.738835452050036423e+01
2.855232596045843146e-02,4.743206485971129638e+01
2.860405118864766880e-02,4.747582895099550626e+01
2.865577641683690266e-02,4.751963617700384646e+01
2.870750164502613999e-02,4.756347045909888749e+01
2.875922687321537732e-02,4.760735755795314361e+01
2.881095210140461119e-02,4.765121703551266563e+01
2.886267732959384852e-02,4.769503287047892570e+01
2.891440255778308585e-02,4.773886399939697611e+01
2.896612778597232318e-02,4.778282941694080677e+01
2.901785301416155705e-02,4.782668796756590979e+01
2.906957824235079438e-02,4.787063500541324856e+01
2.912130347054003171e-02,4.791455218572260577e+01
2.917302869872926557e-02,4.795851370859899987e+01
2.922475392691850291e-02,4.800256888280925693e+01
2.927647915510774024e-02,4.804652659618722765e+01
2.932820438329697410e-02,4.809051704034675367e+01
2.937992961148621143e-02,4.813455049636124272e+01
2.943165483967544876e-02,4.817857869860226572e+01
2.948338006786468610e-02,4.822265195642484770e+01
2.953510529605391996e-02,4.826680064332254716e+01
2.958683052424315729e-02,4.831088800513677484e+01
2.963855575243239462e-02,4.835501188279498308e+01
2.969028098062162849e-02,4.839917328550405529e+01
2.974200620881086582e-02,4.844334200463586626e+01
2.979373143700010315e-02,4.848749964835970161e+01
2.984545666518933701e-02,4.853167477210785563e+01
2.989718189337857435e-02,4.857588431633303117e+01
2.994890712156781168e-02,4.862012082634132071e+01
3.000063234975704901e-02,4.866439696509180379e+01
3.005235757794628287e-02,4.870869708359359151e+01
3.010408280613552021e-02,4.875297424281465197e+01
3.015580803432475754e-02,4.879723872698875198e+01
3.020753326251399140e-02,4.884156241710665824e+01
3.025925849070322873e-02,4.888596053510905648e+01
3.031098371889246607e-02,4.893037727390601077e+01
3.036270894708169993e-02,4.897476643663272000e+01
3.041443417527093726e-02,4.901914927015293699e+01
3.046615940346017459e-02,4.906356753074470589e+01
3.051788463164941193e-02,4.910804215327972599e+01
3.056960985983864579e-02,4.915255224111842836e+01
3.062133508802788312e-02,4.919707196612652211e+01
3.067306031621712045e-02,4.924158812738151880e+01
3.072478554440635432e-02,4.928611437092685321e+01
3.077651077259559165e-02,4.933066777837257177e+01
3.082823600078482898e-02,4.937526201443500895e+01
3.087996122897406284e-02,4.941989242035420205e+01
3.093168645716330017e-02,4.946454822121826567e+01
3.098341168535253751e-02,4.950921867243609142e+01
3.103513691354177484e-02,4.955389788712690802e+01
3.108686214173100870e-02,4.959858979842140769e+01
3.113858736992024603e-02,4.964329952345519104e+01
3.119031259810948337e-02,4.968803217310331632e+01
3.124203782629871723e-02,4.973279140326168601e+01
3.129376305448795803e-02,4.977757755847206766e+01
3.134548828267719189e-02,4.982239052496145604e+01
3.139721351086642576e-02,4.986723018895694537e+01
3.144893873905566656e-02,4.991209631426396243e+01
3.150066396724490042e-02,4.995698722794195845e+01
3.155238919543413428e-02,5.000190032362130665e+01
3.160411442362337509e-02,5.004683297908076156e+01
3.165583965181260895e-02,5.009178257209910612e+01
3.170756488000184281e-02,5.013674671930406390e+01
3.175929010819108361e-02,5.018172665355695017e+01
3.181101533638031748e-02,5.022672641332013654e+01
3.186274056456955134e-02,5.027175011049742892e+01
3.191446579275879214e-02,5.031680185699255503e+01
3.196619102094802600e-02,5.036188576470662781e+01
3.201791624913725987e-02,5.040700470977854053e+01
3.206964147732650067e-02,5.045215681415474052e+01
3.212136670551573453e-02,5.049733905665727463e+01
3.217309193370496839e-02,5.054254841610818971e+01
3.222481716189420919e-02,5.058778187132953974e+01
3.227654239008344306e-02,5.063303640114336446e+01
3.232826761827268386e-02,5.067830941513555132e+01
3.237999284646191772e-02,5.072360105486141180e+01
3.243171807465115158e-02,5.076891252955122980e+01
3.248344330284039239e-02,5.081424505089481158e+01
3.253516853102962625e-02,5.085959983058187106e+01
3.258689375921886011e-02,5.090497808030218607e+01
3.263861898740810091e-02,5.095038101098363370e+01
3.269034421559733478e-02,5.099580953726470511e+01
3.274206944378656864e-02,5.104126382958543928e+01
3.279379467197580944e-02,5.108674394340170011e+01
3.284551990016504330e-02,5.113224993416933017e+01
3.289724512835427717e-02,5.117778185734422181e+01
3.294897035654351797e-02,5.122333976838227443e+01
3.300069558473275183e-02,5.126892372273929510e+01
3.305242081292198569e-02,5.131453382753818460e+01
3.310414604111122649e-02,5.136017039760952940e+01
3.315587126930046036e-02,5.140583379997210045e+01
3.320759649748969422e-02,5.145152440164471130e+01
3.325932172567893502e-02,5.149724256964611158e+01
3.331104695386816889e-02,5.154298867099510062e+01
3.336277218205740275e-02,5.158876307271044226e+01
3.341449741024664355e-02,5.163456613633065473e+01
3.346622263843587741e-02,5.168039793649266045e+01
3.351794786662511821e-02,5.172625812569651771e+01
3.356967309481435208e-02,5.177214632264397665e+01
3.362139832300358594e-02,5.181806214603675187e+01
3.367312355119282674e-02,5.186400521457658641e+01
3.372484877938206060e-02,5.190997514696520199e+01
3.377657400757129447e-02,5.195597156190434873e+01
3.382829923576053527e-02,5.200199407852378641e+01
3.388002446394976913e-02,5.204804247020906161e+01
3.393174969213900299e-02,5.209411689266604384e+01
3.398347492032824380e-02,5.214021755981315920e+01
3.403520014851747766e-02,5.218634468556876271e+01
3.408692537670671152e-02,5.223249848385128757e+01
3.413865060489595232e-02,5.227867916857908881e+01
3.419037583308518619e-02,5.232488695367060672e+01
3.424210106127442005e-02,5.237112205304417500e+01
3.429382628946366085e-02,5.241738468514650151e+01
3.434555151765289471e-02,5.246367529039980582e+01
3.439727674584212858e-02,5.250999462739130053e+01
3.444900197403136938e-02,5.255634347925926875e+01
3.450072720222060324e-02,5.260272262914195807e+01
3.455245243040984404e-02,5.264913286017767291e+01
3.460417765859907790e-02,5.269557495550466797e+01
3.465590288678831177e-02,5.274204969826120504e+01
3.470762811497755257e-02,5.278855787158559565e+01
3.475935334316678643e-02,5.283510025861608739e+01
3.481107857135602029e-02,5.288167728731797723e+01
3.486280379954526110e-02,5.292828732803347691e+01
3.491452902773449496e-02,5.297492801189831368e+01
3.496625425592372882e-02,5.302159696908428543e+01
3.501797948411296962e-02,5.306829182976321135e+01
3.506970471230220349e-02,5.311501022410683959e+01
3.512142994049143735e-02,5.316174978228701065e+01
3.517315516868067815e-02,5.320850813447554373e+01
3.522488039686991201e-02,5.325528291084418697e+01
3.527660562505914588e-02,5.330207174156475958e+01
3.532833085324838668e-02,5.334887085674360208e+01
3.538005608143762054e-02,5.339565890910007795e+01
3.543178130962685440e-02,5.344244112767492538e+01
3.548350653781609521e-02,5.348926773922561040e+01
3.553523176600532907e-02,5.353617302704072500e+01
3.558695699419456987e-02,5.358313865528936759e+01
3.563868222238380373e-02,5.363013692207897520e+01
3.569040745057303760e-02,5.367714012551702751e+01
3.574213267876227840e-02,5.372412257632073818e+01
3.579385790695151226e-02,5.377112416777601567e+01
3.584558313514074612e-02,5.381819662225085921e+01
3.589730836332998692e-02,5.386528448395991120e+01
3.594903359151922079e-02,5.391236889228158446e+01
3.600075881970845465e-02,5.395955824219486630e+01
3.605248404789769545e-02,5.400677149963511425e+01
3.610420927608692931e-02,5.405396952499185659e+01
3.615593450427616318e-02,5.410120317881320773e+01
3.620765973246540398e-02,5.414839939512019384e+01
3.625938496065463784e-02,5.419569738005580462e+01
3.631111018884387170e-02,5.424302382270709444e+01
3.636283541703311251e-02,5.429033706672889537e+01
3.641456064522234637e-02,5.433778871975641778e+01
3.646628587341158023e-02,5.438524843371596518e+01
3.651801110160082103e-02,5.443266792073830374e+01
3.656973632979005490e-02,5.448014308417288731e+01
3.662146155797929570e-02,5.452769152836553701e+01
3.667318678616852956e-02,5.457524618060745070e+01
3.672491201435776342e-02,5.462282264834657752e+01
3.677663724254700423e-02,5.467044113683428463e+01
3.682836247073623809e-02,5.471809990126524781e+01
3.688008769892547195e-02,5.476578090931634080e+01
3.693181292711471275e-02,5.481347955152006080e+01
3.698353815530394662e-02,5.486121612304692974e+01
3.703526338349318048e-02,5.490899951705421245e+01
3.708698861168242128e-02,5.495682613419011631e+01
3.713871383987165514e-02,5.500469888993880829e+01
3.719043906806088901e-02,5.505261385745403402e+01
3.724216429625012981e-02,5.510054296689847320e+01
3.729388952443936367e-02,5.514846673618500006e+01
3.734561475262859753e-02,5.519642084924247172e+01
3.739733998081783833e-02,5.524445106770408387e+01
3.744906520900707220e-02,5.529254743229387259e+01
3.750079043719630606e-02,5.534066808374473823e+01
3.755251566538554686e-02,5.538878740390092048e+01
3.760424089357478072e-02,5.543692554069756540e+01
3.765596612176402153e-02,5.548511023176119750e+01
3.770769134995325539e-02,5.553335433065206672e+01
3.775941657814248925e-02,5.558164662842276726e+01
3.781114180633173005e-02,5.562997374765244984e+01
3.786286703452096392e-02,5.567832719824614429e+01
3.791459226271019778e-02,5.572670951775810266e+01
3.796631749089943858e-02,5.577512475516665091e+01
3.801804271908867244e-02,5.582357664222378446e+01
3.806976794727790631e-02,5.587206628493517968e+01
3.812149317546714711e-02,5.592059349260818379e+01
3.817321840365638097e-02,5.596915806537823812e+01
3.822494363184561483e-02,5.601775978142725165e+01
3.827666886003485563e-02,5.606639832528570366e+01
3.832839408822408950e-02,5.611507335651612749e+01
3.838011931641332336e-02,5.616378453468092857e+01
3.843184454460256416e-02,5.621253162434057771e+01
3.848356977279179802e-02,5.626131514935193678e+01
3.853529500098103189e-02,5.631013596746188199e+01
3.858702022917027269e-02,5.635899493785934311e+01
3.863874545735950655e-02,5.640789291959878682e+01
3.869047068554874735e-02,5.645683051637853822e+01
3.874219591373798122e-02,5.650580754540308703e+01
3.879392114192721508e-02,5.655482367294358426e+01
3.884564637011645588e-02,5.660387856527118089e+01
3.889737159830568974e-02,5.665297188865701372e+01
3.894909682649492361e-02,5.670210330852949454e+01
3.900082205468416441e-02,5.675127248536711022e+01
3.905254728287339827e-02,5.680047907784743444e+01
3.910427251106263213e-02,5.684972274464548292e+01
3.915599773925187294e-02,5.689900314443623586e+01
3.920772296744110680e-02,5.694831993624382704e+01
3.925944819563034066e-02,5.699767310406836174e+01
3.931117342381958146e-02,5.704706355909245730e+01
3.936289865200881533e-02,5.709649237677442102e+01
3.941462388019804919e-02,5.714596063257262415e+01
3.946634910838728999e-02,5.719546940194540241e+01
3.951807433657652385e-02,5.724501976035105599e+01
3.956979956476575772e-02,5.729461263082445299e+01
3.962152479295499852e-02,5.734424767997354166e+01
3.967325002114423238e-02,5.739392395609188924e+01
3.972497524933346624e-02,5.744364050315819981e+01
3.977670047752270704e-02,5.749339636515131957e+01
3.982842570571194091e-02,5.754319058604999526e+01
3.988015093390118171e-02,5.759302220983300202e+01
3.993187616209041557e-02,5.764289051801441843e+01
3.998360139027964943e-02,5.769279679362768576e+01
4.003532661846889024e-02,5.774274332301251889e+01
4.008705184665812410e-02,5.779273240002174106e+01
4.013877707484735796e-02,5.784276631850811867e+01
4.019050230303659876e-02,5.789284737232450340e+01
4.024222753122583263e-02,5.794297785532366163e+01
4.029395275941506649e-02,5.799316004425826065e+01
4.034567798760430729e-02,5.804339344076549878e+01
4.039740321579354115e-02,5.809367172825052705e+01
4.044912844398277502e-02,5.814398785770394085e+01
4.050085367217201582e-02,5.819433478011633554e+01
4.055257890036124968e-02,5.824470544647834913e+01
4.060430412855048354e-02,5.829509280778061253e+01
4.065602935673972435e-02,5.834548981501373532e+01
4.070775458492895821e-02,5.839588942225939405e+01
4.075947981311819207e-02,5.844629295547285608e+01
4.081120504130743287e-02,5.849672574465779462e+01
4.086293026949666674e-02,5.854721048023011321e+01
4.091465549768590754e-02,5.859775501459729696e+01
4.096638072587514140e-02,5.864833030951866277e+01
4.101810595406437526e-02,5.869890529192868200e+01
4.106983118225361606e-02,5.874954115949370248e+01
4.112155641044284993e-02,5.880028266724403352e+01
4.117328163863208379e-02,5.885105922660759603e+01
4.122500686682132459e-02,5.890184704914762648e+01
4.127673209501055845e-02,5.895265464164047842e+01
4.132845732319979232e-02,5.900347849668884237e+01
4.138018255138903312e-02,5.905444182116465868e+01
4.143190777957826698e-02,5.910537167856114138e+01
4.148363300776750084e-02,5.915639239007672501e+01
4.153535823595674165e-02,5.920732788565036486e+01
4.158708346414597551e-02,5.925839234788724497e+01
4.163880869233520937e-02,5.930956141779180513e+01
4.169053392052445017e-02,5.936067176015933455e+01
4.174225914871368404e-02,5.941192168088685577e+01
4.179398437690291790e-02,5.946314892788414141e+01
4.184570960509215870e-02,5.951442384690324161e+01
4.189743483328139256e-02,5.956573016396411191e+01
4.194916006147063336e-02,5.961711828290229676e+01
4.200088528965986723e-02,5.966852798659327561e+01
4.205261051784910109e-02,5.971998456694920776e+01
4.210433574603834189e-02,5.977151423774774486e+01
4.215606097422757575e-02,5.982308536158956258e+01
4.220778620241680962e-02,5.987466301092974419e+01
4.225951143060605042e-02,5.992632916313581859e+01
4.231123665879528428e-02,5.997797321068082255e+01
4.236296188698451815e-02,6.002963016608102009e+01
4.241468711517375895e-02,6.008142729366434054e+01
4.246641234336299281e-02,6.013326101119146472e+01
4.251813757155222667e-02,6.018505611720037507e+01
4.256986279974146747e-02,6.023697398622383048e+01
4.262158802793070134e-02,6.028891712891606147e+01
4.267331325611993520e-02,6.034094938792159724e+01
4.272503848430917600e-02,6.039296154113194603e+01
4.277676371249840986e-02,6.044505626983191604e+01
4.282848894068764373e-02,6.049712158775216153e+01
4.288021416887688453e-02,6.054924939826567964e+01
4.293193939706611839e-02,6.060152329439748797e+01
4.298366462525535919e-02,6.065376452363431525e+01
4.303538985344459306e-02,6.070604143139419051e+01
4.308711508163382692e-02,6.075840885437149552e+01
4.313884030982306772e-02,6.081084930308414727e+01
4.319056553801230158e-02,6.086329484083599084e+01
4.324229076620153545e-02,6.091576527661556639e+01
4.329401599439077625e-02,6.096831009847365124e+01
4.334574122258001011e-02,6.102092069537015107e+01
4.339746645076924397e-02,6.107357435478553498e+01
4.344919167895848477e-02,6.112625666180169759e+01
4.350091690714771864e-02,6.117896185291591138e+01
4.355264213533695250e-02,6.123171092237330981e+01
4.360436736352619330e-02,6.128452715298268316e+01
4.365609259171542716e-02,6.133740792876752579e+01
4.370781781990466103e-02,6.139033927356701525e+01
4.375954304809390183e-02,6.144331511035462512e+01
4.381126827628313569e-02,6.149634379730196798e+01
4.386299350447236955e-02,6.154943466616886383e+01
4.391471873266161036e-02,6.160258575936843783e+01
4.396644396085084422e-02,6.165578457082190056e+01
4.401816918904008502e-02,6.170901860896596958e+01
4.406989441722931888e-02,6.176228583353507418e+01
4.412161964541855275e-02,6.181559512802093082e+01
4.417334487360779355e-02,6.186895588326886752e+01
4.422507010179702741e-02,6.192237410780518303e+01
4.427679532998626127e-02,6.197584685294702211e+01
4.432852055817550208e-02,6.202936970411553830e+01
4.438024578636473594e-02,6.208293838509229090e+01
4.443197101455396980e-02,6.213655264509797860e+01
4.448369624274321060e-02,6.219021679172001882e+01
4.453542147093244447e-02,6.224393537800851561e+01
4.458714669912167833e-02,6.229771287336173202e+01
4.463887192731091913e-02,6.235155030710306789e+01
4.469059715550015299e-02,6.240544412780317884e+01
4.474232238368938686e-02,6.245939046636434711e+01
4.479404761187862766e-02,6.251338545368895439e+01
4.484577284006786152e-02,6.256742579594872211e+01
4.489749806825709538e-02,6.262151195998004738e+01
4.494922329644633618e-02,6.267564592355491726e+01
4.500094852463557005e-02,6.272982966853903264e+01
4.505267375282481085e-02,6.278406517679804466e+01
4.510439898101404471e-02,6.283835431507208824e+01
4.515612420920327857e-02,6.289269797427526498e+01
4.520784943739251938e-02,6.294709655376558999e+01
4.525957466558175324e-02,6.300155044915262437e+01
4.531129989377098710e-02,6.305606005604595765e+01
4.536302512196022790e-02,6.311062576907104926e+01
4.541475035014946177e-02,6.316524762173043683e+01
4.546647557833869563e-02,6.321992474962633679e+01
4.551820080652793643e-02,6.327465615116386033e+01
4.556992603471717029e-02,6.332944082474814707e+01
4.562165126290640416e-02,6.338427776878427267e+01
4.567337649109564496e-02,6.343916598167742649e+01
4.572510171928487882e-02,6.349410467448816320e+01
4.577682694747411268e-02,6.354909393888078739e+01
4.582855217566335349e-02,6.360413409442818278e+01
4.588027740385258735e-02,6.365922546070360255e+01
4.593200263204182121e-02,6.371436835728030701e+01
4.598372786023106201e-02,6.376956310373154224e+01
4.603545308842029588e-02,6.382481002117417290e+01
4.608717831660953668e-02,6.388010969590098398e+01
4.613890354479877054e-02,6.393546327792751782e+01
4.619062877298800440e-02,6.399087198939728438e+01
4.624235400117724520e-02,6.404633705245379360e+01
4.629407922936647907e-02,6.410185968924048439e+01
4.634580445755571293e-02,6.415744112190085957e+01
4.639752968574495373e-02,6.421308257257844332e+01
4.644925491393418759e-02,6.426878494454314250e+01
4.650098014212342146e-02,6.432454739253938669e+01
4.655270537031266226e-02,6.438036847507827076e+01
4.660443059850189612e-02,6.443624675016421577e+01
4.665615582669112998e-02,6.449218077580169961e+01
4.670788105488037079e-02,6.454816910999517177e+01
4.675960628306960465e-02,6.460421031074912435e+01
4.681133151125883851e-02,6.466030293606797841e+01
4.686305673944807931e-02,6.471644596861186471e+01
4.691478196763731318e-02,6.477264015416071175e+01
4.696650719582654704e-02,6.482888669600654907e+01
4.701823242401578784e-02,6.488518679744223050e+01
4.706995765220502170e-02,6.494154166176055298e+01
4.712168288039425557e-02,6.499795249225434191e+01
4.717340810858349637e-02,6.505442049221645107e+01
4.722513333677273023e-02,6.511094686493970585e+01
4.727685856496197103e-02,6.516753278847508568e+01
4.732858379315120489e-02,6.522417881627124814e+01
4.738030902134043876e-02,6.528088485168126454e+01
4.743203424952967956e-02,6.533765076771538816e+01
4.748375947771891342e-02,6.539447643738374438e+01
4.753548470590814728e-02,6.545136173369647281e+01
4.758720993409738809e-02,6.550830652966378409e+01
4.763893516228662195e-02,6.556531069829581782e+01
4.769066039047585581e-02,6.562237411260275621e+01
4.774238561866509661e-02,6.567949664584817526e+01
4.779411084685433048e-02,6.573667818294357801e+01
4.784583607504356434e-02,6.579391862506123800e+01
4.789756130323280514e-02,6.585121787458170672e+01
4.794928653142203900e-02,6.590857583388557828e+01
4.800101175961127287e-02,6.596599240535346098e+01
4.805273698780051367e-02,6.602346749136592052e+01
4.810446221598974753e-02,6.608100099430353680e+01
4.815618744417898139e-02,6.613859281654687550e+01
4.820791267236822220e-02,6.619624286047651651e+01
4.825963790055745606e-02,6.625395104644751143e+01
4.831136312874669686e-02,6.631171758683399275e+01
4.836308835693593072e-02,6.636954293122266790e+01
4.841481358512516459e-02,6.642742753606459871e+01
4.846653881331440539e-02,6.648537185781076175e+01
4.851826404150363925e-02,6.654337635291223307e+01
4.856998926969287311e-02,6.660144147782000346e+01
4.862171449788211391e-02,6.665956768898513474e+01
4.867343972607134778e-02,6.671775544285864612e+01
4.872516495426058164e-02,6.677600519589155681e+01
4.877689018244982244e-02,6.683431740453303860e+01
4.882861541063905630e-02,6.689269243003168697e+01
4.888034063882829017e-02,6.695113028319750015e+01
4.893206586701753097e-02,6.700963089422531027e+01
4.898379109520676483e-02,6.706819419330990684e+01
4.903551632339599869e-02,6.712682011064615040e+01
4.908724155158523950e-02,6.718550857642883045e+01
4.913896677977447336e-02,6.724425952085275071e+01
4.919069200796370722e-02,6.730307287411274331e+01
4.924241723615294802e-02,6.736194856640366879e+01
4.929414246434218189e-02,6.742088652792030246e+01
4.934586769253142269e-02,6.747988668885747643e+01
4.939759292072065655e-02,6.753894899324320988e+01
4.944931814890989041e-02,6.759807357378657855e+01
4.950104337709913122e-02,6.765726069961628752e+01
4.955276860528836508e-02,6.771651064289612520e+01
4.960449383347759894e-02,6.777582367578992262e+01
4.965621906166683974e-02,6.783520007046145395e+01
4.970794428985607361e-02,6.789464009907452180e+01
4.975966951804530747e-02,6.795414403379295720e+01
4.981139474623454827e-02,6.801371214678054855e+01
4.986311997442378213e-02,6.807334471020108424e+01
4.991484520261301600e-02,6.813304199621836688e+01
4.996657043080225680e-02,6.819280427699624170e+01
5.001829565899149066e-02,6.825263182393318573e+01
5.007002088718072452e-02,6.831252482788492841e+01
5.012174611536996532e-02,6.837248332937895157e+01
5.017347134355919919e-02,6.843250735249269212e+01
5.022519657174843305e-02,6.849259692130362964e+01
5.027692179993767385e-02,6.855275205988910159e+01
5.032864702812690771e-02,6.861297279232657331e+01
5.038037225631614852e-02,6.867325914269348175e+01
5.043209748450538238e-02,6.873361113506723541e+01
5.048382271269461624e-02,6.879402879352527123e+01
5.053554794088385704e-02,6.885451214214502613e+01
5.058727316907309091e-02,6.891506120500393706e+01
5.063899839726232477e-02,6.897567600617936989e+01
5.069072362545156557e-02,6.903635656974883261e+01
5.074244885364079943e-02,6.909710295179291961e+01
5.079417408183003330e-02,6.915791542251722035e+01
5.084589931001927410e-02,6.921879433998473985e+01
5.089762453820850796e-02,6.927974006252598826e+01
5.094934976639774182e-02,6.934075294847151838e+01
5.100107499458698262e-02,6.940183335615181193e+01
5.105280022277621649e-02,6.946298164389742169e+01
5.110452545096545035e-02,6.952419817003888625e+01
5.115625067915469115e-02,6.958548329290668732e+01
5.120797590734392501e-02,6.964683737083136350e+01
5.125970113553315888e-02,6.970826076214342493e+01
5.131142636372239968e-02,6.976975382517343860e+01
5.136315159191163354e-02,6.983131691825185783e+01
5.141487682010087434e-02,6.989295039970926382e+01
5.146660204829010821e-02,6.995465462690802383e+01
5.151832727647934207e-02,7.001642972452128788e+01
5.157005250466858287e-02,7.007827528388756377e+01
5.162177773285781673e-02,7.014019082193243548e+01
5.167350296104705060e-02,7.020217585558155804e+01
5.172522818923629140e-02,7.026422990176060068e+01
5.177695341742552526e-02,7.032635247739516160e+01
5.182867864561475912e-02,7.038854309941091003e+01
5.188040387380399993e-02,7.045080128473347258e+01
5.193212910199323379e-02,7.051312655028850429e+01
5.198385433018246765e-02,7.057551841300161755e+01
5.203557955837170845e-02,7.063797638979848159e+01
5.208730478656094232e-02,7.070049999760475146e+01
5.213903001475017618e-02,7.076308875334599691e+01
5.219075524293941698e-02,7.082574217394792981e+01
5.224248047112865084e-02,7.088845977633613415e+01
5.229420569931788471e-02,7.095124108048662492e+01
5.234593092750712551e-02,7.101408635840334682e+01
5.239765615569635937e-02,7.107699761492301604e+01
5.244938138388560017e-02,7.113997709810695369e+01
5.250110661207483403e-02,7.120302705601649507e+01
5.255283184026406790e-02,7.126614973671298969e+01
5.260455706845330870e-02,7.132934738825778709e+01
5.265628229664254256e-02,7.139262225871223677e+01
5.270800752483177642e-02,7.145597659613765984e+01
5.275973275302101723e-02,7.151941264859543423e+01
5.281145798121025109e-02,7.158293266414690947e+01
5.286318320939948495e-02,7.164653889085339245e+01
5.291490843758872575e-02,7.171023357677626109e+01
5.296663366577795962e-02,7.177401896997683650e+01
5.301835889396719348e-02,7.183789731851649663e+01
5.307008412215643428e-02,7.190187087045654835e+01
5.312180935034566814e-02,7.196594187385835539e+01
5.317353457853490201e-02,7.203011257678325308e+01
5.322525980672414281e-02,7.209438482331297848e+01
5.327698503491337667e-02,7.215875540636992014e+01
5.332871026310261053e-02,7.222321768322531454e+01
5.338043549129185134e-02,7.228776494539360442e+01
5.343216071948108520e-02,7.235239048438907616e+01
5.348388594767031906e-02,7.241708759172617249e+01
5.353561117585955986e-02,7.248184955891919401e+01
5.358733640404879373e-02,7.254666967748254081e+01
5.363906163223803453e-02,7.261154123893058454e+01
5.369078686042726839e-02,7.267645753477768267e+01
5.374251208861650225e-02,7.274141185653817843e+01
5.379423731680574305e-02,7.280639749572648611e+01
5.384596254499497692e-02,7.287140774385697739e+01
5.389768777318421078e-02,7.293643589244393866e+01
5.394941300137345158e-02,7.300147523300181263e+01
5.400113822956268544e-02,7.306651905704495675e+01
5.405286345775191931e-02,7.313156065608770007e+01
5.410458868594116011e-02,7.319659332164447108e+01
5.415631391413039397e-02,7.326161034522957038e+01
5.420803914231962783e-02,7.332660585295356270e+01
5.425976437050886864e-02,7.339161558764408255e+01
5.431148959869810250e-02,7.345673251872509013e+01
5.436321482688733636e-02,7.352198120355443223e+01
5.441494005507657716e-02,7.358730844105637914e+01
5.446666528326581103e-02,7.365265726048835404e+01
5.451839051145504489e-02,7.371799086198105044e+01
5.457011573964428569e-02,7.378343996004686289e+01
5.462184096783351955e-02,7.384906015798237888e+01
5.467356619602276036e-02,7.391482151358401609e+01
5.472529142421199422e-02,7.398065420767679257e+01
5.477701665240122808e-02,7.404648401591306595e+01
5.482874188059046888e-02,7.411227977778175102e+01
5.488046710877970275e-02,7.417817478877849169e+01
5.493219233696893661e-02,7.424419047885362488e+01
5.498391756515817741e-02,7.431030732196462907e+01
5.503564279334741127e-02,7.437648045971198485e+01
5.508736802153664514e-02,7.444270997273520152e+01
5.513909324972588594e-02,7.450908710277801106e+01
5.519081847791511980e-02,7.457542172251220336e+01
5.524254370610435366e-02,7.464190479541426271e+01
5.529426893429359446e-02,7.470845576976478242e+01
5.534599416248282833e-02,7.477509072368015097e+01
5.539771939067206219e-02,7.484177893861480868e+01
5.544944461886130299e-02,7.490854482551564786e+01
5.550116984705053685e-02,7.497537813745437063e+01
5.555289507523977072e-02,7.504227709812406033e+01
5.560462030342901152e-02,7.510927975009838065e+01
5.565634553161824538e-02,7.517635300542244181e+01
5.570807075980748618e-02,7.524350846047808261e+01
5.575979598799672005e-02,7.531075657391127720e+01
5.581152121618595391e-02,7.537808079199344036e+01
5.586324644437519471e-02,7.544547425296161691e+01
5.591497167256442857e-02,7.551294840834707145e+01
5.596669690075366244e-02,7.558053538558621653e+01
5.601842212894290324e-02,7.564819448182127815e+01
5.607014735713213710e-02,7.571584017675036193e+01
5.612187258532137096e-02,7.578355659427637647e+01
5.617359781351061176e-02,7.585141877716860392e+01
5.622532304169984563e-02,7.591938379529030101e+01
5.627704826988907949e-02,7.598741956909007911e+01
5.632877349807832029e-02,7.605553664089153187e+01
5.638049872626755415e-02,7.612374348283901782e+01
5.643222395445678802e-02,7.619203213087429560e+01
5.648394918264602882e-02,7.626039297671718487e+01
5.653567441083526268e-02,7.632882455148080680e+01
5.658739963902449654e-02,7.639733071778607609e+01
5.663912486721373735e-02,7.646591552179829421e+01
5.669085009540297121e-02,7.653458345257357109e+01
5.674257532359221201e-02,7.660333913369801451e+01
5.679430055178144587e-02,7.667218629598889379e+01
5.684602577997067974e-02,7.674112351230991180e+01
5.689775100815992054e-02,7.681014750734559016e+01
5.694947623634915440e-02,7.687925502718790938e+01
5.700120146453838826e-02,7.694844330031831703e+01
5.705292669272762907e-02,7.701771000436613690e+01
5.710465192091686293e-02,7.708705283407198294e+01
5.715637714910609679e-02,7.715647011069032146e+01
5.720810237729533759e-02,7.722596443229483043e+01
5.725982760548457146e-02,7.729554018375317526e+01
5.731155283367380532e-02,7.736520175592097814e+01
5.736327806186304612e-02,7.743495303348531422e+01
5.741500329005227998e-02,7.750479348103441168e+01
5.746672851824151385e-02,7.757472028108975337e+01
5.751845374643075465e-02,7.764473059712744885e+01
5.757017897461998851e-02,7.771482159750556207e+01
5.762190420280922237e-02,7.778499205714933851e+01
5.767362943099846317e-02,7.785524466782247544e+01
5.772535465918769704e-02,7.792558270692417466e+01
5.777707988737693784e-02,7.799600945185379430e+01
5.782880511556617170e-02,7.806652817964112501e+01
5.788053034375540556e-02,7.813714084103682467e+01
5.793225557194464637e-02,7.820784508010920888e+01
5.798398080013388023e-02,7.827863766829382541e+01
5.803570602832311409e-02,7.834951537702626467e+01
5.808743125651235489e-02,7.842047497774213127e+01
5.813915648470158876e-02,7.849151332260385061e+01
5.819088171289082262e-02,7.856262967044425238e+01
5.824260694108006342e-02,7.863382603888217659e+01
5.829433216926929728e-02,7.870510459709818463e+01
5.834605739745853115e-02,7.877646751427293736e+01
5.839778262564777195e-02,7.884791695958702462e+01
5.844950785383700581e-02,7.891945509507530687e+01
5.850123308202623967e-02,7.899108317623011999e+01
5.855295831021548048e-02,7.906280067490303054e+01
5.860468353840471434e-02,7.913460685476972856e+01
5.865640876659394820e-02,7.920650097950584723e+01
5.870813399478318900e-02,7.927848231278713342e+01
5.875985922297242287e-02,7.935055011828917770e+01
5.881158445116166367e-02,7.942270367584379187e+01
5.886330967935089753e-02,7.949494288661443875e+01
5.891503490754013139e-02,7.956726845502164736e+01
5.896676013572937219e-02,7.963968113878087252e+01
5.901848536391860606e-02,7.971218169560754063e+01
5.907021059210783992e-02,7.978477088321723443e+01
5.912193582029708072e-02,7.985744945932538030e+01
5.917366104848631458e-02,7.993021818163980186e+01
5.922538627667554845e-02,8.000307754774247826e+01
5.927711150486478925e-02,8.007602710939143265e+01
5.932883673305402311e-02,8.014906620344042665e+01
5.938056196124325697e-02,8.022219416674325032e+01
5.943228718943249778e-02,8.029541033615366530e+01
5.948401241762173164e-02,8.036871404852541900e+01
5.953573764581096550e-02,8.044210464071224465e+01
5.958746287400020630e-02,8.051558144965531483e+01
5.963918810218944017e-02,8.058914411804077815e+01
5.969091333037867403e-02,8.066279327949327183e+01
5.974263855856791483e-02,8.073652976803680303e+01
5.979436378675714869e-02,8.081035441769532213e+01
5.984608901494638256e-02,8.088426806249290735e+01
5.989781424313562336e-02,8.095827153645345220e+01
5.994953947132485722e-02,8.103236567360100651e+01
6.000126469951409802e-02,8.110655130795953482e+01
6.005298992770333188e-02,8.118082924781380427e+01
6.010471515589256575e-02,8.125519973409407726e+01
6.015644038408180655e-02,8.132966245374016978e+01
6.020816561227104041e-02,8.140421707062600376e+01
6.025989084046027427e-02,8.147886324862550111e+01
6.031161606864951508e-02,8.155360065161259797e+01
6.036334129683874894e-02,8.162842894346123046e+01
6.041506652502798280e-02,8.170334778804530629e+01
6.046679175321722360e-02,8.177835684923879001e+01
6.051851698140645747e-02,8.185345579636631896e+01
6.057024220959569133e-02,8.192864461028061385e+01
6.062196743778493213e-02,8.200392374598482093e+01
6.067369266597416599e-02,8.207929369826710797e+01
6.072541789416339986e-02,8.215475496191555749e+01
6.077714312235264066e-02,8.223030803171836567e+01
6.082886835054187452e-02,8.230595340246371450e+01
6.088059357873110838e-02,8.238169156893962963e+01
6.093231880692034919e-02,8.245752302593434990e+01
6.098404403510958305e-02,8.253344826823598623e+01
6.103576926329882385e-02,8.260946777975753719e+01
6.108749449148805771e-02,8.268558177030480749e+01
6.113921971967729158e-02,8.276179016155350610e+01
6.119094494786653238e-02,8.283809286149742945e+01
6.124267017605576624e-02,8.291448977813031718e+01
6.129439540424500010e-02,8.299098081944596572e+01
6.134612063243424090e-02,8.306756589343815733e+01
6.139784586062347477e-02,8.314424490810060320e+01
6.144957108881270863e-02,8.322101777142714241e+01
6.150129631700194943e-02,8.329788439141155720e+01
6.155302154519118329e-02,8.337484467604755878e+01
6.160474677338041716e-02,8.345189856731326472e+01
6.165647200156965796e-02,8.352904621906954219e+01
6.170819722975889182e-02,8.360628786669118995e+01
6.175992245794812568e-02,8.368362374572356543e+01
6.181164768613736649e-02,8.376105409171191241e+01
6.186337291432660035e-02,8.383857914020150304e+01
6.191509814251583421e-02,8.391619912673760950e+01
6.196682337070507501e-02,8.399391428686556083e+01
6.201854859889430888e-02,8.407172485613060076e+01
6.207027382708354968e-02,8.414963107007798726e+01
6.212199905527278354e-02,8.422763316425304936e+01
6.217372428346201740e-02,8.430573137374919668e+01
6.222544951165125821e-02,8.438392591130626386e+01
6.227717473984049207e-02,8.446221695750459446e+01
6.232889996802972593e-02,8.454060469042987336e+01
6.238062519621896673e-02,8.461908928816774278e+01
6.243235042440820060e-02,8.469767092880391601e+01
6.248407565259743446e-02,8.477634979042404950e+01
6.253580088078666832e-02,8.485512605111382811e+01
6.258752610897591606e-02,8.493399988895899355e+01
6.263925133716514992e-02,8.501297148204511700e+01
6.269097656535438379e-02,8.509204100845791174e+01
6.274270179354361765e-02,8.517120864628311949e+01
6.279442702173285151e-02,8.525047457360639669e+01
6.284615224992208538e-02,8.532983896003038637e+01
6.289787747811133312e-02,8.540930192893161177e+01
6.294960270630056698e-02,8.548886358801802032e+01
6.300132793448980084e-02,8.556852404498501130e+01
6.305305316267903470e-02,8.564828340752795555e+01
6.310477839086826857e-02,8.572814178334219548e+01
6.315650361905750243e-02,8.580809928012317300e+01
6.320822884724675017e-02,8.588815600556625895e+01
6.325995407543598403e-02,8.596831206736679576e+01
6.331167930362521790e-02,8.604856757322018268e+01
6.336340453181445176e-02,8.612892263082180477e+01
6.341512976000368562e-02,8.620937734786704709e+01
6.346685498819291948e-02,8.628993183205129469e+01
6.351858021638216723e-02,8.637058619141861016e+01
6.357030544457140109e-02,8.645134055352231428e+01
6.362203067276063495e-02,8.653219507537455968e+01
6.367375590094986881e-02,8.661314991643287442e+01
6.372548112913910268e-02,8.669420523615474394e+01
6.377720635732835042e-02,8.677536119399768211e+01
6.382893158551758428e-02,8.685661794941921698e+01
6.388065681370681814e-02,8.693797566187681980e+01
6.393238204189605201e-02,8.701943449082808968e+01
6.398410727008528587e-02,8.710099459573045522e+01
6.403583249827451973e-02,8.718265613604145869e+01
6.408755772646376747e-02,8.726441927121865660e+01
6.413928295465300133e-02,8.734628416071949175e+01
6.419100818284223520e-02,8.742825096400153484e+01
6.424273341103146906e-02,8.751031984052225710e+01
6.429445863922070292e-02,8.759249094904716060e+01
6.434618386740993679e-02,8.767476443635278827e+01
6.439790909559918453e-02,8.775714043908324413e+01
6.444963432378841839e-02,8.783961909356473541e+01
6.450135955197765225e-02,8.792220053612349773e+01
6.455308478016688611e-02,8.800488490308576672e+01
6.460481000835611998e-02,8.808767233077772119e+01
6.465653523654536772e-02,8.817056295552571044e+01
6.470826046473460158e-02,8.825355691365582800e+01
6.475998569292383544e-02,8.833665434149435214e+01
6.481171092111306931e-02,8.841985537536753270e+01
6.486343614930230317e-02,8.850316015160154848e+01
6.491516137749153703e-02,8.858656880652264931e+01
6.496688660568078477e-02,8.867008147645711347e+01
6.501861183387001863e-02,8.875369829773109132e+01
6.507033706205925250e-02,8.883741940667084691e+01
6.512206229024848636e-02,8.892124493982250044e+01
6.517378751843772022e-02,8.900517504228135124e+01
6.522551274662695409e-02,8.908920987031150673e+01
6.527723797481620183e-02,8.917334958093498187e+01
6.532896320300543569e-02,8.925759433117377739e+01
6.538068843119466955e-02,8.934194427804992245e+01
6.543241365938390341e-02,8.942639957858543198e+01
6.548413888757313728e-02,8.951096038980230674e+01
6.553586411576237114e-02,8.959562686872261850e+01
6.558758934395161888e-02,8.968039917236835379e+01
6.563931457214085274e-02,8.976527745776151335e+01
6.569103980033008661e-02,8.985026188192412633e+01
6.574276502851932047e-02,8.993535260187822189e+01
6.579449025670855433e-02,9.002054977464580077e+01
6.584621548489780207e-02,9.010585355724893475e+01
6.589794071308703594e-02,9.019126410670955352e+01
6.594966594127626980e-02,9.027678158004974307e+01
6.600139116946550366e-02,9.036240613429148993e+01
6.605311639765473752e-02,9.044813792545635067e+01
6.610484162584397139e-02,9.053397709740947619e+01
6.615656685403321913e-02,9.061992378605515341e+01
6.620829208222245299e-02,9.070597812716840735e+01
6.626001731041168685e-02,9.079214025652429143e+01
6.631174253860092072e-02,9.087841030989781643e+01
6.636346776679015458e-02,9.096478842306402157e+01
6.641519299497938844e-02,9.105127473179793185e+01
6.646691822316863618e-02,9.113786937187460069e+01
6.651864345135787004e-02,9.122457247906902467e+01
6.657036867954710391e-02,9.131138418915622879e+01
6.662209390773633777e-02,9.139830463791129489e+01
6.667381913592557163e-02,9.148533396110917693e+01
6.672554436411480550e-02,9.157247229452497095e+01
6.677726959230405324e-02,9.165971977393368775e+01
6.682899482049328710e-02,9.174707653511035232e+01
6.688072004868252096e-02,9.183454271382998968e+01
6.693244527687175482e-02,9.192211844586763902e+01
6.698417050506098869e-02,9.200980386699833957e+01
6.703589573325023643e-02,9.209759911302379010e+01
6.708762096143947029e-02,9.218550432589977106e+01
6.713934618962870415e-02,9.227351966353138835e+01
6.719107141781793802e-02,9.236164528655839945e+01
6.724279664600717188e-02,9.244988135562049081e+01
6.729452187419640574e-02,9.253822803135732045e+01
6.734624710238565348e-02,9.262668547440854638e+01
6.739797233057488735e-02,9.271525384541384085e+01
6.744969755876412121e-02,9.280393330501293292e+01
6.750142278695335507e-02,9.289272401384548061e+01
6.755314801514258893e-02,9.298162613255114195e+01
6.760487324333182280e-02,9.307063982176964601e+01
6.765659847152107054e-02,9.315976524214065080e+01
6.770832369971030440e-02,9.324900255430380014e+01
6.776004892789953826e-02,9.333835191889880889e+01
6.781177415608877213e-02,9.342781349656533507e+01
6.786349938427800599e-02,9.351738744794309355e+01
6.791522461246725373e-02,9.360707393367177076e+01
6.796694984065648759e-02,9.369687311439096788e+01
6.801867506884572145e-02,9.378678515074044242e+01
6.807040029703495532e-02,9.387681020335983817e+01
6.812212552522418918e-02,9.396694843288884158e+01
6.817385075341342304e-02,9.405719999876916404e+01
6.822557598160267078e-02,9.414756503484930761e+01
6.827730120979190465e-02,9.423804365328894050e+01
6.832902643798113851e-02,9.432863596574921417e+01
6.838075166617037237e-02,9.441934208389109529e+01
6.843247689435960623e-02,9.451016211937573530e+01
6.848420212254884010e-02,9.460109618386414354e+01
6.853592735073808784e-02,9.469214438901744302e+01
6.858765257892732170e-02,9.478330684649662885e+01
6.863937780711655556e-02,9.487458366796283826e+01
6.869110303530578943e-02,9.496597496507710900e+01
6.874282826349502329e-02,9.505748084950050725e+01
6.879455349168425715e-02,9.514910143289412758e+01
6.884627871987350489e-02,9.524083682691903618e+01
6.889800394806273875e-02,9.533268714323625659e+01
6.894972917625197262e-02,9.542465249350689760e+01
6.900145440444120648e-02,9.551673298939198276e+01
6.905317963263044034e-02,9.560892874255262086e+01
6.910490486081968808e-02,9.570123986464992072e+01
6.915663008900892195e-02,9.579366646734487745e+01
6.920835531719815581e-02,9.588620866229854300e+01
6.926008054538738967e-02,9.597886656117206883e+01
6.931180577357662353e-02,9.607164027562645003e+01
6.936353100176585740e-02,9.616452991732283806e+01
6.941525622995510514e-02,9.625753560124779540e+01
6.946698145814433900e-02,9.635065748067755464e+01
6.951870668633357286e-02,9.644389574117026598e+01
6.957043191452280673e-02,9.653725057001976495e+01
6.962215714271204059e-02,9.663072215452008606e+01
6.967388237090127445e-02,9.672431068196515014e+01
6.972560759909052219e-02,9.681801633964896325e+01
6.977733282727975606e-02,9.691183931486537517e+01
6.982905805546898992e-02,9.700577979490840619e+01
6.988078328365822378e-02,9.709983796707197712e+01
6.993250851184745764e-02,9.719401401865009404e+01
6.998423374003670538e-02,9.728830813693667778e+01
7.003595896822593925e-02,9.738272050922566336e+01
7.008768419641517311e-02,9.747725132281102844e+01
7.013940942460440697e-02,9.757190076498670805e+01
7.019113465279364084e-02,9.766666902304666564e+01
7.024285988098287470e-02,9.776155628428483624e+01
7.029458510917212244e-02,9.785656273599522592e+01
7.034631033736135630e-02,9.795168856547174130e+01
7.039803556555059016e-02,9.804693396000833161e+01
7.044976079373982403e-02,9.814229910689894609e+01
7.050148602192905789e-02,9.823778419343760504e+01
7.055321125011829175e-02,9.833338940691817243e+01
7.060493647830753949e-02,9.842911493463465433e+01
7.065666170649677336e-02,9.852496096388095737e+01
7.070838693468600722e-02,9.862092768195108761e+01
7.076011216287524108e-02,9.871701527613898008e+01
7.081183739106447494e-02,9.881322393116748515e+01
7.086356261925370881e-02,9.890955374024450464e+01
7.091528784744295655e-02,9.900600474080786739e+01
7.096701307563219041e-02,9.910257697159418910e+01
7.101873830382142427e-02,9.919927047134011389e+01
7.107046353201065814e-02,9.929608527878232849e+01
7.112218876019989200e-02,9.939302143265737755e+01
7.117391398838913974e-02,9.949007897170201886e+01
7.122563921657837360e-02,9.958725793465281129e+01
7.127736444476760747e-02,9.968455836024642736e+01
7.132908967295684133e-02,9.978198028721948276e+01
7.138081490114607519e-02,9.987952375430863583e+01
7.143254012933530905e-02,9.997718880025053068e+01
7.148426535752455679e-02,1.000749754637818114e+02
7.153599058571379066e-02,1.001728837836390937e+02
7.158771581390302452e-02,1.002709137985590786e+02
7.163944104209225838e-02,1.003690655472783106e+02
7.169116627028149225e-02,1.004673390685335050e+02
7.174289149847072611e-02,1.005657344010612775e+02
7.179461672665997385e-02,1.006642515835983147e+02
7.184634195484920771e-02,1.007628906548811614e+02
7.189806718303844157e-02,1.008616516536465468e+02
7.194979241122767544e-02,1.009605346186310584e+02
7.200151763941690930e-02,1.010595395885713685e+02
7.205324286760615704e-02,1.011586666022041214e+02
7.210496809579539090e-02,1.012579156982659327e+02
7.215669332398462477e-02,1.013572869154934324e+02
7.220841855217385863e-02,1.014567802926233071e+02
7.226014378036309249e-02,1.015563958683921442e+02
7.231186900855232635e-02,1.016561336815366445e+02
7.236359423674157410e-02,1.017559937756672213e+02
7.241531946493080796e-02,1.018559762262114958e+02
7.246704469312004182e-02,1.019560811085924144e+02
7.251876992130927568e-02,1.020563085254407270e+02
7.257049514949850955e-02,1.021566585793870416e+02
7.262222037768774341e-02,1.022571313730620801e+02
7.267394560587699115e-02,1.023577270090964504e+02
7.272567083406622501e-02,1.024584455901208173e+02
7.277739606225545888e-02,1.025592872187658600e+02
7.282912129044469274e-02,1.026602519976622006e+02
7.288084651863392660e-02,1.027613400294405466e+02
7.293257174682316046e-02,1.028625514167315345e+02
7.298429697501240820e-02,1.029638862621658717e+02
7.303602220320164207e-02,1.030653446683741379e+02
7.308774743139087593e-02,1.031669267379870263e+02
7.313947265958010979e-02,1.032686325736352018e+02
7.319119788776934366e-02,1.033704622779493150e+02
7.324292311595859140e-02,1.034724159535600876e+02
7.329464834414782526e-02,1.035744937030981276e+02
7.334637357233705912e-02,1.036766956291940716e+02
7.339809880052629298e-02,1.037790218344785842e+02
7.344982402871552685e-02,1.038814724215823588e+02
7.350154925690476071e-02,1.039840474931360319e+02
7.355327448509400845e-02,1.040867471517703393e+02
7.360499971328324231e-02,1.041895715001158322e+02
7.365672494147247618e-02,1.042925206408032182e+02
7.370845016966171004e-02,1.043955946764631619e+02
7.376017539785094390e-02,1.044987937097263426e+02
7.381190062604017776e-02,1.046021178432233683e+02
7.386362585422942550e-02,1.047055671795849321e+02
7.391535108241865937e-02,1.048091418214416990e+02
7.396707631060789323e-02,1.049128418714243338e+02
7.401880153879712709e-02,1.050166674321634446e+02
7.407052676698636096e-02,1.051206186062897530e+02
7.412225199517559482e-02,1.052246955285309724e+02
7.417397722336484256e-02,1.053288983474997735e+02
7.422570245155407642e-02,1.054332270794358521e+02
7.427742767974331028e-02,1.055376818120725630e+02
7.432915290793254415e-02,1.056422626331431047e+02
7.438087813612177801e-02,1.057469696303806899e+02
7.443260336431102575e-02,1.058518028915186449e+02
7.448432859250025961e-02,1.059567625042901682e+02
7.453605382068949348e-02,1.060618485564284867e+02
7.458777904887872734e-02,1.061670611356668559e+02
7.463950427706796120e-02,1.062724003297385735e+02
7.469122950525719506e-02,1.063778662263768098e+02
7.474295473344644281e-02,1.064834589133149336e+02
7.479467996163567667e-02,1.065891784782860299e+02
7.484640518982491053e-02,1.066950250090234675e+02
7.489813041801414439e-02,1.068009985932604167e+02
7.494985564620337826e-02,1.069070993187301610e+02
7.500158087439261212e-02,1.070133272731659559e+02
7.505330610258185986e-02,1.071196825443010425e+02
7.510503133077109372e-02,1.072261652198686761e+02
7.515675655896032759e-02,1.073327753876020410e+02
7.520848178714956145e-02,1.074395131352344208e+02
7.526020701533879531e-02,1.075463785504990852e+02
7.531193224352804305e-02,1.076533717211293038e+02
7.536365747171727691e-02,1.077604927348582464e+02
7.541538269990651078e-02,1.078677416794191970e+02
7.546710792809574464e-02,1.079751186425454108e+02
7.551883315628497850e-02,1.080826237119701005e+02
7.557055838447421237e-02,1.081902569754265642e+02
7.562228361266346011e-02,1.082980185206480428e+02
7.567400884085269397e-02,1.084059084353677349e+02
7.572573406904192783e-02,1.085139268073188958e+02
7.577745929723116169e-02,1.086220737242348235e+02
7.582918452542039556e-02,1.087303492738486739e+02
7.588090975360962942e-02,1.088387535438937874e+02
7.593263498179887716e-02,1.089472866221034337e+02
7.598436020998811102e-02,1.090559485962107118e+02
7.603608543817734489e-02,1.091647395539489906e+02
7.608781066636657875e-02,1.092736598231635696e+02
7.613953589455581261e-02,1.093827093914794659e+02
7.619126112274504647e-02,1.094918880333868572e+02
7.624298635093429422e-02,1.096011957010135376e+02
7.629471157912352808e-02,1.097106323464872020e+02
7.634643680731276194e-02,1.098201979219356588e+02
7.639816203550199580e-02,1.099298923794866596e+02
7.644988726369122967e-02,1.100397156712679987e+02
7.650161249188047741e-02,1.101496677494074419e+02
7.655333772006971127e-02,1.102597485660326697e+02
7.660506294825894513e-02,1.103699580732715191e+02
7.665678817644817900e-02,1.104802962232517274e+02
7.670851340463741286e-02,1.105907629681010746e+02
7.676023863282664672e-02,1.107013582599473551e+02
7.681196386101589446e-02,1.108120820509183062e+02
7.686368908920512832e-02,1.109229342931416227e+02
7.691541431739436219e-02,1.110339149387451556e+02
7.696713954558359605e-02,1.111450239398566566e+02
7.701886477377282991e-02,1.112562612486038631e+02
7.707059000196206378e-02,1.113676268171145409e+02
7.712231523015131152e-02,1.114791205975165127e+02
7.717404045834054538e-02,1.115907425419374164e+02
7.722576568652977924e-02,1.117024926025051457e+02
7.727749091471901310e-02,1.118143707313474096e+02
7.732921614290824697e-02,1.119263768805919739e+02
7.738094137109749471e-02,1.120385110023666044e+02
7.743266659928672857e-02,1.121507730487990386e+02
7.748439182747596243e-02,1.122631629720171276e+02
7.753611705566519630e-02,1.123756807241485092e+02
7.758784228385443016e-02,1.124883262573210203e+02
7.763956751204366402e-02,1.126010995236624694e+02
7.769129274023291176e-02,1.127140004753005371e+02
7.774301796842214562e-02,1.128270290643630176e+02
7.779474319661137949e-02,1.129401852429776483e+02
7.784646842480061335e-02,1.130534689632722234e+02
7.789819365298984721e-02,1.131668801773745656e+02
7.794991888117908108e-02,1.132804188374122987e+02
7.800164410936832882e-02,1.133940848955133305e+02
7.805336933755756268e-02,1.135078783038053558e+02
7.810509456574679654e-02,1.136217990144160837e+02
7.815681979393603040e-02,1.137358469794733651e+02
7.820854502212526427e-02,1.138500221511049375e+02
7.826027025031449813e-02,1.139643247314069470e+02
7.831199547850374587e-02,1.140787559087999199e+02
7.836372070669297973e-02,1.141933141856063685e+02
7.841544593488221360e-02,1.143079994259595509e+02
7.846717116307144746e-02,1.144228114939923699e+02
7.851889639126068132e-02,1.145377502538379701e+02
7.857062161944992906e-02,1.146528155696295244e+02
7.862234684763916293e-02,1.147680073055000349e+02
7.867407207582839679e-02,1.148833253255825326e+02
7.872579730401763065e-02,1.149987694940102330e+02
7.877752253220686451e-02,1.151143396749161099e+02
7.882924776039609838e-02,1.152300357324333078e+02
7.888097298858534612e-02,1.153458575306949285e+02
7.893269821677457998e-02,1.154618049338340313e+02
7.898442344496381384e-02,1.155778778059836753e+02
7.903614867315304771e-02,1.156940760112769340e+02
7.908787390134228157e-02,1.158103994138469517e+02
7.913959912953151543e-02,1.159268478778268161e+02
7.919132435772076317e-02,1.160434212673496006e+02
7.924304958590999703e-02,1.161601194465483360e+02
7.929477481409923090e-02,1.162769422795561525e+02
7.934650004228846476e-02,1.163938896305061235e+02
7.939822527047769862e-02,1.165109613635313366e+02
7.944995049866693249e-02,1.166281573427648794e+02
7.950167572685618023e-02,1.167454774323398965e+02
7.955340095504541409e-02,1.168629214963893759e+02
7.960512618323464795e-02,1.169804893990463910e+02
7.965685141142388181e-02,1.170981810044441147e+02
7.970857663961311568e-02,1.172159961767156062e+02
7.976030186780236342e-02,1.173339347799939674e+02
7.981202709599159728e-02,1.174519966784122005e+02
7.986375232418083114e-02,1.175701817361034784e+02
7.991547755237006501e-02,1.176884898172008320e+02
7.996720278055929887e-02,1.178069207858373773e+02
8.001892800874853273e-02,1.179254745061461733e+02
8.007065323693778047e-02,1.180441508422603647e+02
8.012237846512701434e-02,1.181629496583129821e+02
8.017410369331624820e-02,1.182818708184370848e+02
8.022582892150548206e-02,1.184009141867658315e+02
8.027755414969471592e-02,1.185200796274322812e+02
8.032927937788394979e-02,1.186393670045694790e+02
8.038100460607319753e-02,1.187587761823105694e+02
8.043272983426243139e-02,1.188783070247885689e+02
8.048445506245166525e-02,1.189979593961366220e+02
8.053618029064089912e-02,1.191177331604877736e+02
8.058790551883013298e-02,1.192376281819751682e+02
8.063963074701938072e-02,1.193576443247959133e+02
8.069135597520861458e-02,1.194777815223683888e+02
8.074308120339784844e-02,1.195980399091544939e+02
8.079480643158708231e-02,1.197184196559096563e+02
8.084653165977631617e-02,1.198389209333892182e+02
8.089825688796555003e-02,1.199595439123486642e+02
8.094998211615479777e-02,1.200802887635433791e+02
8.100170734434403164e-02,1.202011556577287337e+02
8.105343257253326550e-02,1.203221447656601555e+02
8.110515780072249936e-02,1.204432562580930437e+02
8.115688302891173322e-02,1.205644903057828827e+02
8.120860825710096709e-02,1.206858470794849865e+02
8.126033348529021483e-02,1.208073267499547825e+02
8.131205871347944869e-02,1.209289294879477552e+02
8.136378394166868255e-02,1.210506554642191759e+02
8.141550916985791642e-02,1.211725048495245289e+02
8.146723439804715028e-02,1.212944778146192846e+02
8.151895962623638414e-02,1.214165745302587709e+02
8.157068485442563188e-02,1.215387951671984439e+02
8.162241008261486575e-02,1.216611398961936317e+02
8.167413531080409961e-02,1.217836088879998471e+02
8.172586053899333347e-02,1.219062023133724040e+02
8.177758576718256733e-02,1.220289203430667584e+02
8.182931099537181507e-02,1.221517631478383521e+02
8.188103622356104894e-02,1.222747308984425416e+02
8.193276145175028280e-02,1.223978237656347403e+02
8.198448667993951666e-02,1.225210419201703758e+02
8.203621190812875053e-02,1.226443855328048613e+02
8.208793713631798439e-02,1.227678547742935677e+02
8.213966236450723213e-02,1.228914498153919794e+02
8.219138759269646599e-02,1.230151708268554245e+02
8.224311282088569985e-02,1.231390179794393305e+02
8.229483804907493372e-02,1.232629914438991250e+02
8.234656327726416758e-02,1.233870913909901930e+02
8.239828850545340144e-02,1.235113179914679620e+02
8.245001373364264918e-02,1.236356714160879164e+02
8.250173896183188305e-02,1.237601518356053134e+02
8.255346419002111691e-02,1.238847594207756373e+02
8.260518941821035077e-02,1.240094943423543299e+02
8.265691464639958463e-02,1.241343567710967477e+02
8.270863987458883237e-02,1.242593468777583041e+02
8.276036510277806624e-02,1.243844648330944551e+02
8.281209033096730010e-02,1.245097108078605288e+02
8.286381555915653396e-02,1.246350849728120096e+02
8.291554078734576783e-02,1.247605874987042540e+02
8.296726601553500169e-02,1.248862185562927039e+02
8.301899124372424943e-02,1.250119787475679942e+02
8.307071647191348329e-02,1.251378689843489838e+02
8.312244170010271715e-02,1.252638879163014849e+02
8.317416692829195102e-02,1.253900355407762959e+02
8.322589215648118488e-02,1.255163118551241723e+02
8.327761738467041874e-02,1.256427168566958272e+02
8.332934261285966648e-02,1.257692505428421015e+02
8.338106784104890035e-02,1.258959129109137223e+02
8.343279306923813421e-02,1.260227039582614310e+02
8.348451829742736807e-02,1.261496236822359975e+02
8.353624352561660193e-02,1.262766720801881917e+02
8.358796875380583580e-02,1.264038491494687833e+02
8.363969398199508354e-02,1.265311548874285563e+02
8.369141921018431740e-02,1.266585892914181528e+02
8.374314443837355126e-02,1.267861523587884705e+02
8.379486966656278513e-02,1.269138440868902222e+02
8.384659489475201899e-02,1.270416644730741780e+02
8.389832012294126673e-02,1.271696135146910507e+02
8.395004535113050059e-02,1.272976912090916670e+02
8.400177057931973446e-02,1.274258975536267258e+02
8.405349580750896832e-02,1.275542325456470252e+02
8.410522103569820218e-02,1.276826961825033351e+02
8.415694626388743604e-02,1.278112884615463969e+02
8.420867149207668378e-02,1.279400093801270231e+02
8.426039672026591765e-02,1.280688589355958982e+02
8.431212194845515151e-02,1.281978371253038063e+02
8.436384717664438537e-02,1.283269439466015456e+02
8.441557240483361924e-02,1.284561793968397865e+02
8.446729763302285310e-02,1.285855434733693698e+02
8.451902286121210084e-02,1.287150361735410513e+02
8.457074808940133470e-02,1.288446574947056149e+02
8.462247331759056856e-02,1.289744074342137594e+02
8.467419854577980243e-02,1.291042859894162973e+02
8.472592377396903629e-02,1.292342931576638989e+02
8.477764900215828403e-02,1.293644289363074620e+02
8.482937423034751789e-02,1.294946933226976569e+02
8.488109945853675176e-02,1.296250863141852676e+02
8.493282468672598562e-02,1.297556079081210498e+02
8.498454991491521948e-02,1.298862581018557592e+02
8.503627514310445334e-02,1.300170368927401796e+02
8.508800037129370109e-02,1.301479442781250668e+02
8.513972559948293495e-02,1.302789802553611480e+02
8.519145082767216881e-02,1.304101448217992356e+02
8.524317605586140267e-02,1.305414379747900284e+02
8.529490128405063654e-02,1.306728597116843389e+02
8.534662651223987040e-02,1.308044100298329511e+02
8.539835174042911814e-02,1.309360890378248143e+02
8.545007696861835200e-02,1.310678969759762253e+02
8.550180219680758587e-02,1.311998335356727807e+02
8.555352742499681973e-02,1.313318987819163794e+02
8.560525265318605359e-02,1.314640927797090058e+02
8.565697788137528745e-02,1.315964155940526439e+02
8.570870310956453519e-02,1.317288672899493349e+02
8.576042833775376906e-02,1.318614479324008926e+02
8.581215356594300292e-02,1.319941575864094148e+02
8.586387879413223678e-02,1.321269963169768289e+02
8.591560402232147065e-02,1.322599641891050908e+02
8.596732925051071839e-02,1.323930612677962699e+02
8.601905447869995225e-02,1.325262876180521516e+02
8.607077970688918611e-02,1.326596433048748622e+02
8.612250493507841997e-02,1.327931283932663575e+02
8.617423016326765384e-02,1.329267429482285365e+02
8.622595539145688770e-02,1.330604870347633835e+02
8.627768061964613544e-02,1.331943607178729962e+02
8.632940584783536930e-02,1.333283640625592170e+02
8.638113107602460317e-02,1.334624971338240300e+02
8.643285630421383703e-02,1.335967599966694195e+02
8.648458153240307089e-02,1.337311527160973412e+02
8.653630676059230475e-02,1.338656753571098648e+02
8.658803198878155249e-02,1.340003279847088322e+02
8.663975721697078636e-02,1.341351106638962847e+02
8.669148244516002022e-02,1.342700234596741780e+02
8.674320767334925408e-02,1.344050664370445247e+02
8.679493290153848795e-02,1.345402396610091671e+02
8.684665812972772181e-02,1.346755431965701746e+02
8.689838335791696955e-02,1.348109771087295883e+02
8.695010858610620341e-02,1.349465414624892503e+02
8.700183381429543727e-02,1.350822363228512017e+02
8.705355904248467114e-02,1.352180617548173700e+02
8.710528427067390500e-02,1.353540178233897677e+02
8.715700949886315274e-02,1.354901045935703507e+02
8.720873472705238660e-02,1.356263221303610749e+02
8.726045995524162047e-02,1.357626704987639243e+02
8.731218518343085433e-02,1.358991497637808834e+02
8.736391041162008819e-02,1.360357599904139363e+02
8.741563563980932205e-02,1.361725012436650104e+02
8.746736086799856980e-02,1.363093735885361184e+02
8.751908609618780366e-02,1.364463770900291593e+02
8.757081132437703752e-02,1.365835118131461741e+02
8.762253655256627138e-02,1.367207778228891470e+02
8.767426178075550525e-02,1.368581751842599772e+02
8.772598700894473911e-02,1.369957039622607056e+02
8.777771223713398685e-02,1.371333642697623532e+02
8.782943746532322071e-02,1.372711561870848413e+02
8.788116269351245458e-02,1.374090796850717027e+02
8.793288792170168844e-02,1.375471348132409446e+02
8.798461314989092230e-02,1.376853216211106314e+02
8.803633837808017004e-02,1.378236401581984296e+02
8.808806360626940390e-02,1.379620904740224887e+02
8.813978883445863777e-02,1.381006726181006741e+02
8.819151406264787163e-02,1.382393866399509079e+02
8.824323929083710549e-02,1.383782325890911977e+02
8.829496451902633936e-02,1.385172105150394088e+02
8.834668974721558710e-02,1.386563204673135203e+02
8.839841497540482096e-02,1.387955624954314828e+02
8.845014020359405482e-02,1.389349366489111901e+02
8.850186543178328868e-02,1.390744429772706212e+02
8.855359065997252255e-02,1.392140815300276699e+02
8.860531588816175641e-02,1.393538523567003722e+02
8.865704111635100415e-02,1.394937555068065649e+02
8.870876634454023801e-02,1.396337910298642555e+02
8.876049157272947188e-02,1.397739589753913094e+02
8.881221680091870574e-02,1.399142593929057341e+02
8.886394202910793960e-02,1.400546923319255370e+02
8.891566725729717346e-02,1.401952578419684414e+02
8.896739248548642121e-02,1.403359559725526537e+02
8.901911771367565507e-02,1.404767867731958120e+02
8.907084294186488893e-02,1.406177502934161225e+02
8.912256817005412279e-02,1.407588465827313939e+02
8.917429339824335666e-02,1.409000756906596052e+02
8.922601862643260440e-02,1.410414376667187071e+02
8.927774385462183826e-02,1.411829325604266216e+02
8.932946908281107212e-02,1.413245604213012427e+02
8.938119431100030599e-02,1.414663212988605778e+02
8.943291953918953985e-02,1.416082152426225207e+02
8.948464476737877371e-02,1.417502423021050504e+02
8.953636999556802145e-02,1.418924025268260891e+02
8.958809522375725531e-02,1.420346959663035875e+02
8.963982045194648918e-02,1.421771226700554394e+02
8.969154568013572304e-02,1.423196826875996521e+02
8.974327090832495690e-02,1.424623760684540912e+02
8.979499613651419077e-02,1.426052028621367640e+02
8.984672136470343851e-02,1.427481631181656212e+02
8.989844659289267237e-02,1.428912568860585282e+02
8.995017182108190623e-02,1.430344842153334639e+02
9.000189704927114009e-02,1.431778451555083791e+02
9.005362227746037396e-02,1.433213397561011675e+02
9.010534750564962170e-02,1.434649680666298650e+02
9.015707273383885556e-02,1.436087301509561485e+02
9.020879796202808942e-02,1.437526260605400807e+02
9.026052319021732329e-02,1.438966558233045703e+02
9.031224841840655715e-02,1.440408194868325040e+02
9.036397364659579101e-02,1.441851170987067974e+02
9.041569887478503875e-02,1.443295487065103941e+02
9.046742410297427262e-02,1.444741143578261244e+02
9.051914933116350648e-02,1.446188141002369321e+02
9.057087455935274034e-02,1.447636479813257608e+02
9.062259978754197420e-02,1.449086160486754409e+02
9.067432501573120807e-02,1.450537183498689160e+02
9.072605024392045581e-02,1.451989549324891300e+02
9.077777547210968967e-02,1.453443258441189414e+02
9.082950070029892353e-02,1.454898311323412088e+02
9.088122592848815740e-02,1.456354708447388759e+02
9.093295115667739126e-02,1.457812450288949435e+02
9.098467638486662512e-02,1.459271537323921848e+02
9.103640161305587286e-02,1.460731970028135720e+02
9.108812684124510672e-02,1.462193748877419921e+02
9.113985206943434059e-02,1.463656874347603036e+02
9.119157729762357445e-02,1.465121346914515073e+02
9.124330252581280831e-02,1.466587167053984331e+02
9.129502775400205605e-02,1.468054335241840533e+02
9.134675298219128992e-02,1.469522851953911982e+02
9.139847821038052378e-02,1.470992717666027829e+02
9.145020343856975764e-02,1.472463932854017514e+02
9.150192866675899150e-02,1.473936497993709338e+02
9.155365389494822537e-02,1.475410413560934160e+02
9.160537912313747311e-02,1.476885680031519144e+02
9.165710435132670697e-02,1.478362297881293728e+02
9.170882957951594083e-02,1.479840267586087350e+02
9.176055480770517470e-02,1.481319589621729165e+02
9.181228003589440856e-02,1.482800264464047757e+02
9.186400526408364242e-02,1.484282292588872281e+02
9.191573049227289016e-02,1.485765674472033027e+02
9.196745572046212402e-02,1.487250410589356875e+02
9.201918094865135789e-02,1.488736501416673832e+02
9.207090617684059175e-02,1.490223947429813052e+02
9.212263140502982561e-02,1.491712749104603404e+02
9.217435663321907335e-02,1.493202906916875179e+02
9.222608186140830722e-02,1.494694421342455541e+02
9.227780708959754108e-02,1.496187292857174498e+02
9.232953231778677494e-02,1.497681521936860918e+02
9.238125754597600880e-02,1.499177109057343671e+02
9.243298277416524267e-02,1.500674054694451911e+02
9.248470800235449041e-02,1.502172359324015360e+02
9.253643323054372427e-02,1.503672023439058592e+02
9.258815845873295813e-02,1.505173047567197102e+02
9.263988368692219200e-02,1.506675432108628740e+02
9.269160891511142586e-02,1.508179177539316811e+02
9.274333414330065972e-02,1.509684284335224902e+02
9.279505937148990746e-02,1.511190752972318023e+02
9.284678459967914133e-02,1.512698583926558911e+02
9.289850982786837519e-02,1.514207777673912005e+02
9.295023505605760905e-02,1.515718334690341749e+02
9.300196028424684291e-02,1.517230255451810592e+02
9.305368551243607678e-02,1.518743540434283830e+02
9.310541074062532452e-02,1.520258190113724766e+02
9.315713596881455838e-02,1.521774204966097557e+02
9.320886119700379224e-02,1.523291585467366076e+02
9.326058642519302611e-02,1.524810332093493059e+02
9.331231165338225997e-02,1.526330445320444369e+02
9.336403688157150771e-02,1.527851925624183025e+02
9.341576210976074157e-02,1.529374773480672900e+02
9.346748733794997543e-02,1.530898989365877583e+02
9.351921256613920930e-02,1.532424573755761230e+02
9.357093779432844316e-02,1.533951527126287715e+02
9.362266302251767702e-02,1.535479849953421478e+02
9.367438825070692476e-02,1.537009542713125541e+02
9.372611347889615863e-02,1.538540605881364911e+02
9.377783870708539249e-02,1.540073039934102042e+02
9.382956393527462635e-02,1.541606845347301942e+02
9.388128916346386021e-02,1.543142022596928200e+02
9.393301439165309408e-02,1.544678572158944689e+02
9.398473961984234182e-02,1.546216494509315851e+02
9.403646484803157568e-02,1.547755790124004420e+02
9.408819007622080954e-02,1.549296459478974839e+02
9.413991530441004341e-02,1.550838503050191548e+02
9.419164053259927727e-02,1.552381921313617568e+02
9.424336576078851113e-02,1.553926714745217623e+02
9.429509098897775887e-02,1.555472883820955587e+02
9.434681621716699274e-02,1.557020429016794765e+02
9.439854144535622660e-02,1.558569350808699312e+02
9.445026667354546046e-02,1.560119649672633102e+02
9.450199190173469432e-02,1.561671326084560008e+02
9.455371712992394206e-02,1.563224380520444470e+02
9.460544235811317593e-02,1.564778813456249509e+02
9.465716758630240979e-02,1.566334625367939566e+02
9.470889281449164365e-02,1.567891816731478514e+02
9.476061804268087752e-02,1.569450388022829941e+02
9.481234327087011138e-02,1.571010339717958004e+02
9.486406849905935912e-02,1.572571672292827145e+02
9.491579372724859298e-02,1.574134386223400668e+02
9.496751895543782684e-02,1.575698482045966102e+02
9.501924418362706071e-02,1.577263960421813067e+02
9.507096941181629457e-02,1.578830822082714462e+02
9.512269464000552843e-02,1.580399067761419474e+02
9.517441986819477617e-02,1.581968698190679277e+02
9.522614509638401004e-02,1.583539714103241920e+02
9.527787032457324390e-02,1.585112116231857158e+02
9.532959555276247776e-02,1.586685905309275313e+02
9.538132078095171162e-02,1.588261082068245855e+02
9.543304600914095936e-02,1.589837647241518255e+02
9.548477123733019323e-02,1.591415601561842266e+02
9.553649646551942709e-02,1.592994945761967642e+02
9.558822169370866095e-02,1.594575680574643286e+02
9.563994692189789482e-02,1.596157806732620088e+02
9.569167215008712868e-02,1.597741324968647518e+02
9.574339737827637642e-02,1.599326236015474194e+02
9.579512260646561028e-02,1.600912540605850722e+02
9.584684783465484414e-02,1.602500239472525720e+02
9.589857306284407801e-02,1.604089333348250079e+02
9.595029829103331187e-02,1.605679822965772701e+02
9.600202351922254573e-02,1.607271709057843339e+02
9.605374874741179347e-02,1.608864992357211747e+02
9.610547397560102734e-02,1.610459673596627965e+02
9.615719920379026120e-02,1.612055753508840326e+02
9.620892443197949506e-02,1.613653232826599719e+02
9.626064966016872892e-02,1.615252112282655332e+02
9.631237488835796279e-02,1.616852392609757487e+02
9.636410011654721053e-02,1.618454074540655654e+02
9.641582534473644439e-02,1.620057158808098450e+02
9.646755057292567825e-02,1.621661646144836197e+02
9.651927580111491212e-02,1.623267537283617798e+02
9.657100102930414598e-02,1.624874832957194428e+02
9.662272625749339372e-02,1.626483533898315272e+02
9.667445148568262758e-02,1.628093640839729233e+02
9.672617671387186145e-02,1.629705154514186347e+02
9.677790194206109531e-02,1.631318075654436370e+02
9.682962717025032917e-02,1.632932404993228772e+02
9.688135239843956303e-02,1.634548143263313307e+02
9.693307762662881077e-02,1.636165291197440013e+02
9.698480285481804464e-02,1.637783849528357223e+02
9.703652808300727850e-02,1.639403818988816397e+02
9.708825331119651236e-02,1.641025200311565584e+02
9.713997853938574623e-02,1.642647994229355675e+02
9.719170376757498009e-02,1.644272201474935571e+02
9.724342899576422783e-02,1.645897822781055311e+02
9.729515422395346169e-02,1.647524858880464365e+02
9.734687945214269555e-02,1.649153310507981018e+02
9.739860468033192942e-02,1.650783178368490098e+02
9.745032990852116328e-02,1.652414463168837528e+02
9.750205513671041102e-02,1.654047165615968140e+02
9.755378036489964488e-02,1.655681286416826197e+02
9.760550559308887875e-02,1.657316826278357382e+02
9.765723082127811261e-02,1.658953785907506813e+02
9.770895604946734647e-02,1.660592166011219035e+02
9.776068127765658033e-02,1.662231967296439734e+02
9.781240650584582808e-02,1.663873190470113741e+02
9.786413173403506194e-02,1.665515836239185887e+02
9.791585696222429580e-02,1.667159905310601005e+02
9.796758219041352966e-02,1.668805398391305062e+02
9.801930741860276353e-02,1.670452316188241753e+02
9.807103264679199739e-02,1.672100659408357330e+02
9.812275787498124513e-02,1.673750428758597195e+02
9.817448310317047899e-02,1.675401624945903905e+02
9.822620833135971286e-02,1.677054248677225701e+02
9.827793355954894672e-02,1.678708300659505710e+02
9.832965878773818058e-02,1.680363781599689617e+02
9.838138401592741444e-02,1.682020692204722252e+02
9.843310924411666218e-02,1.683679033181548732e+02
9.848483447230589605e-02,1.685338805237113888e+02
9.853655970049512991e-02,1.687000009078363121e+02
9.858828492868436377e-02,1.688662645412241829e+02
9.864001015687359764e-02,1.690326714945693993e+02
9.869173538506284538e-02,1.691992218385665581e+02
9.874346061325207924e-02,1.693659156439101423e+02
9.879518584144131310e-02,1.695327529812946068e+02
9.884691106963054696e-02,1.696997339214144915e+02
9.889863629781978083e-02,1.698668585349643081e+02
9.895036152600901469e-02,1.700341268926385965e+02
9.900208675419826243e-02,1.702015390651318398e+02
9.905381198238749629e-02,1.703690951231385213e+02
9.910553721057673016e-02,1.705367951373531241e+02
9.915726243876596402e-02,1.707046391784701882e+02
9.920898766695519788e-02,1.708726273171842251e+02
9.926071289514443174e-02,1.710407596241897181e+02
9.931243812333367948e-02,1.712090361701812071e+02
9.936416335152291335e-02,1.713774570258531469e+02
9.941588857971214721e-02,1.715460222619001343e+02
9.946761380790138107e-02,1.717147319490165103e+02
9.951933903609061494e-02,1.718835861578969286e+02
9.957106426427984880e-02,1.720525849592358725e+02
9.962278949246909654e-02,1.722217284237277966e+02
9.967451472065833040e-02,1.723910166220912572e+02
9.972623994884756427e-02,1.725604496275273618e+02
9.977796517703679813e-02,1.727300275196272992e+02
9.982969040522603199e-02,1.728997503793109161e+02
9.988141563341527973e-02,1.730696182874981446e+02
9.993314086160451359e-02,1.732396313251089168e+02
9.998486608979374746e-02,1.734097895730630512e+02
1.000365913179829813e-01,1.735800931122805650e+02
1.000883165461722152e-01,1.737505420236812768e+02
1.001400417743614490e-01,1.739211363881851753e+02
1.001917670025506968e-01,1.740918762867121927e+02
1.002434922307399306e-01,1.742627618001821759e+02
1.002952174589291645e-01,1.744337930095150568e+02
1.003469426871183984e-01,1.746049699956307109e+02
1.003986679153076322e-01,1.747762928394491837e+02
1.004503931434968661e-01,1.749477616218902369e+02
1.005021183716861138e-01,1.751193764238738879e+02
1.005538435998753477e-01,1.752911373263199835e+02
1.006055688280645816e-01,1.754630444101484272e+02
1.006572940562538154e-01,1.756350977562791229e+02
1.007090192844430493e-01,1.758072974456321163e+02
1.007607445126322970e-01,1.759796435591272257e+02
1.008124697408215309e-01,1.761521361776843264e+02
1.008641949690107648e-01,1.763247753822234358e+02
1.009159201971999986e-01,1.764975612536642586e+02
1.009676454253892325e-01,1.766704938729269543e+02
1.010193706535784663e-01,1.768435733209312559e+02
1.010710958817677141e-01,1.770167996785972662e+02
1.011228211099569479e-01,1.771901730268447182e+02
1.011745463381461818e-01,1.773636934465935724e+02
1.012262715663354157e-01,1.775373610187637610e+02
1.012779967945246495e-01,1.777111758242751876e+02
1.013297220227138834e-01,1.778851379440477842e+02
1.013814472509031311e-01,1.780592474590015115e+02
1.014331724790923650e-01,1.782335044500561594e+02
1.014848977072815989e-01,1.784079089981317168e+02
1.015366229354708327e-01,1.785824611841480873e+02
1.015883481636600666e-01,1.787571610890250895e+02
1.016400733918493005e-01,1.789320087936828259e+02
1.016917986200385482e-01,1.791070043790411432e+02
1.017435238482277821e-01,1.792821479260197748e+02
1.017952490764170159e-01,1.794574395155389084e+02
1.018469743046062498e-01,1.796328792285182487e+02
1.018986995327954836e-01,1.798084671458777848e+02
1.019504247609847314e-01,1.799842033485375055e+02
1.020021499891739652e-01,1.801600879174172007e+02
1.020538752173631991e-01,1.803361209334950104e+02
1.021056004455524330e-01,1.805123024817015676e+02
1.021573256737416668e-01,1.806886326540762298e+02
1.022090509019309007e-01,1.808651115434692258e+02
1.022607761301201484e-01,1.810417392427307561e+02
1.023125013583093823e-01,1.812185158447107654e+02
1.023642265864986162e-01,1.813954414422596813e+02
1.024159518146878500e-01,1.815725161282273916e+02
1.024676770428770839e-01,1.817497399954643242e+02
1.025194022710663178e-01,1.819271131368204522e+02
1.025711274992555655e-01,1.821046356451460611e+02
1.026228527274447994e-01,1.822823076132911524e+02
1.026745779556340332e-01,1.824601291341060687e+02
1.027263031838232671e-01,1.826381003004408399e+02
1.027780284120125009e-01,1.828162212051456379e+02
1.028297536402017487e-01,1.829944919410707769e+02
1.028814788683909826e-01,1.831729126010661730e+02
1.029332040965802164e-01,1.833514832779821688e+02
1.029849293247694503e-01,1.835302040646687942e+02
1.030366545529586841e-01,1.837090750539763349e+02
1.030883797811479180e-01,1.838880963387548206e+02
1.031401050093371657e-01,1.840672680118545941e+02
1.031918302375263996e-01,1.842465901661256282e+02
1.032435554657156335e-01,1.844260628944181803e+02
1.032952806939048673e-01,1.846056862895823656e+02
1.033470059220941012e-01,1.847854604444683844e+02
1.033987311502833351e-01,1.849653854519263234e+02
1.034504563784725828e-01,1.851454614048065253e+02
1.035021816066618167e-01,1.853256883959589914e+02
1.035539068348510505e-01,1.855060665182338084e+02
1.036056320630402844e-01,1.856865958644812906e+02
1.036573572912295182e-01,1.858672765275515246e+02
1.037090825194187521e-01,1.860481086002947109e+02
1.037608077476079999e-01,1.862290921755610498e+02
1.038125329757972337e-01,1.864102273462005712e+02
1.038642582039864676e-01,1.865915142050635041e+02
1.039159834321757014e-01,1.867729528450000203e+02
1.039677086603649353e-01,1.869545433588602918e+02
1.040194338885541830e-01,1.871362858394944908e+02
1.040711591167434169e-01,1.873181803797526470e+02
1.041228843449326508e-01,1.875002270724850746e+02
1.041746095731218846e-01,1.876824260105418034e+02
1.042263348013111185e-01,1.878647772867730907e+02
1.042780600295003524e-01,1.880472809940291086e+02
1.043297852576896001e-01,1.882299372251599721e+02
1.043815104858788340e-01,1.884127460730158532e+02
1.044332357140680678e-01,1.885957076302982784e+02
1.044849609422573017e-01,1.887788219751724341e+02
1.045366861704465355e-01,1.889620891603098016e+02
1.045884113986357694e-01,1.891455092358821730e+02
1.046401366268250172e-01,1.893290822520610561e+02
1.046918618550142510e-01,1.895128082590181293e+02
1.047435870832034849e-01,1.896966873069250425e+02
1.047953123113927187e-01,1.898807194459534458e+02
1.048470375395819526e-01,1.900649047262749889e+02
1.048987627677712003e-01,1.902492431980613219e+02
1.049504879959604342e-01,1.904337349114840094e+02
1.050022132241496681e-01,1.906183799167147299e+02
1.050539384523389019e-01,1.908031782639251901e+02
1.051056636805281358e-01,1.909881300032869831e+02
1.051573889087173697e-01,1.911732351849717304e+02
1.052091141369066174e-01,1.913584938591511388e+02
1.052608393650958513e-01,1.915439060759967163e+02
1.053125645932850851e-01,1.917294718856802263e+02
1.053642898214743190e-01,1.919151913383732904e+02
1.054160150496635528e-01,1.921010644842475585e+02
1.054677402778527867e-01,1.922870913734746807e+02
1.055194655060420345e-01,1.924732720562262784e+02
1.055711907342312683e-01,1.926596065826739164e+02
1.056229159624205022e-01,1.928460950029893581e+02
1.056746411906097360e-01,1.930327373673441400e+02
1.057263664187989699e-01,1.932195337259099972e+02
1.057780916469882038e-01,1.934064841288585228e+02
1.058298168751774515e-01,1.935935886263614520e+02
1.058815421033666854e-01,1.937808472685902359e+02
1.059332673315559192e-01,1.939682601057166664e+02
1.059849925597451531e-01,1.941558271879123652e+02
1.060367177879343870e-01,1.943435485653489252e+02
1.060884430161236347e-01,1.945314242881980533e+02
1.061401682443128686e-01,1.947194544066312858e+02
1.061918934725021024e-01,1.949076389708204147e+02
1.062436187006913363e-01,1.950959780309369194e+02
1.062953439288805702e-01,1.952844716371525919e+02
1.063470691570698040e-01,1.954731198396389686e+02
1.063987943852590518e-01,1.956619226885677847e+02
1.064505196134482856e-01,1.958508802341106048e+02
1.065022448416375195e-01,1.960399925264390220e+02
1.065539700698267533e-01,1.962292596157247999e+02
1.066056952980159872e-01,1.964186815521395317e+02
1.066574205262052211e-01,1.966082583858548674e+02
1.067091457543944688e-01,1.967979901670424852e+02
1.067608709825837027e-01,1.969878769458739498e+02
1.068125962107729365e-01,1.971779187725209113e+02
1.068643214389621704e-01,1.973681157059225768e+02
1.069160466671514043e-01,1.975584678400152825e+02
1.069677718953406381e-01,1.977489752782284143e+02
1.070194971235298859e-01,1.979396381239947686e+02
1.070712223517191197e-01,1.981304564807471991e+02
1.071229475799083536e-01,1.983214304519185021e+02
1.071746728080975875e-01,1.985125601409415879e+02
1.072263980362868213e-01,1.987038456512492530e+02
1.072781232644760691e-01,1.988952870862745215e+02
1.073298484926653029e-01,1.990868845494500476e+02
1.073815737208545368e-01,1.992786381442087134e+02
1.074332989490437706e-01,1.994705479739834004e+02
1.074850241772330045e-01,1.996626141422070475e+02
1.075367494054222384e-01,1.998548367523123943e+02
1.075884746336114861e-01,2.000472159077323795e+02
1.076401998618007200e-01,2.002397517118998564e+02
1.076919250899899538e-01,2.004324442682475365e+02
1.077436503181791877e-01,2.006252936802083866e+02
1.077953755463684216e-01,2.008183000512152603e+02
1.078471007745576554e-01,2.010114634847010109e+02
1.078988260027469032e-01,2.012047840840984634e+02
1.079505512309361370e-01,2.013982619528404996e+02
1.080022764591253709e-01,2.015918971943599161e+02
1.080540016873146048e-01,2.017856899120896230e+02
1.081057269155038386e-01,2.019796402094624739e+02
1.081574521436930864e-01,2.021737481899113504e+02
1.082091773718823202e-01,2.023680139568689640e+02
1.082609026000715541e-01,2.025624376137683385e+02
1.083126278282607879e-01,2.027570192640421567e+02
1.083643530564500218e-01,2.029517590111234711e+02
1.084160782846392557e-01,2.031466569584449928e+02
1.084678035128285034e-01,2.033417132094396322e+02
1.085195287410177373e-01,2.035369278675401858e+02
1.085712539692069711e-01,2.037323010361795639e+02
1.086229791973962050e-01,2.039278328187906197e+02
1.086747044255854389e-01,2.041235233188061500e+02
1.087264296537746727e-01,2.043193726396590648e+02
1.087781548819639205e-01,2.045153808847822745e+02
1.088298801101531543e-01,2.047115481576084335e+02
1.088816053383423882e-01,2.049078745615705373e+02
1.089333305665316221e-01,2.051043602001014960e+02
1.089850557947208559e-01,2.053010051766340212e+02
1.090367810229100898e-01,2.054978095946009944e+02
1.090885062510993375e-01,2.056947735574354397e+02
1.091402314792885714e-01,2.058918971685699546e+02
1.091919567074778052e-01,2.060891805314820431e+02
1.092436819356670391e-01,2.062866237481489406e+02
1.092954071638562730e-01,2.064842269106678714e+02
1.093471323920455207e-01,2.066819901102360575e+02
1.093988576202347546e-01,2.068799134380503517e+02
1.094505828484239884e-01,2.070779969853080900e+02
1.095023080766132223e-01,2.072762408432062955e+02
1.095540333048024562e-01,2.074746451029420200e+02
1.096057585329916900e-01,2.076732098557124573e+02
1.096574837611809378e-01,2.078719351927146874e+02
1.097092089893701716e-01,2.080708212051458474e+02
1.097609342175594055e-01,2.082698679842028753e+02
1.098126594457486394e-01,2.084690756210831069e+02
1.098643846739378732e-01,2.086684442069834802e+02
1.099161099021271071e-01,2.088679738331012175e+02
1.099678351303163548e-01,2.090676645906334272e+02
1.100195603585055887e-01,2.092675165707770759e+02
1.100712855866948225e-01,2.094675298647293573e+02
1.101230108148840564e-01,2.096677045636874084e+02
1.101747360430732903e-01,2.098680407588482240e+02
1.102264612712625380e-01,2.100685385414091115e+02
1.102781864994517719e-01,2.102691980025669807e+02
1.103299117276410057e-01,2.104700192335190252e+02
1.103816369558302396e-01,2.106710023254622968e+02
1.104333621840194735e-01,2.108721473695939324e+02
1.104850874122087073e-01,2.110734544571110689e+02
1.105368126403979551e-01,2.112749236792108150e+02
1.105885378685871889e-01,2.114765551270901938e+02
1.106402630967764228e-01,2.116783488919464560e+02
1.106919883249656567e-01,2.118803050649765680e+02
1.107437135531548905e-01,2.120824237373776100e+02
1.107954387813441244e-01,2.122847050003468325e+02
1.108471640095333721e-01,2.124871489450812589e+02
1.108988892377226060e-01,2.126897556627779977e+02
1.109506144659118398e-01,2.128925252446341858e+02
1.110023396941010737e-01,2.130954577818469033e+02
1.110540649222903076e-01,2.132985533656132588e+02
1.111057901504795414e-01,2.135018120871303040e+02
1.111575153786687892e-01,2.137052340375953179e+02
1.112092406068580230e-01,2.139088193082051816e+02
1.112609658350472569e-01,2.141125679901571459e+02
1.113126910632364908e-01,2.143164801746482624e+02
1.113644162914257246e-01,2.145205559528756680e+02
1.114161415196149724e-01,2.147247954160364714e+02
1.114678667478042062e-01,2.149291986553277809e+02
1.115195919759934401e-01,2.151337657619465347e+02
1.115713172041826740e-01,2.153384968279399914e+02
1.116230424323719078e-01,2.155433919483505463e+02
1.116747676605611417e-01,2.157484512172697180e+02
1.117264928887503894e-01,2.159536747318148855e+02
1.117782181169396233e-01,2.161590625891038826e+02
1.118299433451288571e-01,2.163646148862542020e+02
1.118816685733180910e-01,2.165703317203834217e+02
1.119333938015073249e-01,2.167762131886093186e+02
1.119851190296965587e-01,2.169822593880494139e+02
1.120368442578858065e-01,2.171884704158213140e+02
1.120885694860750403e-01,2.173948463690426536e+02
1.121402947142642742e-01,2.176013873448311244e+02
1.121920199424535081e-01,2.178080934403042193e+02
1.122437451706427419e-01,2.180149647525796297e+02
1.122954703988319897e-01,2.182220013787750759e+02
1.123471956270212235e-01,2.184292034160079368e+02
1.123989208552104574e-01,2.186365709613960462e+02
1.124506460833996913e-01,2.188441041120568968e+02
1.125023713115889251e-01,2.190518029651081520e+02
1.125540965397781590e-01,2.192596676176674180e+02
1.126058217679674067e-01,2.194676981668524434e+02
1.126575469961566406e-01,2.196758947097806072e+02
1.127092722243458744e-01,2.198842573435697432e+02
1.127609974525351083e-01,2.200927861653373441e+02
1.128127226807243422e-01,2.203014812722010163e+02
1.128644479089135760e-01,2.205103427612785367e+02
1.129161731371028238e-01,2.207193707296873413e+02
1.129678983652920576e-01,2.209285652745452069e+02
1.130196235934812915e-01,2.211379264929695978e+02
1.130713488216705254e-01,2.213474544820782057e+02
1.131230740498597592e-01,2.215571493389887223e+02
1.131747992780489931e-01,2.217670111608186403e+02
1.132265245062382408e-01,2.219770400446856797e+02
1.132782497344274747e-01,2.221872360877074186e+02
1.133299749626167086e-01,2.223975993870014634e+02
1.133817001908059424e-01,2.226081300396854488e+02
1.134334254189951763e-01,2.228188281428769244e+02
1.134851506471844240e-01,2.230296937936937240e+02
1.135368758753736579e-01,2.232407270892532551e+02
1.135886011035628917e-01,2.234519281266731241e+02
1.136403263317521256e-01,2.236632970030710794e+02
1.136920515599413595e-01,2.238748338155646422e+02
1.137437767881305933e-01,2.240865386612715895e+02
1.137955020163198411e-01,2.242984116373093855e+02
1.138472272445090749e-01,2.245104528407957503e+02
1.138989524726983088e-01,2.247226623688482050e+02
1.139506777008875427e-01,2.249350403252254580e+02
1.140024029290767765e-01,2.251475868124813360e+02
1.140541281572660104e-01,2.253603019298884647e+02
1.141058533854552581e-01,2.255731857834696825e+02
1.141575786136444920e-01,2.257862384792475439e+02
1.142093038418337259e-01,2.259994601232448588e+02
1.142610290700229597e-01,2.262128508214842384e+02
1.143127542982121936e-01,2.264264106799884360e+02
1.143644795264014274e-01,2.266401398047802331e+02
1.144162047545906752e-01,2.268540383018822695e+02
1.144679299827799090e-01,2.270681062773170993e+02
1.145196552109691429e-01,2.272823438371076463e+02
1.145713804391583768e-01,2.274967510872765217e+02
1.146231056673476106e-01,2.277113281338465072e+02
1.146748308955368584e-01,2.279260750828402138e+02
1.147265561237260922e-01,2.281409920402803380e+02
1.147782813519153261e-01,2.283560791121896045e+02
1.148300065801045600e-01,2.285713364045907667e+02
1.148817318082937938e-01,2.287867640235064925e+02
1.149334570364830277e-01,2.290023620749595068e+02
1.149851822646722754e-01,2.292181306649724490e+02
1.150369074928615093e-01,2.294340698995681009e+02
1.150886327210507432e-01,2.296501798847691305e+02
1.151403579492399770e-01,2.298664607265982340e+02
1.151920831774292109e-01,2.300829125310781933e+02
1.152438084056184447e-01,2.302995354042315626e+02
1.152955336338076925e-01,2.305163294520812656e+02
1.153472588619969263e-01,2.307332947806497145e+02
1.153989840901861602e-01,2.309504314959598901e+02
1.154507093183753941e-01,2.311677397040342896e+02
1.155024345465646279e-01,2.313852195108957233e+02
1.155541597747538757e-01,2.316028710225669442e+02
1.156058850029431095e-01,2.318206943450705353e+02
1.156576102311323434e-01,2.320386895844292781e+02
1.157093354593215773e-01,2.322568568466658121e+02
1.157610606875108111e-01,2.324751962378029191e+02
1.158127859157000450e-01,2.326937078638632670e+02
1.158645111438892927e-01,2.329123918308696375e+02
1.159162363720785266e-01,2.331312482448445849e+02
1.159679616002677605e-01,2.333502772118108624e+02
1.160196868284569943e-01,2.335694788377911664e+02
1.160714120566462282e-01,2.337888532288083354e+02
1.161231372848354620e-01,2.340084004908848954e+02
1.161748625130247098e-01,2.342281207300437131e+02
1.162265877412139436e-01,2.344480140523073146e+02
1.162783129694031775e-01,2.346680805636985667e+02
1.163300381975924114e-01,2.348883204005740026e+02
1.163817634257816452e-01,2.351087336548505675e+02
1.164334886539708791e-01,2.353293204048372900e+02
1.164852138821601268e-01,2.355500807471746043e+02
1.165369391103493607e-01,2.357710147785027175e+02
1.165886643385385946e-01,2.359921225954618933e+02
1.166403895667278284e-01,2.362134042946925376e+02
1.166921147949170623e-01,2.364348599728350280e+02
1.167438400231063100e-01,2.366564897265295144e+02
1.167955652512955439e-01,2.368782936524163745e+02
1.168472904794847778e-01,2.371002718471359287e+02
1.168990157076740116e-01,2.373224244073284979e+02
1.169507409358632455e-01,2.375447514296343741e+02
1.170024661640524793e-01,2.377672530106939064e+02
1.170541913922417271e-01,2.379899292471474723e+02
1.171059166204309610e-01,2.382127802356351935e+02
1.171576418486201948e-01,2.384358060727975612e+02
1.172093670768094287e-01,2.386590068552747823e+02
1.172610923049986625e-01,2.388823826797072059e+02
1.173128175331878964e-01,2.391059336427352093e+02
1.173645427613771441e-01,2.393296598409990565e+02
1.174162679895663780e-01,2.395535613711390113e+02
1.174679932177556119e-01,2.397776383297954510e+02
1.175197184459448457e-01,2.400018908136086111e+02
1.175714436741340796e-01,2.402263189192189259e+02
1.176231689023233273e-01,2.404509227432666876e+02
1.176748941305125612e-01,2.406757023823921315e+02
1.177266193587017951e-01,2.409006579332355784e+02
1.177783445868910289e-01,2.411257894924374341e+02
1.178300698150802628e-01,2.413510971566379055e+02
1.178817950432694966e-01,2.415765810224773702e+02
1.179335202714587444e-01,2.418022411865961487e+02
1.179852454996479783e-01,2.420280777456345049e+02
1.180369707278372121e-01,2.422540907962328163e+02
1.180886959560264460e-01,2.424802804350313181e+02
1.181404211842156798e-01,2.427066467586703880e+02
1.181921464124049137e-01,2.429331898637902611e+02
1.182438716405941614e-01,2.431599098470314289e+02
1.182955968687833953e-01,2.433868068050340412e+02
1.183473220969726292e-01,2.436138808344384472e+02
1.183990473251618630e-01,2.438411320318849675e+02
1.184507725533510969e-01,2.440685604940138944e+02
1.185024977815403308e-01,2.442961663174655769e+02
1.185542230097295785e-01,2.445239495988804208e+02
1.186059482379188124e-01,2.447519104348985763e+02
1.186576734661080462e-01,2.449800489221603357e+02
1.187093986942972801e-01,2.452083652578785973e+02
1.187611239224865139e-01,2.454368595919124232e+02
1.188128491506757617e-01,2.456655320366783997e+02
1.188645743788649956e-01,2.458943827908300932e+02
1.189162996070542294e-01,2.461234120530210987e+02
1.189680248352434633e-01,2.463526200219053237e+02
1.190197500634326971e-01,2.465820068961361642e+02
1.190714752916219310e-01,2.468115728743674708e+02
1.191232005198111787e-01,2.470413181552528670e+02
1.191749257480004126e-01,2.472712429374460328e+02
1.192266509761896465e-01,2.475013474196004779e+02
1.192783762043788803e-01,2.477316318003700815e+02
1.193301014325681142e-01,2.479620962784083247e+02
1.193818266607573481e-01,2.481927410523689730e+02
1.194335518889465958e-01,2.484235663209056781e+02
1.194852771171358297e-01,2.486545722826720919e+02
1.195370023453250635e-01,2.488857591363218944e+02
1.195887275735142974e-01,2.491171270805086522e+02
1.196404528017035312e-01,2.493486763138862159e+02
1.196921780298927651e-01,2.495804070351080384e+02
1.197439032580820129e-01,2.498123194428280271e+02
1.197956284862712467e-01,2.500444137356996066e+02
1.198473537144604806e-01,2.502766901123765138e+02
1.198990789426497144e-01,2.505091487715124288e+02
1.199508041708389483e-01,2.507417899117611171e+02
1.200025293990281960e-01,2.509746137317760883e+02
1.200542546272174299e-01,2.512076204302110227e+02
1.201059798554066638e-01,2.514408102057196857e+02
1.201577050835958976e-01,2.516741832569556436e+02
1.202094303117851315e-01,2.519077397825726052e+02
1.202611555399743654e-01,2.521414799812241938e+02
1.203128807681636131e-01,2.523754040515641748e+02
1.203646059963528470e-01,2.526095121922460578e+02
1.204163312245420808e-01,2.528438046019235799e+02
1.204680564527313147e-01,2.530782814792504496e+02
1.205197816809205485e-01,2.533129430228802903e+02
1.205715069091097824e-01,2.535477894314667253e+02
1.206232321372990302e-01,2.537828209036635201e+02
1.206749573654882640e-01,2.540180376381242695e+02
1.207266825936774979e-01,2.542534398335025969e+02
1.207784078218667317e-01,2.544890276884522393e+02
1.208301330500559656e-01,2.547248014016267916e+02
1.208818582782452133e-01,2.549607611716800761e+02
1.209335835064344472e-01,2.551969071972655456e+02
1.209853087346236811e-01,2.554332396770369371e+02
1.210370339628129149e-01,2.556697588096479308e+02
1.210887591910021488e-01,2.559064647937522068e+02
1.211404844191913827e-01,2.561433584109150274e+02
1.211922096473806304e-01,2.563804388533257566e+02
1.212439348755698643e-01,2.566177057126411682e+02
1.212956601037590981e-01,2.568551586275043519e+02
1.213473853319483320e-01,2.570927972365579990e+02
1.213991105601375659e-01,2.573306211784453126e+02
1.214508357883267997e-01,2.575686300918089842e+02
1.215025610165160475e-01,2.578068236152919894e+02
1.215542862447052813e-01,2.580452013875371335e+02
1.216060114728945152e-01,2.582837630471873922e+02
1.216577367010837490e-01,2.585225082328855137e+02
1.217094619292729829e-01,2.587614365832746444e+02
1.217611871574622168e-01,2.590005477369973050e+02
1.218129123856514645e-01,2.592398413326967557e+02
1.218646376138406984e-01,2.594793170090158014e+02
1.219163628420299322e-01,2.597189744045971338e+02
1.219680880702191661e-01,2.599588131580838422e+02
1.220198132984084000e-01,2.601988329081187317e+02
1.220715385265976477e-01,2.604390332933447780e+02
1.221232637547868816e-01,2.606794139524047864e+02
1.221749889829761154e-01,2.609199745239416188e+02
1.222267142111653493e-01,2.611607146465982510e+02
1.222784394393545832e-01,2.614016339590176017e+02
1.223301646675438170e-01,2.616427320998424193e+02
1.223818898957330648e-01,2.618840087077159069e+02
1.224336151239222986e-01,2.621254634212805286e+02
1.224853403521115325e-01,2.623670958791794305e+02
1.225370655803007663e-01,2.626089057200554748e+02
1.225887908084900002e-01,2.628508925825514666e+02
1.226405160366792341e-01,2.630930561053104384e+02
1.226922412648684818e-01,2.633353959269752522e+02
1.227439664930577157e-01,2.635779116861887701e+02
1.227956917212469495e-01,2.638206030215937972e+02
1.228474169494361834e-01,2.640634695718333091e+02
1.228991421776254173e-01,2.643065109755502249e+02
1.229508674058146650e-01,2.645497268713874064e+02
1.230025926340038989e-01,2.647931168979878294e+02
1.230543178621931327e-01,2.650366806939940716e+02
1.231060430903823666e-01,2.652804178980493930e+02
1.231577683185716005e-01,2.655243281487965419e+02
1.232094935467608343e-01,2.657684110848783803e+02
1.232612187749500821e-01,2.660126663449378839e+02
1.233129440031393159e-01,2.662570935676179147e+02
1.233646692313285498e-01,2.665016923915612779e+02
1.234163944595177836e-01,2.667464624554108923e+02
1.234681196877070175e-01,2.669914033978097336e+02
1.235198449158962514e-01,2.672365169261927917e+02
1.235715701440854991e-01,2.674818032980625730e+02
1.236232953722747330e-01,2.677272639459656602e+02
1.236750206004639668e-01,2.679729009879908972e+02
1.237267458286532007e-01,2.682187165422268436e+02
1.237784710568424346e-01,2.684647127267622864e+02
1.238301962850316684e-01,2.687108916596857284e+02
1.238819215132209162e-01,2.689572554590858999e+02
1.239336467414101500e-01,2.692038062430515311e+02
1.239853719695993839e-01,2.694505461296709541e+02
1.240370971977886178e-01,2.696974772370331834e+02
1.240888224259778516e-01,2.699446016832267219e+02
1.241405476541670994e-01,2.701919215863402428e+02
1.241922728823563332e-01,2.704394390644623059e+02
1.242439981105455671e-01,2.706871562356816980e+02
1.242957233387348009e-01,2.709350752180869222e+02
1.243474485669240348e-01,2.711831981297668221e+02
1.243991737951132687e-01,2.714315270888099576e+02
1.244508990233025164e-01,2.716800642133050587e+02
1.245026242514917503e-01,2.719288116213405146e+02
1.245543494796809841e-01,2.721777714310051692e+02
1.246060747078702180e-01,2.724269457603878095e+02
1.246577999360594519e-01,2.726763367275767109e+02
1.247095251642486857e-01,2.729259464506609447e+02
1.247612503924379335e-01,2.731757770477289569e+02
1.248129756206271673e-01,2.734258306368693070e+02
1.248647008488164012e-01,2.736761093361708390e+02
1.249164260770056351e-01,2.739266152637220557e+02
1.249681513051948689e-01,2.741773505376116873e+02
1.250198765333841167e-01,2.744283172759284639e+02
1.250716017615733366e-01,2.746795175967607747e+02
1.251233269897625844e-01,2.749309536181976341e+02
1.251750522179518321e-01,2.751826274583274312e+02
1.252267774461410521e-01,2.754345412352387257e+02
1.252785026743302998e-01,2.756866970670205887e+02
1.253302279025195198e-01,2.759390970717611253e+02
1.253819531307087676e-01,2.761917433675495204e+02
1.254336783588979876e-01,2.764446380724740493e+02
1.254854035870872353e-01,2.766977833046235560e+02
1.255371288152764830e-01,2.769511811820866569e+02
1.255888540434657030e-01,2.772048338229519118e+02
1.256405792716549508e-01,2.774587433453081644e+02
1.256923044998441708e-01,2.777129118672438040e+02
1.257440297280334185e-01,2.779673415068476743e+02
1.257957549562226662e-01,2.782220343822084487e+02
1.258474801844118862e-01,2.784769926114145733e+02
1.258992054126011340e-01,2.787322242532512178e+02
1.259509306407903539e-01,2.789877232036443502e+02
1.260026558689796017e-01,2.792434791259806843e+02
1.260543810971688217e-01,2.794994848200183810e+02
1.261061063253580694e-01,2.797557330855160558e+02
1.261578315535473171e-01,2.800122167222322105e+02
1.262095567817365371e-01,2.802689285299250628e+02
1.262612820099257849e-01,2.805258613083533419e+02
1.263130072381150049e-01,2.807830078572750381e+02
1.263647324663042526e-01,2.810403609764492785e+02
1.264164576944935003e-01,2.812979134656340534e+02
1.264681829226827203e-01,2.815556581245876373e+02
1.265199081508719681e-01,2.818135877530689299e+02
1.265716333790611881e-01,2.820716951508360921e+02
1.266233586072504358e-01,2.823299731176477394e+02
1.266750838354396835e-01,2.825884144532621463e+02
1.267268090636289035e-01,2.828470119574377577e+02
1.267785342918181513e-01,2.831057584299331324e+02
1.268302595200073712e-01,2.833646466705066587e+02
1.268819847481966190e-01,2.836236694789168382e+02
1.269337099763858390e-01,2.838828196549219456e+02
1.269854352045750867e-01,2.841420899982807668e+02
1.270371604327643345e-01,2.844014733087514628e+02
1.270888856609535544e-01,2.846609623860923648e+02
1.271406108891428022e-01,2.849205500300623157e+02
1.271923361173320222e-01,2.851802290404194196e+02
1.272440613455212699e-01,2.854399922169221782e+02
1.272957865737105176e-01,2.856998323593293208e+02
1.273475118018997376e-01,2.859597422673988945e+02
1.273992370300889854e-01,2.862197147408895717e+02
1.274509622582782054e-01,2.864797425795597405e+02
1.275026874864674531e-01,2.867398185831679029e+02
1.275544127146567008e-01,2.869999355514724471e+02
1.276061379428459208e-01,2.872600862842316474e+02
1.276578631710351686e-01,2.875202635812043468e+02
1.277095883992243885e-01,2.877804602421485924e+02
1.277613136274136363e-01,2.880406690668230567e+02
1.278130388556028563e-01,2.883008828549861278e+02
1.278647640837921040e-01,2.885610944063962506e+02
1.279164893119813518e-01,2.888212965208119840e+02
1.279682145401705717e-01,2.890814819979914319e+02
1.280199397683598195e-01,2.893416436376934371e+02
1.280716649965490395e-01,2.896017742396761605e+02
1.281233902247382872e-01,2.898618666036982745e+02
1.281751154529275349e-01,2.901219135295181104e+02
1.282268406811167549e-01,2.903819078168938859e+02
1.282785659093060027e-01,2.906418724003513603e+02
1.283302911374952227e-01,2.909018590675235600e+02
1.283820163656844704e-01,2.911619589766491458e+02
1.284337415938737181e-01,2.914222751650988812e+02
1.284854668220629381e-01,2.916828831285563979e+02
1.285371920502521859e-01,2.919437862283609206e+02
1.285889172784414058e-01,2.922049761608508334e+02
1.286406425066306536e-01,2.924664446223652021e+02
1.286923677348198736e-01,2.927281833092424108e+02
1.287440929630091213e-01,2.929901839178213550e+02
1.287958181911983691e-01,2.932524381780014551e+02
1.288475434193875890e-01,2.935149361381638755e+02
1.288992686475768368e-01,2.937776631698399115e+02
1.289509938757660568e-01,2.940406035458919405e+02
1.290027191039553045e-01,2.943037415733516013e+02
1.290544443321445522e-01,2.945670615592501349e+02
1.291061695603337722e-01,2.948305478106189526e+02
1.291578947885230200e-01,2.950941846344896931e+02
1.292096200167122400e-01,2.953579563378934836e+02
1.292613452449014877e-01,2.956218472278620197e+02


==> data_mbh/T_hotspot_TSA_0.0001.csv <==
0.000000000000000000e+00,1.899999999999999911e+00
5.172522818923628869e-05,6.507196427009682260e+00
1.034504563784725774e-04,7.916186337495524583e+00
1.551756845677088525e-04,8.880719704870907449e+00
2.069009127569451548e-04,9.637358976187137216e+00
2.586261409461814570e-04,1.026950564095860230e+01
3.103513691354177050e-04,1.081671244534979870e+01
3.620765973246540073e-04,1.130141592131070460e+01
4.138018255138903095e-04,1.173804898617042447e+01
4.655270537031266117e-04,1.213617394081063594e+01
5.172522818923629140e-04,1.250285557224088251e+01
5.689775100815991620e-04,1.284343966161980077e+01
6.207027382708354100e-04,1.316166712980728271e+01
6.724279664600717665e-04,1.346095501292445284e+01
7.241531946493080145e-04,1.374360232105135715e+01
7.758784228385443710e-04,1.401152178865417142e+01
8.276036510277806190e-04,1.426667136461956176e+01
8.793288792170168670e-04,1.451029328398358409e+01
9.310541074062532235e-04,1.474304009709056373e+01
9.827793355954895799e-04,1.496761454579526252e+01
1.034504563784725828e-03,1.518312865176308435e+01
1.086229791973962076e-03,1.538405061853479694e+01
1.137955020163198324e-03,1.559000816808141288e+01
1.189680248352434572e-03,1.582071219371140813e+01
1.241405476541670820e-03,1.605025336688184012e+01
1.293130704730907285e-03,1.626953044182852182e+01
1.344855932920143533e-03,1.648123881065384566e+01
1.396581161109379781e-03,1.668704821725481224e+01
1.448306389298616029e-03,1.688672331783121905e+01
1.500031617487852277e-03,1.708013826087542952e+01
1.551756845677088742e-03,1.726820690793881496e+01
1.603482073866324990e-03,1.745172405823948125e+01
1.655207302055561238e-03,1.763081943192874945e+01
1.706932530244797486e-03,1.780549721725311585e+01
1.758657758434033734e-03,1.797597394473088883e+01
1.810382986623270199e-03,1.814259997591632967e+01
1.862108214812506447e-03,1.830569352671014371e+01
1.913833443001742695e-03,1.846542974295538997e+01
1.965558671190979160e-03,1.862194678258916980e+01
2.017283899380215191e-03,1.877537865650440807e+01
2.069009127569451656e-03,1.892585429343001380e+01
2.120734355758687687e-03,1.907349982318693549e+01
2.172459583947924152e-03,1.921843888740686523e+01
2.224184812137160617e-03,1.936078500177881168e+01
2.275910040326396648e-03,1.950064944837189529e+01
2.327635268515633113e-03,1.963814457438284222e+01
2.379360496704869144e-03,1.977339526068334052e+01
2.431085724894105609e-03,1.990653454694375313e+01
2.482810953083341640e-03,2.003769565082475523e+01
2.534536181272578105e-03,2.016699587951146810e+01
2.586261409461814570e-03,2.029449814094458659e+01
2.637986637651050601e-03,2.042025334091345101e+01
2.689711865840287066e-03,2.054431242541003755e+01
2.741437094029523097e-03,2.066672819847013187e+01
2.793162322218759562e-03,2.078756045560303178e+01
2.844887550407996027e-03,2.090687063647087385e+01
2.896612778597232058e-03,2.102472018073578042e+01
2.948338006786468523e-03,2.114116893137912712e+01
3.000063234975704554e-03,2.125625833605114323e+01
3.051788463164941019e-03,2.137001805283587075e+01
3.103513691354177484e-03,2.148247754681656474e+01
3.155238919543413515e-03,2.159366628476679750e+01
3.206964147732649980e-03,2.170361482008738818e+01
3.258689375921886011e-03,2.181235665878052998e+01
3.310414604111122476e-03,2.191992580357815967e+01
3.362139832300358941e-03,2.202635625721215362e+01
3.413865060489594972e-03,2.213168207583375136e+01
3.465590288678831437e-03,2.223593438315113957e+01
3.517315516868067468e-03,2.233914034029788453e+01
3.569040745057303933e-03,2.244132632434347130e+01
3.620765973246540398e-03,2.254251879749355325e+01
3.672491201435776429e-03,2.264274422184574220e+01
3.724216429625012894e-03,2.274202783179752885e+01
3.775941657814248925e-03,2.284039058959337254e+01
3.827666886003485390e-03,2.293785252880205050e+01
3.879392114192721855e-03,2.303443368299235772e+01
3.931117342381958320e-03,2.313015408573307852e+01
3.982842570571193917e-03,2.322503376938828978e+01
4.034567798760430382e-03,2.331909272691690305e+01
4.086293026949666847e-03,2.341235090401454144e+01
4.138018255138903312e-03,2.350482824358417133e+01
4.189743483328139777e-03,2.359654468852874487e+01
4.241468711517375374e-03,2.368752018175121066e+01
4.293193939706611839e-03,2.377777459737210819e+01
4.344919167895848304e-03,2.386732429022887914e+01
4.396644396085084769e-03,2.395618048363889585e+01
4.448369624274321234e-03,2.404435399524281891e+01
4.500094852463556831e-03,2.413185564268131600e+01
4.551820080652793296e-03,2.421869624359504769e+01
4.603545308842029761e-03,2.430488661562467811e+01
4.655270537031266226e-03,2.439043798835313837e+01
4.706995765220502691e-03,2.447536443373800807e+01
4.758720993409738288e-03,2.455968122268762599e+01
4.810446221598974753e-03,2.464340363033225856e+01
4.862171449788211218e-03,2.472654693180215801e+01
4.913896677977447683e-03,2.480912640222758370e+01
4.965621906166683280e-03,2.489115731673880560e+01
5.017347134355919745e-03,2.497265462302138772e+01
5.069072362545156210e-03,2.505362955904784883e+01
5.120797590734392675e-03,2.513409101461862605e+01
5.172522818923629140e-03,2.521404784237909880e+01
5.224248047112864737e-03,2.529350889497463228e+01
5.275973275302101202e-03,2.537248302505063435e+01
5.327698503491337667e-03,2.545097908525245245e+01
5.379423731680574132e-03,2.552900592510984623e+01
5.431148959869810597e-03,2.560657177857574851e+01
5.482874188059046194e-03,2.568368352760938578e+01
5.534599416248282659e-03,2.576034787451360941e+01
5.586324644437519124e-03,2.583657152159127079e+01
5.638049872626755589e-03,2.591236117114522841e+01
5.689775100815992054e-03,2.598772352547831233e+01
5.741500329005227651e-03,2.606266528689338102e+01
5.793225557194464116e-03,2.613719314369654967e+01
5.844950785383700581e-03,2.621131348316907861e+01
5.896676013572937046e-03,2.628503240274049801e+01
5.948401241762173511e-03,2.635835598807916824e+01
6.000126469951409108e-03,2.643129032485345675e+01
6.051851698140645573e-03,2.650384149873173811e+01
6.103576926329882038e-03,2.657601559538235847e+01
6.155302154519118503e-03,2.664781870047371370e+01
6.207027382708354968e-03,2.671925687599008725e+01
6.258752610897590565e-03,2.679033561643823447e+01
6.310477839086827030e-03,2.686105983591653512e+01
6.362203067276063495e-03,2.693143442225273887e+01
6.413928295465299960e-03,2.700146426327460247e+01
6.465653523654536425e-03,2.707115424680987559e+01
6.517378751843772022e-03,2.714050926068630432e+01
6.569103980033008487e-03,2.720953419273163831e+01
6.620829208222244952e-03,2.727823393077363079e+01
6.672554436411481417e-03,2.734661320550341657e+01
6.724279664600717882e-03,2.741467598633834868e+01
6.776004892789953479e-03,2.748242601247375561e+01
6.827730120979189944e-03,2.754986702305544100e+01
6.879455349168426409e-03,2.761700275722924403e+01
6.931180577357662874e-03,2.768383695414096124e+01
6.982905805546899339e-03,2.775037335293640695e+01
7.034631033736134936e-03,2.781661569276141677e+01
7.086356261925371401e-03,2.788256771276178014e+01
7.138081490114607866e-03,2.794823316872009045e+01
7.189806718303844331e-03,2.801361610773091115e+01
7.241531946493080796e-03,2.807872082500609423e+01
7.293257174682316393e-03,2.814355162368553209e+01
7.344982402871552858e-03,2.820811280690908873e+01
7.396707631060789323e-03,2.827240867781666012e+01
7.448432859250025788e-03,2.833644353954812090e+01
7.500158087439262253e-03,2.840022169524335283e+01
7.551883315628497850e-03,2.846374744804222701e+01
7.603608543817734315e-03,2.852702510108463940e+01
7.655333772006970780e-03,2.859005895751046822e+01
7.707059000196207245e-03,2.865285302564576853e+01
7.758784228385443710e-03,2.871541003242673185e+01
7.810509456574679307e-03,2.877773235673510044e+01
7.862234684763916640e-03,2.883982237744583088e+01
7.913959912953152237e-03,2.890168247343386909e+01
7.965685141142387835e-03,2.896331502357417875e+01
8.017410369331625167e-03,2.902472240674169512e+01
8.069135597520860764e-03,2.908590700181136413e+01
8.120860825710098096e-03,2.914687118765814589e+01
8.172586053899333694e-03,2.920761734315698277e+01
8.224311282088569292e-03,2.926814784718283136e+01
8.276036510277806624e-03,2.932846508074806380e+01
8.327761738467042221e-03,2.938857160969040194e+01
8.379486966656279553e-03,2.944847032470149273e+01
8.431212194845515151e-03,2.950816414943982480e+01
8.482937423034750749e-03,2.956765600756386192e+01
8.534662651223988081e-03,2.962694882273207142e+01
8.586387879413223678e-03,2.968604551860293483e+01
8.638113107602461010e-03,2.974494901883493725e+01
8.689838335791696608e-03,2.980366224708653888e+01
8.741563563980932205e-03,2.986218812701623193e+01
8.793288792170169538e-03,2.992052958228248016e+01
8.845014020359405135e-03,2.997868953654375801e+01
8.896739248548642467e-03,3.003667091345855056e+01
8.948464476737878065e-03,3.009447663668517237e+01
9.000189704927113662e-03,3.015210935943154880e+01
9.051914933116350995e-03,3.020957067957243680e+01
9.103640161305586592e-03,3.026686193760530941e+01
9.155365389494823924e-03,3.032398447402764674e+01
9.207090617684059522e-03,3.038093962933691827e+01
9.258815845873295119e-03,3.043772874403060058e+01
9.310541074062532452e-03,3.049435315860616669e+01
9.362266302251768049e-03,3.055081421356108251e+01
9.413991530441005381e-03,3.060711324939283884e+01
9.465716758630240979e-03,3.066325160659889804e+01
9.517441986819476576e-03,3.071923062567675800e+01
9.569167215008713909e-03,3.077505164712386687e+01
9.620892443197949506e-03,3.083071601143770124e+01
9.672617671387186838e-03,3.088622505911575900e+01
9.724342899576422436e-03,3.094158013136256002e+01
9.776068127765658033e-03,3.099678259670469771e+01
9.827793355954895366e-03,3.105183385906588001e+01
9.879518584144130963e-03,3.110673532472593195e+01
9.931243812333366561e-03,3.116148839996465014e+01
9.982969040522603893e-03,3.121609449106184186e+01
1.003469426871183949e-02,3.127055500429732859e+01
1.008641949690107682e-02,3.132487134595089628e+01
1.013814472509031242e-02,3.137904492230236997e+01
1.018986995327954802e-02,3.143307713963154981e+01
1.024159518146878535e-02,3.148696940421825019e+01
1.029332040965802095e-02,3.154072312234227837e+01
1.034504563784725828e-02,3.159433970028343452e+01
1.039677086603649388e-02,3.164782054432152236e+01
1.044849609422572947e-02,3.170116706073637403e+01
1.050022132241496681e-02,3.175438065580777192e+01
1.055194655060420240e-02,3.180746273932079049e+01
1.060367177879343974e-02,3.186041493185461349e+01
1.065539700698267533e-02,3.191323918099520895e+01
1.070712223517191093e-02,3.196593746249043022e+01
1.075884746336114826e-02,3.201851175208813771e+01
1.081057269155038386e-02,3.207096402553616343e+01
1.086229791973962119e-02,3.212329625858237137e+01
1.091402314792885679e-02,3.217551042697461128e+01
1.096574837611809239e-02,3.222760850646073294e+01
1.101747360430732972e-02,3.227959247278858612e+01
1.106919883249656532e-02,3.233146430170601349e+01
1.112092406068580265e-02,3.238322596896088612e+01
1.117264928887503825e-02,3.243487945030103248e+01
1.122437451706427385e-02,3.248642672147430943e+01
1.127609974525351118e-02,3.253786975822858096e+01
1.132782497344274678e-02,3.258921053631168263e+01
1.137955020163198411e-02,3.264045103147147842e+01
1.143127542982121971e-02,3.269159321945581098e+01
1.148300065801045530e-02,3.274263887379245119e+01
1.153472588619969263e-02,3.279358801524330858e+01
1.158645111438892823e-02,3.284443976516648434e+01
1.163817634257816556e-02,3.289519323757848923e+01
1.168990157076740116e-02,3.294584754649586955e+01
1.174162679895663676e-02,3.299640180593514316e+01
1.179335202714587409e-02,3.304685512991284924e+01
1.184507725533510969e-02,3.309720663244550565e+01
1.189680248352434702e-02,3.314745542754967289e+01
1.194852771171358262e-02,3.319760062924184041e+01
1.200025293990281822e-02,3.324764135153857580e+01
1.205197816809205555e-02,3.329757670845639694e+01
1.210370339628129115e-02,3.334740581401183590e+01
1.215542862447052848e-02,3.339712778222141054e+01
1.220715385265976408e-02,3.344674172710168136e+01
1.225887908084899967e-02,3.349624676266914491e+01
1.231060430903823701e-02,3.354564200294035459e+01
1.236232953722747260e-02,3.359492656193183535e+01
1.241405476541670994e-02,3.364409955366012639e+01
1.246577999360594553e-02,3.369316044930022258e+01
1.251750522179518113e-02,3.374211300824588733e+01
1.256923044998441846e-02,3.379096382258607889e+01
1.262095567817365406e-02,3.383971953468203964e+01
1.267268090636289139e-02,3.388838678689501194e+01
1.272440613455212699e-02,3.393697222158622395e+01
1.277613136274136259e-02,3.398548248111690384e+01
1.282785659093059992e-02,3.403392420784830819e+01
1.287958181911983552e-02,3.408230404414165093e+01
1.293130704730907285e-02,3.413062863235819577e+01
1.298303227549830845e-02,3.417890461485914955e+01
1.303475750368754404e-02,3.422713863400576884e+01
1.308648273187678138e-02,3.427533733215928180e+01
1.313820796006601697e-02,3.432350735168093081e+01
1.318993318825525431e-02,3.437165533493194403e+01
1.324165841644448990e-02,3.441978792427355671e+01
1.329338364463372550e-02,3.446791176206701834e+01
1.334510887282296283e-02,3.451603349067355708e+01
1.339683410101219843e-02,3.456415975245440109e+01
1.344855932920143576e-02,3.461229718977080694e+01
1.350028455739067136e-02,3.466045244498399569e+01
1.355200978557990696e-02,3.470862889628198644e+01
1.360373501376914429e-02,3.475678931211479750e+01
1.365546024195837989e-02,3.480487339316847084e+01
1.370718547014761722e-02,3.485286184735571879e+01
1.375891069833685282e-02,3.490075799214131536e+01
1.381063592652608842e-02,3.494856537172189093e+01
1.386236115471532575e-02,3.499628807640438311e+01
1.391408638290456135e-02,3.504393321885495283e+01
1.396581161109379868e-02,3.509150895147046612e+01
1.401753683928303428e-02,3.513902342760233921e+01
1.406926206747226987e-02,3.518648480060198125e+01
1.412098729566150720e-02,3.523390122382083689e+01
1.417271252385074280e-02,3.528128085061030816e+01
1.422443775203998013e-02,3.532863169886194754e+01
1.427616298022921573e-02,3.537593876654740654e+01
1.432788820841845133e-02,3.542314831923358298e+01
1.437961343660768866e-02,3.547026867899062808e+01
1.443133866479692426e-02,3.551733650349500948e+01
1.448306389298616159e-02,3.556436736216681993e+01
1.453478912117539719e-02,3.561130812349243513e+01
1.458651434936463279e-02,3.565815337156563203e+01
1.463823957755387012e-02,3.570494024484855089e+01
1.468996480574310572e-02,3.575170291843096493e+01
1.474169003393234305e-02,3.579845324789351935e+01
1.479341526212157865e-02,3.584513961397058068e+01
1.484514049031081424e-02,3.589170119502075096e+01
1.489686571850005158e-02,3.593823983048325488e+01
1.494859094668928717e-02,3.598473726420002095e+01
1.500031617487852451e-02,3.603117537981678709e+01
1.505204140306776010e-02,3.607753008187260946e+01
1.510376663125699570e-02,3.612388737257011684e+01
1.515549185944623303e-02,3.617010887723225920e+01
1.520721708763546863e-02,3.621640131086970626e+01
1.525894231582470596e-02,3.626251289015986856e+01
1.531066754401394156e-02,3.630869630199544673e+01
1.536239277220317716e-02,3.635471885851433882e+01
1.541411800039241449e-02,3.640075541402038084e+01
1.546584322858165009e-02,3.644677642749610413e+01
1.551756845677088742e-02,3.649266773743039494e+01
1.556929368496012302e-02,3.653853428203348130e+01
1.562101891314935861e-02,3.658440725087240253e+01
1.567274414133859595e-02,3.663013488336846279e+01
1.572446936952783328e-02,3.667581555357399026e+01
1.577619459771706714e-02,3.672150369309919427e+01
1.582791982590630447e-02,3.676717668703224007e+01
1.587964505409554181e-02,3.681279874942059394e+01
1.593137028228477567e-02,3.685828552847655004e+01
1.598309551047401300e-02,3.690374846428824185e+01
1.603482073866325033e-02,3.694921818065353136e+01
1.608654596685248420e-02,3.699466238132635709e+01
1.613827119504172153e-02,3.704005650871611977e+01
1.618999642323095886e-02,3.708539329731301137e+01
1.624172165142019619e-02,3.713067239580939827e+01
1.629344687960943006e-02,3.717588984065988456e+01
1.634517210779866739e-02,3.722105030047751484e+01
1.639689733598790472e-02,3.726617246150136964e+01
1.644862256417713858e-02,3.731126673014235706e+01
1.650034779236637592e-02,3.735632835129189999e+01
1.655207302055561325e-02,3.740135196922553007e+01
1.660379824874484711e-02,3.744633631983215594e+01
1.665552347693408444e-02,3.749128152917899115e+01
1.670724870512332177e-02,3.753618859456432943e+01
1.675897393331255911e-02,3.758106020852773810e+01
1.681069916150179297e-02,3.762589923753711219e+01
1.686242438969103030e-02,3.767070686315252459e+01
1.691414961788026763e-02,3.771548140242683189e+01
1.696587484606950150e-02,3.776022089381059743e+01
1.701760007425873883e-02,3.780492303547048039e+01
1.706932530244797616e-02,3.784958439073001557e+01
1.712105053063721002e-02,3.789420128662594323e+01
1.717277575882644736e-02,3.793877031465981986e+01
1.722450098701568469e-02,3.798329448744169667e+01
1.727622621520492202e-02,3.802778343252476390e+01
1.732795144339415588e-02,3.807224708070463493e+01
1.737967667158339322e-02,3.811669486220014136e+01
1.743140189977263055e-02,3.816112722360301035e+01
1.748312712796186441e-02,3.820553684236151781e+01
1.753485235615110174e-02,3.824991613985126548e+01
1.758657758434033908e-02,3.829425754867721565e+01
1.763830281252957294e-02,3.833855664118433992e+01
1.769002804071881027e-02,3.838281641048661896e+01
1.774175326890804760e-02,3.842704092151453210e+01
1.779347849709728493e-02,3.847123423919857998e+01
1.784520372528651880e-02,3.851540041489185029e+01
1.789692895347575613e-02,3.855954194950010105e+01
1.794865418166499346e-02,3.860365838119699333e+01
1.800037940985422732e-02,3.864774891442535676e+01
1.805210463804346466e-02,3.869181275362803518e+01
1.810382986623270199e-02,3.873584910324782271e+01
1.815555509442193585e-02,3.877985733858164252e+01
1.820728032261117318e-02,3.882383793995801824e+01
1.825900555080041052e-02,3.886779182737556937e+01
1.831073077898964785e-02,3.891171992195936724e+01
1.836245600717888171e-02,3.895562314483447608e+01
1.841418123536811904e-02,3.899950241712598142e+01
1.846590646355735638e-02,3.904335857074536875e+01
1.851763169174659024e-02,3.908719189741333366e+01
1.856935691993582757e-02,3.913100248658771818e+01
1.862108214812506490e-02,3.917479042737189587e+01
1.867280737631429877e-02,3.921855580886931136e+01
1.872453260450353610e-02,3.926229872018333111e+01
1.877625783269277343e-02,3.930601925126620699e+01
1.882798306088201076e-02,3.934971757329845587e+01
1.887970828907124463e-02,3.939339400481245690e+01
1.893143351726048196e-02,3.943704887990324437e+01
1.898315874544971929e-02,3.948068253266580285e+01
1.903488397363895315e-02,3.952429529719514534e+01
1.908660920182819049e-02,3.956788750758626350e+01
1.913833443001742782e-02,3.961145950003193406e+01
1.919005965820666168e-02,3.965501182522564250e+01
1.924178488639589901e-02,3.969854543081959974e+01
1.929351011458513634e-02,3.974206130744821053e+01
1.934523534277437368e-02,3.978556044574590800e+01
1.939696057096360754e-02,3.982904383634714662e+01
1.944868579915284487e-02,3.987251246988632403e+01
1.950041102734208220e-02,3.991596733699788047e+01
1.955213625553131607e-02,3.995940927890445238e+01
1.960386148372055340e-02,4.000283814415335826e+01
1.965558671190979073e-02,4.004625337656422346e+01
1.970731194009902459e-02,4.008965441876642899e+01
1.975903716828826193e-02,4.013304071338939139e+01
1.981076239647749926e-02,4.017641170306250586e+01
1.986248762466673312e-02,4.021976683041516765e+01
1.991421285285597045e-02,4.026310553807677906e+01
1.996593808104520779e-02,4.030642744270953415e+01
2.001766330923444512e-02,4.034973302397911255e+01
2.006938853742367898e-02,4.039302302856201976e+01
2.012111376561291631e-02,4.043629820321384472e+01
2.017283899380215365e-02,4.047955929469024028e+01
2.022456422199138751e-02,4.052280704974684511e+01
2.027628945018062484e-02,4.056604221513927655e+01
2.032801467836986217e-02,4.060926553762318036e+01
2.037973990655909604e-02,4.065247774790978497e+01
2.043146513474833337e-02,4.069567918566445286e+01
2.048319036293757070e-02,4.073886978686498139e+01
2.053491559112680803e-02,4.078204946891551685e+01
2.058664081931604189e-02,4.082521814922028369e+01
2.063836604750527923e-02,4.086837574518343530e+01
2.069009127569451656e-02,4.091152217420916770e+01
2.074181650388375042e-02,4.095465735370166982e+01
2.079354173207298775e-02,4.099778120106512347e+01
2.084526696026222509e-02,4.104089364521440331e+01
2.089699218845145895e-02,4.108399496700733522e+01
2.094871741664069628e-02,4.112708585581825105e+01
2.100044264482993361e-02,4.117016702392576377e+01
2.105216787301917095e-02,4.121323918360849348e+01
2.110389310120840481e-02,4.125630304714504604e+01
2.115561832939764214e-02,4.129935932681405575e+01
2.120734355758687947e-02,4.134240873489412849e+01
2.125906878577611334e-02,4.138545198366388433e+01
2.131079401396535067e-02,4.142848978540195048e+01
2.136251924215458800e-02,4.147152281009014274e+01
2.141424447034382186e-02,4.151455131829997214e+01
2.146596969853305920e-02,4.155757534092602867e+01
2.151769492672229653e-02,4.160059490632273338e+01
2.156942015491153386e-02,4.164361004284450729e+01
2.162114538310076772e-02,4.168662077884583539e+01
2.167287061129000506e-02,4.172962714268111029e+01
2.172459583947924239e-02,4.177262916270477433e+01
2.177632106766847625e-02,4.181562686727126987e+01
2.182804629585771358e-02,4.185862028473503926e+01
2.187977152404695091e-02,4.190160944370245488e+01
2.193149675223618478e-02,4.194459440916895687e+01
2.198322198042542211e-02,4.198757532022412420e+01
2.203494720861465944e-02,4.203055232496821247e+01
2.208667243680389677e-02,4.207352557150149863e+01
2.213839766499313064e-02,4.211649520792423829e+01
2.219012289318236797e-02,4.215946138233670126e+01
2.224184812137160530e-02,4.220242424283918581e+01
2.229357334956083916e-02,4.224538393753191201e+01
2.234529857775007650e-02,4.228834061451518522e+01
2.239702380593931383e-02,4.233129442188925395e+01
2.244874903412854769e-02,4.237424550775439513e+01
2.250047426231778502e-02,4.241719404239671576e+01
2.255219949050702236e-02,4.246014031833655622e+01
2.260392471869625969e-02,4.250308466996470003e+01
2.265564994688549355e-02,4.254602743170892154e+01
2.270737517507473088e-02,4.258896893799705197e+01
2.275910040326396822e-02,4.263190952325690120e+01
2.281082563145320208e-02,4.267484952191626491e+01
2.286255085964243941e-02,4.271778926840293877e+01
2.291427608783167674e-02,4.276072909714476111e+01
2.296600131602091061e-02,4.280366934256952050e+01
2.301772654421014794e-02,4.284661033910502681e+01
2.306945177239938527e-02,4.288955242117907574e+01
2.312117700058862260e-02,4.293249591742301163e+01
2.317290222877785646e-02,4.297544106917037254e+01
2.322462745696709380e-02,4.301838805026237367e+01
2.327635268515633113e-02,4.306133703278718627e+01
2.332807791334556499e-02,4.310428818883303137e+01
2.337980314153480232e-02,4.314724169048812286e+01
2.343152836972403966e-02,4.319019770984064621e+01
2.348325359791327352e-02,4.323315641897882244e+01
2.353497882610251085e-02,4.327611798999085835e+01
2.358670405429174818e-02,4.331908259496495361e+01
2.363842928248098552e-02,4.336205040598930083e+01
2.369015451067021938e-02,4.340502159515211389e+01
2.374187973885945671e-02,4.344799633454162091e+01
2.379360496704869404e-02,4.349097479625520180e+01
2.384533019523792791e-02,4.353395715380026587e+01
2.389705542342716524e-02,4.357694358359854192e+01
2.394878065161640257e-02,4.361993426243256522e+01
2.400050587980563643e-02,4.366292936708488526e+01
2.405223110799487377e-02,4.370592907433799468e+01
2.410395633618411110e-02,4.374893356097445007e+01
2.415568156437334843e-02,4.379194300377675120e+01
2.420740679256258229e-02,4.383495757952742622e+01
2.425913202075181963e-02,4.387797746500903173e+01
2.431085724894105696e-02,4.392100283700404617e+01
2.436258247713029082e-02,4.396403387229503323e+01
2.441430770531952815e-02,4.400707074766450688e+01
2.446603293350876548e-02,4.405011363989500239e+01
2.451775816169799935e-02,4.409316272576901241e+01
2.456948338988723668e-02,4.413621817664608926e+01
2.462120861807647401e-02,4.417928009529989453e+01
2.467293384626571134e-02,4.422234853747220740e+01
2.472465907445494521e-02,4.426542355798589767e+01
2.477638430264418254e-02,4.430850521166380673e+01
2.482810953083341987e-02,4.435159355332878306e+01
2.487983475902265373e-02,4.439468863780371066e+01
2.493155998721189107e-02,4.443779051991140960e+01
2.498328521540112840e-02,4.448089925447477100e+01
2.503501044359036226e-02,4.452401489631662912e+01
2.508673567177959959e-02,4.456713750025983956e+01
2.513846089996883693e-02,4.461026712112727211e+01
2.519018612815807426e-02,4.465340381374176104e+01
2.524191135634730812e-02,4.469654763292619037e+01
2.529363658453654545e-02,4.473969863350338017e+01
2.534536181272578279e-02,4.478285687029622153e+01
2.539708704091501665e-02,4.482602243169291256e+01
2.544881226910425398e-02,4.486919576982040780e+01
2.550053749729349131e-02,4.491237755949381949e+01
2.555226272548272518e-02,4.495556847873684347e+01
2.560398795367196251e-02,4.499876920557309745e+01
2.565571318186119984e-02,4.504198041802623464e+01
2.570743841005043717e-02,4.508520279411988696e+01
2.575916363823967103e-02,4.512843701187771472e+01
2.581088886642890837e-02,4.517168374932333563e+01
2.586261409461814570e-02,4.521494368448043133e+01
2.591433932280737956e-02,4.525821749537261240e+01
2.596606455099661689e-02,4.530150586002353208e+01
2.601778977918585423e-02,4.534480945645683647e+01
2.606951500737508809e-02,4.538812896269617170e+01
2.612124023556432542e-02,4.543146505676517677e+01
2.617296546375356275e-02,4.547481841668749070e+01
2.622469069194280009e-02,4.551818972048676670e+01
2.627641592013203395e-02,4.556157964532955162e+01
2.632814114832127128e-02,4.560498831881670156e+01
2.637986637651050861e-02,4.564841437580854233e+01
2.643159160469974248e-02,4.569185620013338678e+01
2.648331683288897981e-02,4.573531217561956197e+01
2.653504206107821714e-02,4.577878068609538786e+01
2.658676728926745100e-02,4.582226011538916310e+01
2.663849251745668834e-02,4.586574884732922186e+01
2.669021774564592567e-02,4.590924526574386988e+01
2.674194297383515953e-02,4.595274775446144844e+01
2.679366820202439686e-02,4.599625469731024907e+01
2.684539343021363419e-02,4.603976447811860595e+01
2.689711865840287153e-02,4.608327548071481772e+01
2.694884388659210539e-02,4.612678608892721854e+01
2.700056911478134272e-02,4.617029468658413549e+01
2.705229434297058005e-02,4.621379965751387431e+01
2.710401957115981392e-02,4.625729938554473364e+01
2.715574479934905125e-02,4.630079225450508318e+01
2.720747002753828858e-02,4.634427664822318604e+01
2.725919525572752244e-02,4.638775095052737640e+01
2.731092048391675978e-02,4.643121842283249379e+01
2.736264571210599711e-02,4.647471294757276894e+01
2.741437094029523444e-02,4.651826593776959129e+01
2.746609616848446830e-02,4.656184356432898142e+01
2.751782139667370564e-02,4.660540284689370338e+01
2.756954662486294297e-02,4.664900081111829877e+01
2.762127185305217683e-02,4.669262159884576846e+01
2.767299708124141416e-02,4.673618098575457935e+01
2.772472230943065150e-02,4.677977855431380050e+01
2.777644753761988536e-02,4.682342502093165848e+01
2.782817276580912269e-02,4.686704660022008539e+01
2.787989799399836002e-02,4.691074089216861864e+01
2.793162322218759736e-02,4.695441378591817028e+01
2.798334845037683122e-02,4.699808610914497109e+01
2.803507367856606855e-02,4.704180048007435744e+01
2.808679890675530588e-02,4.708556706537275005e+01
2.813852413494453975e-02,4.712927751699999135e+01
2.819024936313377708e-02,4.717297886234026549e+01
2.824197459132301441e-02,4.721677835580601368e+01
2.829369981951224827e-02,4.726060835087724854e+01
2.834542504770148560e-02,4.730439672928223160e+01
2.839715027589072294e-02,4.734820007302472078e+01
2.844887550407996027e-02,4.739202664464799852e+01
2.850060073226919413e-02,4.743586637455459964e+01
2.855232596045843146e-02,4.747968114167260012e+01
2.860405118864766880e-02,4.752354636372908203e+01
2.865577641683690266e-02,4.756748143393763684e+01
2.870750164502613999e-02,4.761142917917067763e+01
2.875922687321537732e-02,4.765534667197515972e+01
2.881095210140461119e-02,4.769922128624777002e+01
2.886267732959384852e-02,4.774325803191013051e+01
2.891440255778308585e-02,4.778718510236991790e+01
2.896612778597232318e-02,4.783119286190448349e+01
2.901785301416155705e-02,4.787515052541191807e+01
2.906957824235079438e-02,4.791924749743230194e+01
2.912130347054003171e-02,4.796323480727033939e+01
2.917302869872926557e-02,4.800730523711029463e+01
2.922475392691850291e-02,4.805133996191287338e+01
2.927647915510774024e-02,4.809546643142282107e+01
2.932820438329697410e-02,4.813961125788904383e+01
2.937992961148621143e-02,4.818369489481757739e+01
2.943165483967544876e-02,4.822787079304698921e+01
2.948338006786468610e-02,4.827201962551976067e+01
2.953510529605391996e-02,4.831619366678449268e+01
2.958683052424315729e-02,4.836041950500182907e+01
2.963855575243239462e-02,4.840464026547575571e+01
2.969028098062162849e-02,4.844885793189620671e+01
2.974200620881086582e-02,4.849310277888727683e+01
2.979373143700010315e-02,4.853742102449485429e+01
2.984545666518933701e-02,4.858174408115910126e+01
2.989718189337857435e-02,4.862604709929605917e+01
2.994890712156781168e-02,4.867039247950955172e+01
3.000063234975704901e-02,4.871473230165101143e+01
3.005235757794628287e-02,4.875905775710023704e+01
3.010408280613552021e-02,4.880343246550085468e+01
3.015580803432475754e-02,4.884786739925515775e+01
3.020753326251399140e-02,4.889233221151284425e+01
3.025925849070322873e-02,4.893681153704109477e+01
3.031098371889246607e-02,4.898130090907269363e+01
3.036270894708169993e-02,4.902579820590218418e+01
3.041443417527093726e-02,4.907030494215558747e+01
3.046615940346017459e-02,4.911482353911686261e+01
3.051788463164941193e-02,4.915936223779108616e+01
3.056960985983864579e-02,4.920393276295997964e+01
3.062133508802788312e-02,4.924854469191186723e+01
3.067306031621712045e-02,4.929319155909001182e+01
3.072478554440635432e-02,4.933785977678233081e+01
3.077651077259559165e-02,4.938253651949250411e+01
3.082823600078482898e-02,4.942721982677152681e+01
3.087996122897406284e-02,4.947191560880249739e+01
3.093168645716330017e-02,4.951662995063853856e+01
3.098341168535253751e-02,4.956136803824045245e+01
3.103513691354177484e-02,4.960613251480452135e+01
3.108686214173100870e-02,4.965092557716278066e+01
3.113858736992024603e-02,4.969574940280819675e+01
3.119031259810948337e-02,4.974060394902276272e+01
3.124203782629871723e-02,4.978548492409689175e+01
3.129376305448795803e-02,4.983038755681653242e+01
3.134548828267719189e-02,4.987530707596759783e+01
3.139721351086642576e-02,4.992023998805372287e+01
3.144893873905566656e-02,4.996518815252296264e+01
3.150066396724490042e-02,5.001015483041690146e+01
3.155238919543413428e-02,5.005514328278209746e+01
3.160411442362337509e-02,5.010015676896172465e+01
3.165583965181260895e-02,5.014519772578687906e+01
3.170756488000184281e-02,5.019026644889518707e+01
3.175929010819108361e-02,5.023536288993634713e+01
3.181101533638031748e-02,5.028048700056000087e+01
3.186274056456955134e-02,5.032563873241583252e+01
3.191446579275879214e-02,5.037081790285008509e+01
3.196619102094802600e-02,5.041602343428701261e+01
3.201791624913725987e-02,5.046125388330828088e+01
3.206964147732650067e-02,5.050650780540391338e+01
3.212136670551573453e-02,5.055178375606394070e+01
3.217309193370496839e-02,5.059708029077837210e+01
3.222481716189420919e-02,5.064239633699273213e+01
3.227654239008344306e-02,5.068773250068250746e+01
3.232826761827268386e-02,5.073308986108987284e+01
3.237999284646191772e-02,5.077846949748418837e+01
3.243171807465115158e-02,5.082387248913480704e+01
3.248344330284039239e-02,5.086929991531112449e+01
3.253516853102962625e-02,5.091475284205580465e+01
3.258689375921886011e-02,5.096023201901817856e+01
3.263861898740810091e-02,5.100573787253588876e+01
3.269034421559733478e-02,5.105127081433602854e+01
3.274206944378656864e-02,5.109683125614577648e+01
3.279379467197580944e-02,5.114241960969221878e+01
3.284551990016504330e-02,5.118803628670247718e+01
3.289724512835427717e-02,5.123368166803518875e+01
3.294897035654351797e-02,5.127935558651146408e+01
3.300069558473275183e-02,5.132505740415209772e+01
3.305242081292198569e-02,5.137078646766858014e+01
3.310414604111122649e-02,5.141654212377236632e+01
3.315587126930046036e-02,5.146232371917492543e+01
3.320759649748969422e-02,5.150813060058771953e+01
3.325932172567893502e-02,5.155396211631850178e+01
3.331104695386816889e-02,5.159981788203275244e+01
3.336277218205740275e-02,5.164569807830090298e+01
3.341449741024664355e-02,5.169160295745875544e+01
3.346622263843587741e-02,5.173753277184206922e+01
3.351794786662511821e-02,5.178348777378663215e+01
3.356967309481435208e-02,5.182946821562821782e+01
3.362139832300358594e-02,5.187547434970261406e+01
3.367312355119282674e-02,5.192150643227910933e+01
3.372484877938206060e-02,5.196756486156201049e+01
3.377657400757129447e-02,5.201365021402147448e+01
3.382829923576053527e-02,5.205976307744590059e+01
3.388002446394976913e-02,5.210590403962372363e+01
3.393174969213900299e-02,5.215207368834336421e+01
3.398347492032824380e-02,5.219827261139322871e+01
3.403520014851747766e-02,5.224450139656173775e+01
3.408692537670671152e-02,5.229076063151487119e+01
3.413865060489595232e-02,5.233705065458677552e+01
3.419037583308518619e-02,5.238337103125756045e+01
3.424210106127442005e-02,5.242972117771076768e+01
3.429382628946366085e-02,5.247610051012991761e+01
3.434555151765289471e-02,5.252250844469854485e+01
3.439727674584212858e-02,5.256894439760019111e+01
3.444900197403136938e-02,5.261540778501839100e+01
3.450072720222060324e-02,5.266189802313670043e+01
3.455245243040984404e-02,5.270841452967388818e+01
3.460417765859907790e-02,5.275495724987172963e+01
3.465590288678831177e-02,5.280152742527155851e+01
3.470762811497755257e-02,5.284812649293382947e+01
3.475935334316678643e-02,5.289475588991897581e+01
3.481107857135602029e-02,5.294141705328745218e+01
3.486280379954526110e-02,5.298811142009969899e+01
3.491452902773449496e-02,5.303484042741612114e+01
3.496625425592372882e-02,5.308160551229721591e+01
3.501797948411296962e-02,5.312840811180335265e+01
3.506970471230220349e-02,5.317524948289307929e+01
3.512142994049143735e-02,5.322212798149611501e+01
3.517315516868067815e-02,5.326903961994661074e+01
3.522488039686991201e-02,5.331598034355711491e+01
3.527660562505914588e-02,5.336294609764016172e+01
3.532833085324838668e-02,5.340993282750829962e+01
3.538005608143762054e-02,5.345693647847405572e+01
3.543178130962685440e-02,5.350395299584999975e+01
3.548350653781609521e-02,5.355097832494864463e+01
3.553523176600532907e-02,5.359800841108253167e+01
3.558695699419456987e-02,5.364503935617095465e+01
3.563868222238380373e-02,5.369208588334713994e+01
3.569040745057303760e-02,5.373917543068068170e+01
3.574213267876227840e-02,5.378626343885284911e+01
3.579385790695151226e-02,5.383330837553217663e+01
3.584558313514074612e-02,5.388043715215397356e+01
3.589730836332998692e-02,5.392766826073493291e+01
3.594903359151922079e-02,5.397491290720586932e+01
3.600075881970845465e-02,5.402219101105163901e+01
3.605248404789769545e-02,5.406946596530146110e+01
3.610420927608692931e-02,5.411671294635878837e+01
3.615593450427616318e-02,5.416411423153650162e+01
3.620765973246540398e-02,5.421149998064225173e+01
3.625938496065463784e-02,5.425887841219501695e+01
3.631111018884387170e-02,5.430630320151792745e+01
3.636283541703311251e-02,5.435372839277805923e+01
3.641456064522234637e-02,5.440127296262427592e+01
3.646628587341158023e-02,5.444876145442876236e+01
3.651801110160082103e-02,5.449636599862491693e+01
3.656973632979005490e-02,5.454398824852889760e+01
3.662146155797929570e-02,5.459164098926137854e+01
3.667318678616852956e-02,5.463925344349169677e+01
3.672491201435776342e-02,5.468691656515103716e+01
3.677663724254700423e-02,5.473466449200768125e+01
3.682836247073623809e-02,5.478242886077674711e+01
3.688008769892547195e-02,5.483020903809545388e+01
3.693181292711471275e-02,5.487803568414368982e+01
3.698353815530394662e-02,5.492589509631751099e+01
3.703526338349318048e-02,5.497376402924062688e+01
3.708698861168242128e-02,5.502166608670643910e+01
3.713871383987165514e-02,5.506963750418366743e+01
3.719043906806088901e-02,5.511765560806873765e+01
3.724216429625012981e-02,5.516567943195901336e+01
3.729388952443936367e-02,5.521372763883207568e+01
3.734561475262859753e-02,5.526182931419995725e+01
3.739733998081783833e-02,5.530997588958081224e+01
3.744906520900707220e-02,5.535815483038857820e+01
3.750079043719630606e-02,5.540636216409581039e+01
3.755251566538554686e-02,5.545459648077095238e+01
3.760424089357478072e-02,5.550286380360014249e+01
3.765596612176402153e-02,5.555117709314485808e+01
3.770769134995325539e-02,5.559954705778964268e+01
3.775941657814248925e-02,5.564796483863810295e+01
3.781114180633173005e-02,5.569641241636312401e+01
3.786286703452096392e-02,5.574487396784383719e+01
3.791459226271019778e-02,5.579335267533139131e+01
3.796631749089943858e-02,5.584186127252613119e+01
3.801804271908867244e-02,5.589041236455767603e+01
3.806976794727790631e-02,5.593901176997820812e+01
3.812149317546714711e-02,5.598765703914649805e+01
3.817321840365638097e-02,5.603634522169403454e+01
3.822494363184561483e-02,5.608507346972739072e+01
3.827666886003485563e-02,5.613383982582448795e+01
3.832839408822408950e-02,5.618264279045079235e+01
3.838011931641332336e-02,5.623148086783781707e+01
3.843184454460256416e-02,5.628035267067673431e+01
3.848356977279179802e-02,5.632925792824059386e+01
3.853529500098103189e-02,5.637819702711194481e+01
3.858702022917027269e-02,5.642717036231444894e+01
3.863874545735950655e-02,5.647617832955161532e+01
3.869047068554874735e-02,5.652522160511455951e+01
3.874219591373798122e-02,5.657430157721130115e+01
3.879392114192721508e-02,5.662341974526957245e+01
3.884564637011645588e-02,5.667257760871715533e+01
3.889737159830568974e-02,5.672177666673237439e+01
3.894909682649492361e-02,5.677101796144803103e+01
3.900082205468416441e-02,5.682030113210606714e+01
3.905254728287339827e-02,5.686962554967444561e+01
3.910427251106263213e-02,5.691899058512111509e+01
3.915599773925187294e-02,5.696839560941405978e+01
3.920772296744110680e-02,5.701783999411058090e+01
3.925944819563034066e-02,5.706732312405285512e+01
3.931117342381958146e-02,5.711684439721948081e+01
3.936289865200881533e-02,5.716640321214880061e+01
3.941462388019804919e-02,5.721599896737907898e+01
3.946634910838728999e-02,5.726563106144860171e+01
3.951807433657652385e-02,5.731529890490996593e+01
3.956979956476575772e-02,5.736500258534831431e+01
3.962152479295499852e-02,5.741474321529623381e+01
3.967325002114423238e-02,5.746452199265645788e+01
3.972497524933346624e-02,5.751434011533180524e+01
3.977670047752270704e-02,5.756419878122503064e+01
3.982842570571194091e-02,5.761409918823887466e+01
3.988015093390118171e-02,5.766404251562065753e+01
3.993187616209041557e-02,5.771402962660469171e+01
3.998360139027964943e-02,5.776406112080324817e+01
4.003532661846889024e-02,5.781413758975934769e+01
4.008705184665812410e-02,5.786425962501598264e+01
4.013877707484735796e-02,5.791442781811620932e+01
4.019050230303659876e-02,5.796464276060298459e+01
4.024222753122583263e-02,5.801490494604784942e+01
4.029395275941506649e-02,5.806521203580605572e+01
4.034567798760430729e-02,5.811555849437144161e+01
4.039740321579354115e-02,5.816593861500179230e+01
4.044912844398277502e-02,5.821634669095492143e+01
4.050085367217201582e-02,5.826677701548857158e+01
4.055257890036124968e-02,5.831722388186056349e+01
4.060430412855048354e-02,5.836768158332866108e+01
4.065602935673972435e-02,5.841814803972087589e+01
4.070775458492895821e-02,5.846864236264160297e+01
4.075947981311819207e-02,5.851918715232323365e+01
4.081120504130743287e-02,5.856977943501949113e+01
4.086293026949666674e-02,5.862040657503079899e+01
4.091465549768590754e-02,5.867105591873222892e+01
4.096638072587514140e-02,5.872171949778224587e+01
4.101810595406437526e-02,5.877241919143017412e+01
4.106983118225361606e-02,5.882318296853107142e+01
4.112155641044284993e-02,5.887400580199871314e+01
4.117328163863208379e-02,5.892482901774814508e+01
4.122500686682132459e-02,5.897569167499160159e+01
4.127673209501055845e-02,5.902664258744808734e+01
4.132845732319979232e-02,5.907763513304713854e+01
4.138018255138903312e-02,5.912870402429233252e+01
4.143190777957826698e-02,5.917977218448541521e+01
4.148363300776750084e-02,5.923091303654803852e+01
4.153535823595674165e-02,5.928201344749723489e+01
4.158708346414597551e-02,5.933317569606473540e+01
4.163880869233520937e-02,5.938446562499482440e+01
4.169053392052445017e-02,5.943571139988657137e+01
4.174225914871368404e-02,5.948701318960090134e+01
4.179398437690291790e-02,5.953839694491028922e+01
4.184570960509215870e-02,5.958985568581603331e+01
4.189743483328139256e-02,5.964122308234971825e+01
4.194916006147063336e-02,5.969277309651966590e+01
4.200088528965986723e-02,5.974431719629702542e+01
4.205261051784910109e-02,5.979586865747739921e+01
4.210433574603834189e-02,5.984749856410685709e+01
4.215606097422757575e-02,5.989922623515816724e+01
4.220778620241680962e-02,5.995099261787787981e+01
4.225951143060605042e-02,6.000273679894796430e+01
4.231123665879528428e-02,6.005448903194056953e+01
4.236296188698451815e-02,6.010637403109656418e+01
4.241468711517375895e-02,6.015820795424373557e+01
4.246641234336299281e-02,6.021020587640994393e+01
4.251813757155222667e-02,6.026207469687267348e+01
4.256986279974146747e-02,6.031411173282453575e+01
4.262158802793070134e-02,6.036623702190709650e+01
4.267331325611993520e-02,6.041831314113300522e+01
4.272503848430917600e-02,6.047052635308001101e+01
4.277676371249840986e-02,6.052270951409524002e+01
4.282848894068764373e-02,6.057489368556787923e+01
4.288021416887688453e-02,6.062720557374347408e+01
4.293193939706611839e-02,6.067954696730950559e+01
4.298366462525535919e-02,6.073197886866078932e+01
4.303538985344459306e-02,6.078437036960850293e+01
4.308711508163382692e-02,6.083680313758841862e+01
4.313884030982306772e-02,6.088937110952083032e+01
4.319056553801230158e-02,6.094197948375704499e+01
4.324229076620153545e-02,6.099456389072768303e+01
4.329401599439077625e-02,6.104722092666565203e+01
4.334574122258001011e-02,6.109992855453093341e+01
4.339746645076924397e-02,6.115265368547666469e+01
4.344919167895848477e-02,6.120545609059737302e+01
4.350091690714771864e-02,6.125837538218046063e+01
4.355264213533695250e-02,6.131130051408458570e+01
4.360436736352619330e-02,6.136421956071932016e+01
4.365609259171542716e-02,6.141720327111421796e+01
4.370781781990466103e-02,6.147026430775578376e+01
4.375954304809390183e-02,6.152339107035867016e+01
4.381126827628313569e-02,6.157656920138944656e+01
4.386299350447236955e-02,6.162978223861981064e+01
4.391471873266161036e-02,6.168302020235593375e+01
4.396644396085084422e-02,6.173629438604498176e+01
4.401816918904008502e-02,6.178962036291478199e+01
4.406989441722931888e-02,6.184300876170926387e+01
4.412161964541855275e-02,6.189646050035995728e+01
4.417334487360779355e-02,6.194997536195972287e+01
4.422507010179702741e-02,6.200355093536352058e+01
4.427679532998626127e-02,6.205717896646114440e+01
4.432852055817550208e-02,6.211085023922204584e+01
4.438024578636473594e-02,6.216455657563599146e+01
4.443197101455396980e-02,6.221830019975307380e+01
4.448369624274321060e-02,6.227208933228832421e+01
4.453542147093244447e-02,6.232593226620716820e+01
4.458714669912167833e-02,6.237983564978081574e+01
4.463887192731091913e-02,6.243379805741597011e+01
4.469059715550015299e-02,6.248781559004295616e+01
4.474232238368938686e-02,6.254188434795092633e+01
4.479404761187862766e-02,6.259600090823128227e+01
4.484577284006786152e-02,6.265016574944529992e+01
4.489749806825709538e-02,6.270438125832822607e+01
4.494922329644633618e-02,6.275864983461571001e+01
4.500094852463557005e-02,6.281297387795293474e+01
4.505267375282481085e-02,6.286735507470109496e+01
4.510439898101404471e-02,6.292179267546531918e+01
4.515612420920327857e-02,6.297628541136830904e+01
4.520784943739251938e-02,6.303083201353278042e+01
4.525957466558175324e-02,6.308543121308138524e+01
4.531129989377098710e-02,6.314008184606500862e+01
4.536302512196022790e-02,6.319478340217297330e+01
4.541475035014946177e-02,6.324953562235921112e+01
4.546647557833869563e-02,6.330433824810037891e+01
4.551820080652793643e-02,6.335919102087311217e+01
4.556992603471717029e-02,6.341409368266287316e+01
4.562165126290640416e-02,6.346904648432020934e+01
4.567337649109564496e-02,6.352405114115347828e+01
4.572510171928487882e-02,6.357910963031457641e+01
4.577682694747411268e-02,6.363422392895544277e+01
4.582855217566335349e-02,6.368939601422802355e+01
4.588027740385258735e-02,6.374462786328420805e+01
4.593200263204182121e-02,6.379992110688422713e+01
4.598372786023106201e-02,6.385527467461152895e+01
4.603545308842029588e-02,6.391068622785812892e+01
4.608717831660953668e-02,6.396615342069273424e+01
4.613890354479877054e-02,6.402167390718399531e+01
4.619062877298800440e-02,6.407724534140062644e+01
4.624235400117724520e-02,6.413286537741129223e+01
4.629407922936647907e-02,6.418853223819689902e+01
4.634580445755571293e-02,6.424424711955551004e+01
4.639752968574495373e-02,6.430001218509934802e+01
4.644925491393418759e-02,6.435582959896493094e+01
4.650098014212342146e-02,6.441170152528870574e+01
4.655270537031266226e-02,6.446763012820717620e+01
4.660443059850189612e-02,6.452361757185677504e+01
4.665615582669112998e-02,6.457966586865582315e+01
4.670788105488037079e-02,6.463577526655629413e+01
4.675960628306960465e-02,6.469194487479227007e+01
4.681133151125883851e-02,6.474817378360327780e+01
4.686305673944807931e-02,6.480446108322901466e+01
4.691478196763731318e-02,6.486080586390893643e+01
4.696650719582654704e-02,6.491720721588271203e+01
4.701823242401578784e-02,6.497366422938989672e+01
4.706995765220502170e-02,6.503017616172007820e+01
4.712168288039425557e-02,6.508674303481537038e+01
4.717340810858349637e-02,6.514336508927614489e+01
4.722513333677273023e-02,6.520004256572011059e+01
4.727685856496197103e-02,6.525677570476504741e+01
4.732858379315120489e-02,6.531356474702870685e+01
4.738030902134043876e-02,6.537040993312879777e+01
4.743203424952967956e-02,6.542731150368308590e+01
4.748375947771891342e-02,6.548426971452067846e+01
4.753548470590814728e-02,6.554128495664967602e+01
4.758720993409738809e-02,6.559835769187920107e+01
4.763893516228662195e-02,6.565548838264004416e+01
4.769066039047585581e-02,6.571267749136316638e+01
4.774238561866509661e-02,6.576992548047947196e+01
4.779411084685433048e-02,6.582723281241982249e+01
4.784583607504356434e-02,6.588459994961513644e+01
4.789756130323280514e-02,6.594202735449627539e+01
4.794928653142203900e-02,6.599951539219598828e+01
4.800101175961127287e-02,6.605706398029600734e+01
4.805273698780051367e-02,6.611467290777714823e+01
4.810446221598974753e-02,6.617234196360900000e+01
4.815618744417898139e-02,6.623007093676103807e+01
4.820791267236822220e-02,6.628785961620287992e+01
4.825963790055745606e-02,6.634570779090404358e+01
4.831136312874669686e-02,6.640361524983410391e+01
4.836308835693593072e-02,6.646158178196259314e+01
4.841481358512516459e-02,6.651960719392690180e+01
4.846653881331440539e-02,6.657769166801614347e+01
4.851826404150363925e-02,6.663583574586260738e+01
4.856998926969287311e-02,6.669403998350293250e+01
4.862171449788211391e-02,6.675230493697378620e+01
4.867343972607134778e-02,6.681063116231179322e+01
4.872516495426058164e-02,6.686901921555353567e+01
4.877689018244982244e-02,6.692746965273573778e+01
4.882861541063905630e-02,6.698598302989493902e+01
4.888034063882829017e-02,6.704455990306782098e+01
4.893206586701753097e-02,6.710320082223137206e+01
4.898379109520676483e-02,6.716190602014872013e+01
4.903551632339599869e-02,6.722067526285502481e+01
4.908724155158523950e-02,6.727950827901811692e+01
4.913896677977447336e-02,6.733840479730571360e+01
4.919069200796370722e-02,6.739736454638560303e+01
4.924241723615294802e-02,6.745638725492560184e+01
4.929414246434218189e-02,6.751547265159342714e+01
4.934586769253142269e-02,6.757462046505690978e+01
4.939759292072065655e-02,6.763383042398376688e+01
4.944931814890989041e-02,6.769310225704184347e+01
4.950104337709913122e-02,6.775243569886264083e+01
4.955276860528836508e-02,6.781183075483740197e+01
4.960449383347759894e-02,6.787128780641664605e+01
4.965621906166683974e-02,6.793080726278964221e+01
4.970794428985607361e-02,6.799038953314563116e+01
4.975966951804530747e-02,6.805003502667389625e+01
4.981139474623454827e-02,6.810974415256372083e+01
4.986311997442378213e-02,6.816951732000438824e+01
4.991484520261301600e-02,6.822935493818516761e+01
4.996657043080225680e-02,6.828925741629529966e+01
5.001829565899149066e-02,6.834922516352409616e+01
5.007002088718072452e-02,6.840925858906081203e+01
5.012174611536996532e-02,6.846935809432369524e+01
5.017347134355919919e-02,6.852952388721826082e+01
5.022519657174843305e-02,6.858975597355272669e+01
5.027692179993767385e-02,6.865005434964625408e+01
5.032864702812690771e-02,6.871041901181800426e+01
5.038037225631614852e-02,6.877084995638713849e+01
5.043209748450538238e-02,6.883134717967283223e+01
5.048382271269461624e-02,6.889191067799424673e+01
5.053554794088385704e-02,6.895254044767055746e+01
5.058727316907309091e-02,6.901323648502089725e+01
5.063899839726232477e-02,6.907399878636444157e+01
5.069072362545156557e-02,6.913482734802039431e+01
5.074244885364079943e-02,6.919572216630791672e+01
5.079417408183003330e-02,6.925668324783566732e+01
5.084589931001927410e-02,6.931771077512907198e+01
5.089762453820850796e-02,6.937880507832204557e+01
5.094934976639774182e-02,6.943996649212176919e+01
5.100107499458698262e-02,6.950119535123545234e+01
5.105280022277621649e-02,6.956249199037029030e+01
5.110452545096545035e-02,6.962385674423343573e+01
5.115625067915469115e-02,6.968528994753211236e+01
5.120797590734392501e-02,6.974679193497347285e+01
5.125970113553315888e-02,6.980836304126471248e+01
5.131142636372239968e-02,6.987000360111304076e+01
5.136315159191163354e-02,6.993171394922561035e+01
5.141487682010087434e-02,6.999349442030965918e+01
5.146660204829010821e-02,7.005534534907232569e+01
5.151832727647934207e-02,7.011726705458507070e+01
5.157005250466858287e-02,7.017925949070919955e+01
5.162177773285781673e-02,7.024132224296454297e+01
5.167350296104705060e-02,7.030345488060882531e+01
5.172522818923629140e-02,7.036565697289974253e+01
5.177695341742552526e-02,7.042792808909506164e+01
5.182867864561475912e-02,7.049026779845246438e+01
5.188040387380399993e-02,7.055267567022971775e+01
5.193212910199323379e-02,7.061515127368451772e+01
5.198385433018246765e-02,7.067769417807461707e+01
5.203557955837170845e-02,7.074030395265772597e+01
5.208730478656094232e-02,7.080298016669158301e+01
5.213903001475017618e-02,7.086572238943388413e+01
5.219075524293941698e-02,7.092853019014239635e+01
5.224248047112865084e-02,7.099140313807480140e+01
5.229420569931788471e-02,7.105434080324663171e+01
5.234593092750712551e-02,7.111734335057549572e+01
5.239765615569635937e-02,7.118041260604096010e+01
5.244938138388560017e-02,7.124355068328412699e+01
5.250110661207483403e-02,7.130675969594607011e+01
5.255283184026406790e-02,7.137004175766796266e+01
5.260455706845330870e-02,7.143339898209082151e+01
5.265628229664254256e-02,7.149683348285579143e+01
5.270800752483177642e-02,7.156034737360397457e+01
5.275973275302101723e-02,7.162394276797651571e+01
5.281145798121025109e-02,7.168762177961443172e+01
5.286318320939948495e-02,7.175138652215891000e+01
5.291490843758872575e-02,7.181523910925098164e+01
5.296663366577795962e-02,7.187918165453180563e+01
5.301835889396719348e-02,7.194321627164246991e+01
5.307008412215643428e-02,7.200734507422406239e+01
5.312180935034566814e-02,7.207157017591769943e+01
5.317353457853490201e-02,7.213589366999002550e+01
5.322525980672414281e-02,7.220031502678716606e+01
5.327698503491337667e-02,7.226482853550011498e+01
5.332871026310261053e-02,7.232942787770619475e+01
5.338043549129185134e-02,7.239410673498282733e+01
5.343216071948108520e-02,7.245885878890732101e+01
5.348388594767031906e-02,7.252367772105696986e+01
5.353561117585955986e-02,7.258855721300922426e+01
5.358733640404879373e-02,7.265349094634136407e+01
5.363906163223803453e-02,7.271847260263081125e+01
5.369078686042726839e-02,7.278349586345481725e+01
5.374251208861650225e-02,7.284855441039078983e+01
5.379423731680574305e-02,7.291364192501607988e+01
5.384596254499497692e-02,7.297875208890799570e+01
5.389768777318421078e-02,7.304387858364394503e+01
5.394941300137345158e-02,7.310901509080125038e+01
5.400113822956268544e-02,7.317415529195724844e+01
5.405286345775191931e-02,7.323929286868929012e+01
5.410458868594116011e-02,7.330442150257474054e+01
5.415631391413039397e-02,7.336953807184831078e+01
5.420803914231962783e-02,7.343467288950982663e+01
5.425976437050886864e-02,7.349987250664021587e+01
5.431148959869810250e-02,7.356515729887860289e+01
5.436321482688733636e-02,7.363053609675759503e+01
5.441494005507657716e-02,7.369601768236456962e+01
5.446666528326581103e-02,7.376160513473148228e+01
5.451839051145504489e-02,7.382728101400327603e+01
5.457011573964428569e-02,7.389302326733566417e+01
5.462184096783351955e-02,7.395880984188430318e+01
5.467356619602276036e-02,7.402461868480484952e+01
5.472529142421199422e-02,7.409043863207675429e+01
5.477701665240122808e-02,7.415636899832311713e+01
5.482874188059046888e-02,7.422242074525912869e+01
5.488046710877970275e-02,7.428849015949512591e+01
5.493219233696893661e-02,7.435463383892614786e+01
5.498391756515817741e-02,7.442095166433225017e+01
5.503564279334741127e-02,7.448735153016851029e+01
5.508736802153664514e-02,7.455380007461951664e+01
5.513909324972588594e-02,7.462030265932020257e+01
5.519081847791511980e-02,7.468683049679333408e+01
5.524254370610435366e-02,7.475349997586948803e+01
5.529426893429359446e-02,7.482023209874819258e+01
5.534599416248282833e-02,7.488703010693484430e+01
5.539771939067206219e-02,7.495386525013779533e+01
5.544944461886130299e-02,7.502081852801291006e+01
5.550116984705053685e-02,7.508783671431235973e+01
5.555289507523977072e-02,7.515489592812043895e+01
5.560462030342901152e-02,7.522212537779752495e+01
5.565634553161824538e-02,7.528940889276655923e+01
5.570807075980748618e-02,7.535671411767677341e+01
5.575979598799672005e-02,7.542413630962136040e+01
5.581152121618595391e-02,7.549160466142112114e+01
5.586324644437519471e-02,7.555915268522942085e+01
5.591497167256442857e-02,7.562676420249292164e+01
5.596669690075366244e-02,7.569450621945696867e+01
5.601842212894290324e-02,7.576237137800615074e+01
5.607014735713213710e-02,7.583017120630364616e+01
5.612187258532137096e-02,7.589809633336187744e+01
5.617359781351061176e-02,7.596620187292812432e+01
5.622532304169984563e-02,7.603435069509225741e+01
5.627704826988907949e-02,7.610254189064816899e+01
5.632877349807832029e-02,7.617082870903412584e+01
5.638049872626755415e-02,7.623920168306881351e+01
5.643222395445678802e-02,7.630764371882318642e+01
5.648394918264602882e-02,7.637616419340916707e+01
5.653567441083526268e-02,7.644477776445877737e+01
5.658739963902449654e-02,7.651348287939457293e+01
5.663912486721373735e-02,7.658227004478388267e+01
5.669085009540297121e-02,7.665113237178177030e+01
5.674257532359221201e-02,7.672006917617949284e+01
5.679430055178144587e-02,7.678908072019447673e+01
5.684602577997067974e-02,7.685816997843015486e+01
5.689775100815992054e-02,7.692734360472408639e+01
5.694947623634915440e-02,7.699660846532609071e+01
5.700120146453838826e-02,7.706596650696876338e+01
5.705292669272762907e-02,7.713541066539760038e+01
5.710465192091686293e-02,7.720493291307138861e+01
5.715637714910609679e-02,7.727452668218852239e+01
5.720810237729533759e-02,7.734419442527996580e+01
5.725982760548457146e-02,7.741394203666460783e+01
5.731155283367380532e-02,7.748377540483244275e+01
5.736327806186304612e-02,7.755369831192220431e+01
5.741500329005227998e-02,7.762371009648309439e+01
5.746672851824151385e-02,7.769380953358563602e+01
5.751845374643075465e-02,7.776399540183197701e+01
5.757017897461998851e-02,7.783426677895202772e+01
5.762190420280922237e-02,7.790462326496120227e+01
5.767362943099846317e-02,7.797506451243197034e+01
5.772535465918769704e-02,7.804559017393680165e+01
5.777707988737693784e-02,7.811620003148770763e+01
5.782880511556617170e-02,7.818689440756919851e+01
5.788053034375540556e-02,7.825767376570925649e+01
5.793225557194464637e-02,7.832853856943614801e+01
5.798398080013388023e-02,7.839948928199609668e+01
5.803570602832311409e-02,7.847052622503750285e+01
5.808743125651235489e-02,7.854164934937853104e+01
5.813915648470158876e-02,7.861285854587440269e+01
5.819088171289082262e-02,7.868415370538041032e+01
5.824260694108006342e-02,7.875553471875171851e+01
5.829433216926929728e-02,7.882700150037193509e+01
5.834605739745853115e-02,7.889855437262414739e+01
5.839778262564777195e-02,7.897019400329358518e+01
5.844950785383700581e-02,7.904192107106543119e+01
5.850123308202623967e-02,7.911373625462491077e+01
5.855295831021548048e-02,7.918564023265716401e+01
5.860468353840471434e-02,7.925763366530696885e+01
5.865640876659394820e-02,7.932971653308732130e+01
5.870813399478318900e-02,7.940188795672669642e+01
5.875985922297242287e-02,7.947414700175711744e+01
5.881158445116166367e-02,7.954649273371062179e+01
5.886330967935089753e-02,7.961892421811916165e+01
5.891503490754013139e-02,7.969144052051477445e+01
5.896676013572937219e-02,7.976404079229087074e+01
5.901848536391860606e-02,7.983672543042382586e+01
5.907021059210783992e-02,7.990949577110168889e+01
5.912193582029708072e-02,7.998235317356440532e+01
5.917366104848631458e-02,8.005529899705206276e+01
5.922538627667554845e-02,8.012833460080467773e+01
5.927711150486478925e-02,8.020146134406230942e+01
5.932883673305402311e-02,8.027468054085269955e+01
5.938056196124325697e-02,8.034799229913471663e+01
5.943228718943249778e-02,8.042139542054134438e+01
5.948401241762173164e-02,8.049488864140175792e+01
5.953573764581096550e-02,8.056847069804507555e+01
5.958746287400020630e-02,8.064214032680052924e+01
5.963918810218944017e-02,8.071589626399725148e+01
5.969091333037867403e-02,8.078973724596443162e+01
5.974263855856791483e-02,8.086366226069951324e+01
5.979436378675714869e-02,8.093767183033757817e+01
5.984608901494638256e-02,8.101176705503937114e+01
5.989781424313562336e-02,8.108594903602185866e+01
5.994953947132485722e-02,8.116021887450185091e+01
6.000126469951409802e-02,8.123457767169628596e+01
6.005298992770333188e-02,8.130902652882205928e+01
6.010471515589256575e-02,8.138356654709603788e+01
6.015644038408180655e-02,8.145819874707744646e+01
6.020816561227104041e-02,8.153292350153157031e+01
6.025989084046027427e-02,8.160774087134716126e+01
6.031161606864951508e-02,8.168265091541672973e+01
6.036334129683874894e-02,8.175765369263272930e+01
6.041506652502798280e-02,8.183274926188761356e+01
6.046679175321722360e-02,8.190793768207397818e+01
6.051851698140645747e-02,8.198321901208419149e+01
6.057024220959569133e-02,8.205859331075961904e+01
6.062196743778493213e-02,8.213406059607963527e+01
6.067369266597416599e-02,8.220962077167472160e+01
6.072541789416339986e-02,8.228527372132553808e+01
6.077714312235264066e-02,8.236101932881274479e+01
6.082886835054187452e-02,8.243685747791697338e+01
6.088059357873110838e-02,8.251278805241881287e+01
6.093231880692034919e-02,8.258881093609898016e+01
6.098404403510958305e-02,8.266492601273806429e+01
6.103576926329882385e-02,8.274113316611671110e+01
6.108749449148805771e-02,8.281743232660873844e+01
6.113921971967729158e-02,8.289382372999050119e+01
6.119094494786653238e-02,8.297030773503853140e+01
6.124267017605576624e-02,8.304688470086718155e+01
6.129439540424500010e-02,8.312355498659087516e+01
6.134612063243424090e-02,8.320031895132397892e+01
6.139784586062347477e-02,8.327717695418084531e+01
6.144957108881270863e-02,8.335412935427588366e+01
6.150129631700194943e-02,8.343117651072344643e+01
6.155302154519118329e-02,8.350831878263790031e+01
6.160474677338041716e-02,8.358555648536182048e+01
6.165647200156965796e-02,8.366288965237666275e+01
6.170819722975889182e-02,8.374031820546618121e+01
6.175992245794812568e-02,8.381784206613458821e+01
6.181164768613736649e-02,8.389546115588609609e+01
6.186337291432660035e-02,8.397317539622497407e+01
6.191509814251583421e-02,8.405098470865534921e+01
6.196682337070507501e-02,8.412888901468146230e+01
6.201854859889430888e-02,8.420688823580756832e+01
6.207027382708354968e-02,8.428498229353780857e+01
6.212199905527278354e-02,8.436317110938857411e+01
6.217372428346201740e-02,8.444145469837245344e+01
6.222544951165125821e-02,8.451983339436006304e+01
6.227717473984049207e-02,8.459830759913590725e+01
6.232889996802972593e-02,8.467687771448446199e+01
6.238062519621896673e-02,8.475554414219023158e+01
6.243235042440820060e-02,8.483430728403763510e+01
6.248407565259743446e-02,8.491316754181126214e+01
6.253580088078666832e-02,8.499212531729556019e+01
6.258752610897591606e-02,8.507118101227503359e+01
6.263925133716514992e-02,8.515033502853414404e+01
6.269097656535438379e-02,8.522958776785738166e+01
6.274270179354361765e-02,8.530893962883335746e+01
6.279442702173285151e-02,8.538839086020837499e+01
6.284615224992208538e-02,8.546794149981751332e+01
6.289787747811133312e-02,8.554759156963714872e+01
6.294960270630056698e-02,8.562734109164343010e+01
6.300132793448980084e-02,8.570719008781273374e+01
6.305305316267903470e-02,8.578713858012133642e+01
6.310477839086826857e-02,8.586718659054547231e+01
6.315650361905750243e-02,8.594733414106144664e+01
6.320822884724675017e-02,8.602758125364557884e+01
6.325995407543598403e-02,8.610792795027407465e+01
6.331167930362521790e-02,8.618837425292326770e+01
6.336340453181445176e-02,8.626892018356936376e+01
6.341512976000368562e-02,8.634956577010981960e+01
6.346685498819291948e-02,8.643031110542318629e+01
6.351858021638216723e-02,8.651115632255266519e+01
6.357030544457140109e-02,8.659210155513579821e+01
6.362203067276063495e-02,8.667314693681034043e+01
6.367375590094986881e-02,8.675429260121403274e+01
6.372548112913910268e-02,8.683553868198454495e+01
6.377720635732835042e-02,8.691688531275958951e+01
6.382893158551758428e-02,8.699833262717682203e+01
6.388065681370681814e-02,8.707988075887396917e+01
6.393238204189605201e-02,8.716152984148875760e+01
6.398410727008528587e-02,8.724328000865885713e+01
6.403583249827451973e-02,8.732513139402195179e+01
6.408755772646376747e-02,8.740708413121585352e+01
6.413928295465300133e-02,8.748913836172482661e+01
6.419100818284223520e-02,8.757129427419374679e+01
6.424273341103146906e-02,8.765355207480359923e+01
6.429445863922070292e-02,8.773591196976481399e+01
6.434618386740993679e-02,8.781837416528765061e+01
6.439790909559918453e-02,8.790093886758255337e+01
6.444963432378841839e-02,8.798360628285982443e+01
6.450135955197765225e-02,8.806637661732985123e+01
6.455308478016688611e-02,8.814925007720300698e+01
6.460481000835611998e-02,8.823222686868959386e+01
6.465653523654536772e-02,8.831530719800004192e+01
6.470826046473460158e-02,8.839849127134466755e+01
6.475998569292383544e-02,8.848177929493378713e+01
6.481171092111306931e-02,8.856517147497785913e+01
6.486343614930230317e-02,8.864866801768717153e+01
6.491516137749153703e-02,8.873226912354634521e+01
6.496688660568078477e-02,8.881597494655518688e+01
6.501861183387001863e-02,8.889978561812776547e+01
6.507033706205925250e-02,8.898370126952846704e+01
6.512206229024848636e-02,8.906772203202160654e+01
6.517378751843772022e-02,8.915184803687149895e+01
6.522551274662695409e-02,8.923607941534244503e+01
6.527723797481620183e-02,8.932041629869875976e+01
6.532896320300543569e-02,8.940485881820474390e+01
6.538068843119466955e-02,8.948940710512472663e+01
6.543241365938390341e-02,8.957406129072302292e+01
6.548413888757313728e-02,8.965882150626391933e+01
6.553586411576237114e-02,8.974368788301173083e+01
6.558758934395161888e-02,8.982866055223081503e+01
6.563931457214085274e-02,8.991373964518544426e+01
6.569103980033008661e-02,8.999892529313991929e+01
6.574276502851932047e-02,9.008421762732835703e+01
6.579449025670855433e-02,9.016961677347707393e+01
6.584621548489780207e-02,9.025512284543988528e+01
6.589794071308703594e-02,9.034073595552654012e+01
6.594966594127626980e-02,9.042645621604695805e+01
6.600139116946550366e-02,9.051228373931095916e+01
6.605311639765473752e-02,9.059821863762842042e+01
6.610484162584397139e-02,9.068426102330913352e+01
6.615656685403321913e-02,9.077041100866301804e+01
6.620829208222245299e-02,9.085666870599985145e+01
6.626001731041168685e-02,9.094303422762952493e+01
6.631174253860092072e-02,9.102950768586185859e+01
6.636346776679015458e-02,9.111608919300670095e+01
6.641519299497938844e-02,9.120277886137392898e+01
6.646691822316863618e-02,9.128957680327339119e+01
6.651864345135787004e-02,9.137648313101490771e+01
6.657036867954710391e-02,9.146349795690829865e+01
6.662209390773633777e-02,9.155062139326346937e+01
6.667381913592557163e-02,9.163785355239022579e+01
6.672554436411480550e-02,9.172519455601975835e+01
6.677726959230405324e-02,9.181264456388896633e+01
6.682899482049328710e-02,9.190020374531708569e+01
6.688072004868252096e-02,9.198787226962332397e+01
6.693244527687175482e-02,9.207565030612684609e+01
6.698417050506098869e-02,9.216353802414690222e+01
6.703589573325023643e-02,9.225153559300271411e+01
6.708762096143947029e-02,9.233964318201340404e+01
6.713934618962870415e-02,9.242786096049826483e+01
6.719107141781793802e-02,9.251618909777647559e+01
6.724279664600717188e-02,9.260462776316724387e+01
6.729452187419640574e-02,9.269317712598976300e+01
6.734624710238565348e-02,9.278183735556326894e+01
6.739797233057488735e-02,9.287060862120694082e+01
6.744969755876412121e-02,9.295949109224000040e+01
6.750142278695335507e-02,9.304848493798164100e+01
6.755314801514258893e-02,9.313759032775108437e+01
6.760487324333182280e-02,9.322680743086750965e+01
6.765659847152107054e-02,9.331613641665020964e+01
6.770832369971030440e-02,9.340557745441826398e+01
6.776004892789953826e-02,9.349513070785779689e+01
6.781177415608877213e-02,9.358479631343720939e+01
6.786349938427800599e-02,9.367457439941554753e+01
6.791522461246725373e-02,9.376446509405035101e+01
6.796694984065648759e-02,9.385446852559890374e+01
6.801867506884572145e-02,9.394458482231858909e+01
6.807040029703495532e-02,9.403481411246690413e+01
6.812212552522418918e-02,9.412515652430120383e+01
6.817385075341342304e-02,9.421561218607889998e+01
6.822557598160267078e-02,9.430618122605737597e+01
6.827730120979190465e-02,9.439686377249402938e+01
6.832902643798113851e-02,9.448765995364628623e+01
6.838075166617037237e-02,9.457856989777150147e+01
6.843247689435960623e-02,9.466959373312714376e+01
6.848420212254884010e-02,9.476073158797052542e+01
6.853592735073808784e-02,9.485198359055917194e+01
6.858765257892732170e-02,9.494334986915036723e+01
6.863937780711655556e-02,9.503483055200156571e+01
6.869110303530578943e-02,9.512642576737013655e+01
6.874282826349502329e-02,9.521813564351349157e+01
6.879455349168425715e-02,9.530996030868907098e+01
6.884627871987350489e-02,9.540189989115428659e+01
6.889800394806273875e-02,9.549395451993684958e+01
6.894972917625197262e-02,9.558612433186800672e+01
6.900145440444120648e-02,9.567840946831474014e+01
6.905317963263044034e-02,9.577081007070002272e+01
6.910490486081968808e-02,9.586332628044702631e+01
6.915663008900892195e-02,9.595595823897872378e+01
6.920835531719815581e-02,9.604870608771818752e+01
6.926008054538738967e-02,9.614156996808851829e+01
6.931180577357662353e-02,9.623455002151273163e+01
6.936353100176585740e-02,9.632764638941392832e+01
6.941525622995510514e-02,9.642085921321515229e+01
6.946698145814433900e-02,9.651418863433941908e+01
6.951870668633357286e-02,9.660763479420987210e+01
6.957043191452280673e-02,9.670119783424951265e+01
6.962215714271204059e-02,9.679487789588138469e+01
6.967388237090127445e-02,9.688867512052857478e+01
6.972560759909052219e-02,9.698258964961419792e+01
6.977733282727975606e-02,9.707662162456119859e+01
6.982905805546898992e-02,9.717077118679270598e+01
6.988078328365822378e-02,9.726503847773179245e+01
6.993250851184745764e-02,9.735942363880148775e+01
6.998423374003670538e-02,9.745392681142485003e+01
7.003595896822593925e-02,9.754854813702493743e+01
7.008768419641517311e-02,9.764328775702482233e+01
7.013940942460440697e-02,9.773814581284757708e+01
7.019113465279364084e-02,9.783312244827355642e+01
7.024285988098287470e-02,9.792821782023457899e+01
7.029458510917212244e-02,9.802343209022153303e+01
7.034631033736135630e-02,9.811876541972957000e+01
7.039803556555059016e-02,9.821421797025405453e+01
7.044976079373982403e-02,9.830978990329026601e+01
7.050148602192905789e-02,9.840548138033342696e+01
7.055321125011829175e-02,9.850129256287884516e+01
7.060493647830753949e-02,9.859722361242182842e+01
7.065666170649677336e-02,9.869327469045761347e+01
7.070838693468600722e-02,9.878944595848149390e+01
7.076011216287524108e-02,9.888573757798872066e+01
7.081183739106447494e-02,9.898214971047462996e+01
7.086356261925370881e-02,9.907868251743447274e+01
7.091528784744295655e-02,9.917533616036351418e+01
7.096701307563219041e-02,9.927211080075701943e+01
7.101873830382142427e-02,9.936900660011028208e+01
7.107046353201065814e-02,9.946602371991860991e+01
7.112218876019989200e-02,9.956316232167725389e+01
7.117391398838913974e-02,9.966042256688152179e+01
7.122563921657837360e-02,9.975780461702663615e+01
7.127736444476760747e-02,9.985530863360790477e+01
7.132908967295684133e-02,9.995293477812063543e+01
7.138081490114607519e-02,1.000506832120600507e+02
7.143254012933530905e-02,1.001485540969214583e+02
7.148426535752455679e-02,1.002465475942001660e+02
7.153599058571379066e-02,1.003446638653913823e+02
7.158771581390302452e-02,1.004429030719904432e+02
7.163944104209225838e-02,1.005412653549578437e+02
7.169116627028149225e-02,1.006397507538121090e+02
7.174289149847072611e-02,1.007383592768025551e+02
7.179461672665997385e-02,1.008370909321697155e+02
7.184634195484920771e-02,1.009359457281539676e+02
7.189806718303844157e-02,1.010349236729958733e+02
7.194979241122767544e-02,1.011340247749358809e+02
7.200151763941690930e-02,1.012332490422144673e+02
7.205324286760615704e-02,1.013325964830721375e+02
7.210496809579539090e-02,1.014320671057493826e+02
7.215669332398462477e-02,1.015316609184866223e+02
7.220841855217385863e-02,1.016313779295243904e+02
7.226014378036309249e-02,1.017312181471031636e+02
7.231186900855232635e-02,1.018311815794634043e+02
7.236359423674157410e-02,1.019312682348456320e+02
7.241531946493080796e-02,1.020314781214902951e+02
7.246704469312004182e-02,1.021318112476378701e+02
7.251876992130927568e-02,1.022322676215288624e+02
7.257049514949850955e-02,1.023328472514037202e+02
7.262222037768774341e-02,1.024335501455029913e+02
7.267394560587699115e-02,1.025343763120670815e+02
7.272567083406622501e-02,1.026353257593364958e+02
7.277739606225545888e-02,1.027363984955517537e+02
7.282912129044469274e-02,1.028375945289532751e+02
7.288084651863392660e-02,1.029389138677815652e+02
7.293257174682316046e-02,1.030403565202771432e+02
7.298429697501240820e-02,1.031419224946805002e+02
7.303602220320164207e-02,1.032436117992320277e+02
7.308774743139087593e-02,1.033454244421722734e+02
7.313947265958010979e-02,1.034473604317416999e+02
7.319119788776934366e-02,1.035494197761807840e+02
7.324292311595859140e-02,1.036516024838234387e+02
7.329464834414782526e-02,1.037539085889392680e+02
7.334637357233705912e-02,1.038563381870151261e+02
7.339809880052629298e-02,1.039588913823664171e+02
7.344982402871552685e-02,1.040615682793086165e+02
7.350154925690476071e-02,1.041643689821570860e+02
7.355327448509400845e-02,1.042672935952273576e+02
7.360499971328324231e-02,1.043703422228347790e+02
7.365672494147247618e-02,1.044735149692948397e+02
7.370845016966171004e-02,1.045768119389229156e+02
7.376017539785094390e-02,1.046802332360345247e+02
7.381190062604017776e-02,1.047837789649450002e+02
7.386362585422942550e-02,1.048874492299698602e+02
7.391535108241865937e-02,1.049912441354244947e+02
7.396707631060789323e-02,1.050951637856243082e+02
7.401880153879712709e-02,1.051992082848847900e+02
7.407052676698636096e-02,1.053033777375213447e+02
7.412225199517559482e-02,1.054076722478494332e+02
7.417397722336484256e-02,1.055120919201844742e+02
7.422570245155407642e-02,1.056166368588418720e+02
7.427742767974331028e-02,1.057213071681371019e+02
7.432915290793254415e-02,1.058261029523855399e+02
7.438087813612177801e-02,1.059310243159026754e+02
7.443260336431102575e-02,1.060360713630039697e+02
7.448432859250025961e-02,1.061412441980047561e+02
7.453605382068949348e-02,1.062465429252205240e+02
7.458777904887872734e-02,1.063519676489667489e+02
7.463950427706796120e-02,1.064575184735587641e+02
7.469122950525719506e-02,1.065631955033120875e+02
7.474295473344644281e-02,1.066689988425421234e+02
7.479467996163567667e-02,1.067749285955642904e+02
7.484640518982491053e-02,1.068809848666940496e+02
7.489813041801414439e-02,1.069871677602468054e+02
7.494985564620337826e-02,1.070934773805380189e+02
7.500158087439261212e-02,1.071999138318830944e+02
7.505330610258185986e-02,1.073064772186052664e+02
7.510503133077109372e-02,1.074131676460095832e+02
7.515675655896032759e-02,1.075199852213315808e+02
7.520848178714956145e-02,1.076269300520320371e+02
7.526020701533879531e-02,1.077340022455715740e+02
7.531193224352804305e-02,1.078412019094109553e+02
7.536365747171727691e-02,1.079485291510108027e+02
7.541538269990651078e-02,1.080559840778318659e+02
7.546710792809574464e-02,1.081635667973348092e+02
7.551883315628497850e-02,1.082712774169803254e+02
7.557055838447421237e-02,1.083791160442291499e+02
7.562228361266346011e-02,1.084870827865419045e+02
7.567400884085269397e-02,1.085951777513793957e+02
7.572573406904192783e-02,1.087034010462021882e+02
7.577745929723116169e-02,1.088117527784710461e+02
7.582918452542039556e-02,1.089202330556466620e+02
7.588090975360962942e-02,1.090288419851897288e+02
7.593263498179887716e-02,1.091375796745609534e+02
7.598436020998811102e-02,1.092464462312210003e+02
7.603608543817734489e-02,1.093554417626305479e+02
7.608781066636657875e-02,1.094645663762503602e+02
7.613953589455581261e-02,1.095738201795410731e+02
7.619126112274504647e-02,1.096832032799633936e+02
7.624298635093429422e-02,1.097927157849780286e+02
7.629471157912352808e-02,1.099023578020456853e+02
7.634643680731276194e-02,1.100121294386270421e+02
7.639816203550199580e-02,1.101220308021827492e+02
7.644988726369122967e-02,1.102320620001735705e+02
7.650161249188047741e-02,1.103422231400601703e+02
7.655333772006971127e-02,1.104525143293032414e+02
7.660506294825894513e-02,1.105629356753634767e+02
7.665678817644817900e-02,1.106734872857015688e+02
7.670851340463741286e-02,1.107841692677782532e+02
7.676023863282664672e-02,1.108949817290541517e+02
7.681196386101589446e-02,1.110059247769900423e+02
7.686368908920512832e-02,1.111169985190465752e+02
7.691541431739436219e-02,1.112282030626844005e+02
7.696713954558359605e-02,1.113395385153642962e+02
7.701886477377282991e-02,1.114510049845468984e+02
7.707059000196206378e-02,1.115626025770366283e+02
7.712231523015131152e-02,1.116743312929851157e+02
7.717404045834054538e-02,1.117861909088474022e+02
7.722576568652977924e-02,1.118981811729044722e+02
7.727749091471901310e-02,1.120103018334372962e+02
7.732921614290824697e-02,1.121225526387267877e+02
7.738094137109749471e-02,1.122349333370539597e+02
7.743266659928672857e-02,1.123474436766997684e+02
7.748439182747596243e-02,1.124600834059451273e+02
7.753611705566519630e-02,1.125728522730710353e+02
7.758784228385443016e-02,1.126857500263584200e+02
7.763956751204366402e-02,1.127987764140882945e+02
7.769129274023291176e-02,1.129119311845416149e+02
7.774301796842214562e-02,1.130252140859992522e+02
7.779474319661137949e-02,1.131386248667422620e+02
7.784646842480061335e-02,1.132521632750515721e+02
7.789819365298984721e-02,1.133658290592081102e+02
7.794991888117908108e-02,1.134796219674928892e+02
7.800164410936832882e-02,1.135935417481868939e+02
7.805336933755756268e-02,1.137075881495709666e+02
7.810509456574679654e-02,1.138217609199261773e+02
7.815681979393603040e-02,1.139360598075334252e+02
7.820854502212526427e-02,1.140504845606736950e+02
7.826027025031449813e-02,1.141650349276279428e+02
7.831199547850374587e-02,1.142797106566771532e+02
7.836372070669297973e-02,1.143945114961022682e+02
7.841544593488221360e-02,1.145094371941841871e+02
7.846717116307144746e-02,1.146244874992039939e+02
7.851889639126068132e-02,1.147396621594425170e+02
7.857062161944992906e-02,1.148549609231808262e+02
7.862234684763916293e-02,1.149703835386997923e+02
7.867407207582839679e-02,1.150859297542804427e+02
7.872579730401763065e-02,1.152015993182037050e+02
7.877752253220686451e-02,1.153173919787505355e+02
7.882924776039609838e-02,1.154333074842019187e+02
7.888097298858534612e-02,1.155493455828388107e+02
7.893269821677457998e-02,1.156655060229421395e+02
7.898442344496381384e-02,1.157817885527929036e+02
7.903614867315304771e-02,1.158981929206720309e+02
7.908787390134228157e-02,1.160147188748604918e+02
7.913959912953151543e-02,1.161313661636392425e+02
7.919132435772076317e-02,1.162481345352893243e+02
7.924304958590999703e-02,1.163650237380915371e+02
7.929477481409923090e-02,1.164820335203269792e+02
7.934650004228846476e-02,1.165991636325876613e+02
7.939822527047769862e-02,1.167164139777631249e+02
7.944995049866693249e-02,1.168337847029930998e+02
7.950167572685618023e-02,1.169512759774152784e+02
7.955340095504541409e-02,1.170688879701672676e+02
7.960512618323464795e-02,1.171866208503868023e+02
7.965685141142388181e-02,1.173044747872115181e+02
7.970857663961311568e-02,1.174224499497790788e+02
7.976030186780236342e-02,1.175405465072272477e+02
7.981202709599159728e-02,1.176587646286935609e+02
7.986375232418083114e-02,1.177771044833157816e+02
7.991547755237006501e-02,1.178955662402315312e+02
7.996720278055929887e-02,1.180141500685785303e+02
8.001892800874853273e-02,1.181328561374944144e+02
8.007065323693778047e-02,1.182516846161169326e+02
8.012237846512701434e-02,1.183706356735836209e+02
8.017410369331624820e-02,1.184897094790322427e+02
8.022582892150548206e-02,1.186089062016004618e+02
8.027755414969471592e-02,1.187282260104259564e+02
8.032927937788394979e-02,1.188476690746463902e+02
8.038100460607319753e-02,1.189672355633994414e+02
8.043272983426243139e-02,1.190869256458227596e+02
8.048445506245166525e-02,1.192067394910540088e+02
8.053618029064089912e-02,1.193266772682309096e+02
8.058790551883013298e-02,1.194467391464911117e+02
8.063963074701938072e-02,1.195669252949723216e+02
8.069135597520861458e-02,1.196872358828120895e+02
8.074308120339784844e-02,1.198076710791482071e+02
8.079480643158708231e-02,1.199282310531183242e+02
8.084653165977631617e-02,1.200489159738601046e+02
8.089825688796555003e-02,1.201697260105111980e+02
8.094998211615479777e-02,1.202906613322093818e+02
8.100170734434403164e-02,1.204117221080921638e+02
8.105343257253326550e-02,1.205329085072972788e+02
8.110515780072249936e-02,1.206542206989624617e+02
8.115688302891173322e-02,1.207756588522253196e+02
8.120860825710096709e-02,1.208972231362235590e+02
8.126033348529021483e-02,1.210189137200948579e+02
8.131205871347944869e-02,1.211407307729768803e+02
8.136378394166868255e-02,1.212626744640072332e+02
8.141550916985791642e-02,1.213847449623236798e+02
8.146723439804715028e-02,1.215069424370638558e+02
8.151895962623638414e-02,1.216292670573654249e+02
8.157068485442563188e-02,1.217517189923661078e+02
8.162241008261486575e-02,1.218742984112034975e+02
8.167413531080409961e-02,1.219970054830153288e+02
8.172586053899333347e-02,1.221198403750706092e+02
8.177758576718256733e-02,1.222428031840183706e+02
8.182931099537181507e-02,1.223658939159233938e+02
8.188103622356104894e-02,1.224891125709111748e+02
8.193276145175028280e-02,1.226124591491071953e+02
8.198448667993951666e-02,1.227359336506370369e+02
8.203621190812875053e-02,1.228595360756261528e+02
8.208793713631798439e-02,1.229832664242001812e+02
8.213966236450723213e-02,1.231071246964845471e+02
8.219138759269646599e-02,1.232311108926047751e+02
8.224311282088569985e-02,1.233552250126863896e+02
8.229483804907493372e-02,1.234794670568549151e+02
8.234656327726416758e-02,1.236038370252358760e+02
8.239828850545340144e-02,1.237283349179548111e+02
8.245001373364264918e-02,1.238529607351372448e+02
8.250173896183188305e-02,1.239777144769086163e+02
8.255346419002111691e-02,1.241025961433945071e+02
8.260518941821035077e-02,1.242276057347204414e+02
8.265691464639958463e-02,1.243527432510119439e+02
8.270863987458883237e-02,1.244780086923945532e+02
8.276036510277806624e-02,1.246034020589937086e+02
8.281209033096730010e-02,1.247289233509349486e+02
8.286381555915653396e-02,1.248545725683438690e+02
8.291554078734576783e-02,1.249803497113459372e+02
8.296726601553500169e-02,1.251062547800666351e+02
8.301899124372424943e-02,1.252322877746316152e+02
8.307071647191348329e-02,1.253584486951662171e+02
8.312244170010271715e-02,1.254847375417960791e+02
8.317416692829195102e-02,1.256111543146466687e+02
8.322589215648118488e-02,1.257376990138435673e+02
8.327761738467041874e-02,1.258643716395121857e+02
8.332934261285966648e-02,1.259911721917782472e+02
8.338106784104890035e-02,1.261181006707670349e+02
8.343279306923813421e-02,1.262451570766041868e+02
8.348451829742736807e-02,1.263723414094152133e+02
8.353624352561660193e-02,1.264996536693256104e+02
8.358796875380583580e-02,1.266270938564609310e+02
8.363969398199508354e-02,1.267546619709467421e+02
8.369141921018431740e-02,1.268823580129083979e+02
8.374314443837355126e-02,1.270101819824715932e+02
8.379486966656278513e-02,1.271381338797617246e+02
8.384659489475201899e-02,1.272662137049043451e+02
8.389832012294126673e-02,1.273944214580250645e+02
8.395004535113050059e-02,1.275227571392493076e+02
8.400177057931973446e-02,1.276512207487026132e+02
8.405349580750896832e-02,1.277798122865104489e+02
8.410522103569820218e-02,1.279085317535193695e+02
8.415694626388743604e-02,1.280373791719050303e+02
8.420867149207668378e-02,1.281663545881994253e+02
8.426039672026591765e-02,1.282954580502643580e+02
8.431212194845515151e-02,1.284246896059615608e+02
8.436384717664438537e-02,1.285540493031529650e+02
8.441557240483361924e-02,1.286835371897002176e+02
8.446729763302285310e-02,1.288131533134651647e+02
8.451902286121210084e-02,1.289428977223096524e+02
8.457074808940133470e-02,1.290727704640953846e+02
8.462247331759056856e-02,1.292027715866841220e+02
8.467419854577980243e-02,1.293329011379377675e+02
8.472592377396903629e-02,1.294631591657180252e+02
8.477764900215828403e-02,1.295935457178867694e+02
8.482937423034751789e-02,1.297240608423057040e+02
8.488109945853675176e-02,1.298547045868366467e+02
8.493282468672598562e-02,1.299854769993413868e+02
8.498454991491521948e-02,1.301163781276817417e+02
8.503627514310445334e-02,1.302474080197194723e+02
8.508800037129370109e-02,1.303785667233163963e+02
8.513972559948293495e-02,1.305098542863342459e+02
8.519145082767216881e-02,1.306412707566348388e+02
8.524317605586140267e-02,1.307728161820799357e+02
8.529490128405063654e-02,1.309044906105314396e+02
8.534662651223987040e-02,1.310362940898510260e+02
8.539835174042911814e-02,1.311682266679005693e+02
8.545007696861835200e-02,1.313002883925418018e+02
8.550180219680758587e-02,1.314324793116364845e+02
8.555352742499681973e-02,1.315647994730464632e+02
8.560525265318605359e-02,1.316972489246334987e+02
8.565697788137528745e-02,1.318298277142594088e+02
8.570870310956453519e-02,1.319625358897860394e+02
8.576042833775376906e-02,1.320953734990750092e+02
8.581215356594300292e-02,1.322283405899882496e+02
8.586387879413223678e-02,1.323614372103874643e+02
8.591560402232147065e-02,1.324946634081345280e+02
8.596732925051071839e-02,1.326280192310912014e+02
8.601905447869995225e-02,1.327615047271192452e+02
8.607077970688918611e-02,1.328951199440804771e+02
8.612250493507841997e-02,1.330288649298366295e+02
8.617423016326765384e-02,1.331627397322495767e+02
8.622595539145688770e-02,1.332967443991810512e+02
8.627768061964613544e-02,1.334308789784929559e+02
8.632940584783536930e-02,1.335651435180468809e+02
8.638113107602460317e-02,1.336995380657047292e+02
8.643285630421383703e-02,1.338340626693282900e+02
8.648458153240307089e-02,1.339687173768471951e+02
8.653630676059230475e-02,1.341035022378547410e+02
8.658803198878155249e-02,1.342384173036678590e+02
8.663975721697078636e-02,1.343734626256832598e+02
8.669148244516002022e-02,1.345086382552977966e+02
8.674320767334925408e-02,1.346439442439081802e+02
8.679493290153848795e-02,1.347793806429111498e+02
8.684665812972772181e-02,1.349149475037034733e+02
8.689838335791696955e-02,1.350506448776820037e+02
8.695010858610620341e-02,1.351864728162433380e+02
8.700183381429543727e-02,1.353224313707843294e+02
8.705355904248467114e-02,1.354585205927016602e+02
8.710528427067390500e-02,1.355947405333921836e+02
8.715700949886315274e-02,1.357310912442526103e+02
8.720873472705238660e-02,1.358675727766796797e+02
8.726045995524162047e-02,1.360041851820701595e+02
8.731218518343085433e-02,1.361409285118208459e+02
8.736391041162008819e-02,1.362778028173283644e+02
8.741563563980932205e-02,1.364148081499896250e+02
8.746736086799856980e-02,1.365519445612013669e+02
8.751908609618780366e-02,1.366892121023602442e+02
8.757081132437703752e-02,1.368266108248630815e+02
8.762253655256627138e-02,1.369641407801065895e+02
8.767426178075550525e-02,1.371018020194875930e+02
8.772598700894473911e-02,1.372395945944028313e+02
8.777771223713398685e-02,1.373775185562490435e+02
8.782943746532322071e-02,1.375155739564229691e+02
8.788116269351245458e-02,1.376537608463213758e+02
8.793288792170168844e-02,1.377920792773410312e+02
8.798461314989092230e-02,1.379305293008786748e+02
8.803633837808017004e-02,1.380691109683310742e+02
8.808806360626940390e-02,1.382078243310949972e+02
8.813978883445863777e-02,1.383466694405672399e+02
8.819151406264787163e-02,1.384856463481443996e+02
8.824323929083710549e-02,1.386247551052233575e+02
8.829496451902633936e-02,1.387639957632009100e+02
8.834668974721558710e-02,1.389033683734737679e+02
8.839841497540482096e-02,1.390428729874386136e+02
8.845014020359405482e-02,1.391825096564922433e+02
8.850186543178328868e-02,1.393222784320315100e+02
8.855359065997252255e-02,1.394621793654530109e+02
8.860531588816175641e-02,1.396022125081536274e+02
8.865704111635100415e-02,1.397423779115300988e+02
8.870876634454023801e-02,1.398826756269791076e+02
8.876049157272947188e-02,1.400231057058974784e+02
8.881221680091870574e-02,1.401636681996819789e+02
8.886394202910793960e-02,1.403043631600384344e+02
8.891566725729717346e-02,1.404451906442093900e+02
8.896739248548642121e-02,1.405861507142189453e+02
8.901911771367565507e-02,1.407272434322481445e+02
8.907084294186488893e-02,1.408684688604782309e+02
8.912256817005412279e-02,1.410098270610903910e+02
8.917429339824335666e-02,1.411513180962658396e+02
8.922601862643260440e-02,1.412929420281858199e+02
8.927774385462183826e-02,1.414346989190313479e+02
8.932946908281107212e-02,1.415765888309837521e+02
8.938119431100030599e-02,1.417186118262241905e+02
8.943291953918953985e-02,1.418607679669338211e+02
8.948464476737877371e-02,1.420030573152939155e+02
8.953636999556802145e-02,1.421454799334856602e+02
8.958809522375725531e-02,1.422880358836901280e+02
8.963982045194648918e-02,1.424307252280886189e+02
8.969154568013572304e-02,1.425735480288623194e+02
8.974327090832495690e-02,1.427165043481923306e+02
8.979499613651419077e-02,1.428595942482598957e+02
8.984672136470343851e-02,1.430028177912462866e+02
8.989844659289267237e-02,1.431461750393326042e+02
8.995017182108190623e-02,1.432896660547000351e+02
9.000189704927114009e-02,1.434332908995297657e+02
9.005362227746037396e-02,1.435770496360030393e+02
9.010534750564962170e-02,1.437209423263010137e+02
9.015707273383885556e-02,1.438649690326049040e+02
9.020879796202808942e-02,1.440091298170958680e+02
9.026052319021732329e-02,1.441534247419550923e+02
9.031224841840655715e-02,1.442978538693637915e+02
9.036397364659579101e-02,1.444424172615031807e+02
9.041569887478503875e-02,1.445871149805543894e+02
9.046742410297427262e-02,1.447319470886986323e+02
9.051914933116350648e-02,1.448769136481171245e+02
9.057087455935274034e-02,1.450220147209910522e+02
9.062259978754197420e-02,1.451672503695015166e+02
9.067432501573120807e-02,1.453126206558299032e+02
9.072605024392045581e-02,1.454581256421572562e+02
9.077777547210968967e-02,1.456037653906647051e+02
9.082950070029892353e-02,1.457495399635336071e+02
9.088122592848815740e-02,1.458954494229450631e+02
9.093295115667739126e-02,1.460414938310802597e+02
9.098467638486662512e-02,1.461876732501203833e+02
9.103640161305587286e-02,1.463339877422467339e+02
9.108812684124510672e-02,1.464804373696403275e+02
9.113985206943434059e-02,1.466270221944825209e+02
9.119157729762357445e-02,1.467737422789543302e+02
9.124330252581280831e-02,1.469205976846776878e+02
9.129502775400205605e-02,1.470675884557528832e+02
9.134675298219128992e-02,1.472147146157006148e+02
9.139847821038052378e-02,1.473619761868654621e+02
9.145020343856975764e-02,1.475093731915921467e+02
9.150192866675899150e-02,1.476569056522252481e+02
9.155365389494822537e-02,1.478045735911095164e+02
9.160537912313747311e-02,1.479523770305896733e+02
9.165710435132670697e-02,1.481003159930101276e+02
9.170882957951594083e-02,1.482483905007157432e+02
9.176055480770517470e-02,1.483966005760510711e+02
9.181228003589440856e-02,1.485449462413608046e+02
9.186400526408364242e-02,1.486934275189896084e+02
9.191573049227289016e-02,1.488420444312821189e+02
9.196745572046212402e-02,1.489907970005829725e+02
9.201918094865135789e-02,1.491396852492368623e+02
9.207090617684059175e-02,1.492887091995883964e+02
9.212263140502982561e-02,1.494378688739822678e+02
9.217435663321907335e-02,1.495871642947631130e+02
9.222608186140830722e-02,1.497365954842755968e+02
9.227780708959754108e-02,1.498861624648643556e+02
9.232953231778677494e-02,1.500358652588740540e+02
9.238125754597600880e-02,1.501857038886493854e+02
9.243298277416524267e-02,1.503356783765348723e+02
9.248470800235449041e-02,1.504857887448753786e+02
9.253643323054372427e-02,1.506360350160153416e+02
9.258815845873295813e-02,1.507864172122995399e+02
9.263988368692219200e-02,1.509369353560726097e+02
9.269160891511142586e-02,1.510875894696791306e+02
9.274333414330065972e-02,1.512383795754638811e+02
9.279505937148990746e-02,1.513893056957714975e+02
9.284678459967914133e-02,1.515403678529465310e+02
9.289850982786837519e-02,1.516915660693337031e+02
9.295023505605760905e-02,1.518429003672776503e+02
9.300196028424684291e-02,1.519943707691230657e+02
9.305368551243607678e-02,1.521459772972145572e+02
9.310541074062532452e-02,1.522977199738968466e+02
9.315713596881455838e-02,1.524495988215145132e+02
9.320886119700379224e-02,1.526016138624122220e+02
9.326058642519302611e-02,1.527537651189346093e+02
9.331231165338225997e-02,1.529060526134263682e+02
9.336403688157150771e-02,1.530584763682321920e+02
9.341576210976074157e-02,1.532110364056966318e+02
9.346748733794997543e-02,1.533637327481644377e+02
9.351921256613920930e-02,1.535165654179801891e+02
9.357093779432844316e-02,1.536695344374885508e+02
9.362266302251767702e-02,1.538226398290342445e+02
9.367438825070692476e-02,1.539758816216019568e+02
9.372611347889615863e-02,1.541292598811396317e+02
9.377783870708539249e-02,1.542827746863819129e+02
9.382956393527462635e-02,1.544364261160756939e+02
9.388128916346386021e-02,1.545902142489679818e+02
9.393301439165309408e-02,1.547441391638056132e+02
9.398473961984234182e-02,1.548982009393356236e+02
9.403646484803157568e-02,1.550523996543048781e+02
9.408819007622080954e-02,1.552067353874602418e+02
9.413991530441004341e-02,1.553612082175487501e+02
9.419164053259927727e-02,1.555158182233173250e+02
9.424336576078851113e-02,1.556705654835128882e+02
9.429509098897775887e-02,1.558254500768824187e+02
9.434681621716699274e-02,1.559804720821726676e+02
9.439854144535622660e-02,1.561356315781307558e+02
9.445026667354546046e-02,1.562909286435035483e+02
9.450199190173469432e-02,1.564463633570379670e+02
9.455371712992394206e-02,1.566019357974810191e+02
9.460544235811317593e-02,1.567576460435795127e+02
9.465716758630240979e-02,1.569134941740804265e+02
9.470889281449164365e-02,1.570694802677306825e+02
9.476061804268087752e-02,1.572256044032772877e+02
9.481234327087011138e-02,1.573818666594671072e+02
9.486406849905935912e-02,1.575382671150470628e+02
9.491579372724859298e-02,1.576948058487641333e+02
9.496751895543782684e-02,1.578514829393652121e+02
9.501924418362706071e-02,1.580082984655972211e+02
9.507096941181629457e-02,1.581652525062071106e+02
9.512269464000552843e-02,1.583223451399418309e+02
9.517441986819477617e-02,1.584795764455483322e+02
9.522614509638401004e-02,1.586369465017735081e+02
9.527787032457324390e-02,1.587944553873641951e+02
9.532959555276247776e-02,1.589521031810674572e+02
9.538132078095171162e-02,1.591098899616302162e+02
9.543304600914095936e-02,1.592678158077994226e+02
9.548477123733019323e-02,1.594258807983219413e+02
9.553649646551942709e-02,1.595840850119446657e+02
9.558822169370866095e-02,1.597424285274146030e+02
9.563994692189789482e-02,1.599009114234786750e+02
9.569167215008712868e-02,1.600595337788838322e+02
9.574339737827637642e-02,1.602182956723770246e+02
9.579512260646561028e-02,1.603771971827050322e+02
9.584684783465484414e-02,1.605362383886149473e+02
9.589857306284407801e-02,1.606954193688536350e+02
9.595029829103331187e-02,1.608547402021680170e+02
9.600202351922254573e-02,1.610142009673050723e+02
9.605374874741179347e-02,1.611738017420858284e+02
9.610547397560102734e-02,1.613335425955966400e+02
9.615719920379026120e-02,1.614934235921228662e+02
9.620892443197949506e-02,1.616534447959001284e+02
9.626064966016872892e-02,1.618136062711642182e+02
9.631237488835796279e-02,1.619739080821507287e+02
9.636410011654721053e-02,1.621343502930954514e+02
9.641582534473644439e-02,1.622949329682339510e+02
9.646755057292567825e-02,1.624556561718019907e+02
9.651927580111491212e-02,1.626165199680351350e+02
9.657100102930414598e-02,1.627775244211692325e+02
9.662272625749339372e-02,1.629386695954398476e+02
9.667445148568262758e-02,1.630999555550826585e+02
9.672617671387186145e-02,1.632613823643334285e+02
9.677790194206109531e-02,1.634229500874277505e+02
9.682962717025032917e-02,1.635846587886013310e+02
9.688135239843956303e-02,1.637465085320898766e+02
9.693307762662881077e-02,1.639084993821290936e+02
9.698480285481804464e-02,1.640706314029546320e+02
9.703652808300727850e-02,1.642329046588020844e+02
9.708825331119651236e-02,1.643953192139072712e+02
9.713997853938574623e-02,1.645578751325057851e+02
9.719170376757498009e-02,1.647205724788333043e+02
9.724342899576422783e-02,1.648834113171255922e+02
9.729515422395346169e-02,1.650463917116182984e+02
9.734687945214269555e-02,1.652095137265470157e+02
9.739860468033192942e-02,1.653727774261475645e+02
9.745032990852116328e-02,1.655361828746555091e+02
9.750205513671041102e-02,1.656997301363065844e+02
9.755378036489964488e-02,1.658634192753364403e+02
9.760550559308887875e-02,1.660272503559808399e+02
9.765723082127811261e-02,1.661912234424753478e+02
9.770895604946734647e-02,1.663553385990556990e+02
9.776068127765658033e-02,1.665195958899575999e+02
9.781240650584582808e-02,1.666839953794167286e+02
9.786413173403506194e-02,1.668485371316687065e+02
9.791585696222429580e-02,1.670132212109492968e+02
9.796758219041352966e-02,1.671780476814940926e+02
9.801930741860276353e-02,1.673430166075388570e+02
9.807103264679199739e-02,1.675081280533191546e+02
9.812275787498124513e-02,1.676733820830708623e+02
9.817448310317047899e-02,1.678387787610294595e+02
9.822620833135971286e-02,1.680043181514307378e+02
9.827793355954894672e-02,1.681700003185103185e+02
9.832965878773818058e-02,1.683358253265039366e+02
9.838138401592741444e-02,1.685017932396472702e+02
9.843310924411666218e-02,1.686679041228676112e+02
9.848483447230589605e-02,1.688341580485076747e+02
9.853655970049512991e-02,1.690005550934138228e+02
9.858828492868436377e-02,1.691670953344956558e+02
9.864001015687359764e-02,1.693337788486630018e+02
9.869173538506284538e-02,1.695006057128254042e+02
9.874346061325207924e-02,1.696675760038925489e+02
9.879518584144131310e-02,1.698346897987742068e+02
9.884691106963054696e-02,1.700019471743800352e+02
9.889863629781978083e-02,1.701693482076196062e+02
9.895036152600901469e-02,1.703368929754027192e+02
9.900208675419826243e-02,1.705045815546390884e+02
9.905381198238749629e-02,1.706724140222382573e+02
9.910553721057673016e-02,1.708403904551099970e+02
9.915726243876596402e-02,1.710085109301639932e+02
9.920898766695519788e-02,1.711767755243098748e+02
9.926071289514443174e-02,1.713451843144573843e+02
9.931243812333367948e-02,1.715137373775161507e+02
9.936416335152291335e-02,1.716824347903959165e+02
9.941588857971214721e-02,1.718512766300062538e+02
9.946761380790138107e-02,1.720202629732569619e+02
9.951933903609061494e-02,1.721893938970576983e+02
9.957106426427984880e-02,1.723586694783180349e+02
9.962278949246909654e-02,1.725280897939478280e+02
9.967451472065833040e-02,1.726976549208566496e+02
9.972623994884756427e-02,1.728673649359541571e+02
9.977796517703679813e-02,1.730372199161501214e+02
9.982969040522603199e-02,1.732072199383541431e+02
9.988141563341527973e-02,1.733773650794760215e+02
9.993314086160451359e-02,1.735476554164253002e+02
9.998486608979374746e-02,1.737180910261117219e+02
1.000365913179829813e-01,1.738886719854449154e+02
1.000883165461722152e-01,1.740593983713346802e+02
1.001400417743614490e-01,1.742302702606906166e+02
1.001917670025506968e-01,1.744012877304224389e+02
1.002434922307399306e-01,1.745724508574397191e+02
1.002952174589291645e-01,1.747437597186523135e+02
1.003469426871183984e-01,1.749152143909697656e+02
1.003986679153076322e-01,1.750868149513018182e+02
1.004503931434968661e-01,1.752585614765581568e+02
1.005021183716861138e-01,1.754304540436484956e+02
1.005538435998753477e-01,1.756024927294823783e+02
1.006055688280645816e-01,1.757746776109696043e+02
1.006572940562538154e-01,1.759470087650198877e+02
1.007090192844430493e-01,1.761194862685427722e+02
1.007607445126322970e-01,1.762921101984480856e+02
1.008124697408215309e-01,1.764648806324529460e+02
1.008641949690107648e-01,1.766377976549371738e+02
1.009159201971999986e-01,1.768108613535618474e+02
1.009676454253892325e-01,1.769840718160109247e+02
1.010193706535784663e-01,1.771574291299683637e+02
1.010710958817677141e-01,1.773309333831182073e+02
1.011228211099569479e-01,1.775045846631443851e+02
1.011745463381461818e-01,1.776783830577308549e+02
1.012262715663354157e-01,1.778523286545616600e+02
1.012779967945246495e-01,1.780264215413208433e+02
1.013297220227138834e-01,1.782006618056922775e+02
1.013814472509031311e-01,1.783750495353600343e+02
1.014331724790923650e-01,1.785495848180080714e+02
1.014848977072815989e-01,1.787242677413202614e+02
1.015366229354708327e-01,1.788990983929807896e+02
1.015883481636600666e-01,1.790740768606734719e+02
1.016400733918493005e-01,1.792492032320824649e+02
1.016917986200385482e-01,1.794244775948916129e+02
1.017435238482277821e-01,1.795999000367849590e+02
1.017952490764170159e-01,1.797754706454464042e+02
1.018469743046062498e-01,1.799511895085601054e+02
1.018986995327954836e-01,1.801270567138099068e+02
1.019504247609847314e-01,1.803030723488798799e+02
1.020021499891739652e-01,1.804792365014539257e+02
1.020538752173631991e-01,1.806555492592160874e+02
1.021056004455524330e-01,1.808320107098503797e+02
1.021573256737416668e-01,1.810086209410407037e+02
1.022090509019309007e-01,1.811853800404710739e+02
1.022607761301201484e-01,1.813622880958255337e+02
1.023125013583093823e-01,1.815393451947880408e+02
1.023642265864986162e-01,1.817165514250425815e+02
1.024159518146878500e-01,1.818939068742731138e+02
1.024676770428770839e-01,1.820714116301635670e+02
1.025194022710663178e-01,1.822490657803980412e+02
1.025711274992555655e-01,1.824268694126606078e+02
1.026228527274447994e-01,1.826048226146349975e+02
1.026745779556340332e-01,1.827829254740053671e+02
1.027263031838232671e-01,1.829611780784556458e+02
1.027780284120125009e-01,1.831395805156698486e+02
1.028297536402017487e-01,1.833181328733319617e+02
1.028814788683909826e-01,1.834968352391259430e+02
1.029332040965802164e-01,1.836756877007358071e+02
1.029849293247694503e-01,1.838546903458454835e+02
1.030366545529586841e-01,1.840338432621390155e+02
1.030883797811479180e-01,1.842131465373004175e+02
1.031401050093371657e-01,1.843926002590136477e+02
1.031918302375263996e-01,1.845722045136725455e+02
1.032435554657156335e-01,1.847519593781546519e+02
1.032952806939048673e-01,1.849318649250797648e+02
1.033470059220941012e-01,1.851119212270474463e+02
1.033987311502833351e-01,1.852921283566574857e+02
1.034504563784725828e-01,1.854724863865096154e+02
1.035021816066618167e-01,1.856529953892035962e+02
1.035539068348510505e-01,1.858336554373389902e+02
1.036056320630402844e-01,1.860144666035155865e+02
1.036573572912295182e-01,1.861954289603330892e+02
1.037090825194187521e-01,1.863765425803913161e+02
1.037608077476079999e-01,1.865578075362898289e+02
1.038125329757972337e-01,1.867392239006284171e+02
1.038642582039864676e-01,1.869207917460067847e+02
1.039159834321757014e-01,1.871025111450246357e+02
1.039677086603649353e-01,1.872843821702816456e+02
1.040194338885541830e-01,1.874664048943777175e+02
1.040711591167434169e-01,1.876485793899122712e+02
1.041228843449326508e-01,1.878309057294852380e+02
1.041746095731218846e-01,1.880133839856962936e+02
1.042263348013111185e-01,1.881960142311449999e+02
1.042780600295003524e-01,1.883787965384313452e+02
1.043297852576896001e-01,1.885617309801548913e+02
1.043815104858788340e-01,1.887448176289152570e+02
1.044332357140680678e-01,1.889280565573122885e+02
1.044849609422573017e-01,1.891114478379457182e+02
1.045366861704465355e-01,1.892949915434151364e+02
1.045884113986357694e-01,1.894786877463203609e+02
1.046401366268250172e-01,1.896625365192610957e+02
1.046918618550142510e-01,1.898465379348370163e+02
1.047435870832034849e-01,1.900306920656478837e+02
1.047953123113927187e-01,1.902149989842933451e+02
1.048470375395819526e-01,1.903994587633731328e+02
1.048987627677712003e-01,1.905840714754870362e+02
1.049504879959604342e-01,1.907688371932347025e+02
1.050022132241496681e-01,1.909537559892158356e+02
1.050539384523389019e-01,1.911388279360301681e+02
1.051056636805281358e-01,1.913240531062774323e+02
1.051573889087173697e-01,1.915094315725572756e+02
1.052091141369066174e-01,1.916949634074695439e+02
1.052608393650958513e-01,1.918806486836138276e+02
1.053125645932850851e-01,1.920664874735899161e+02
1.053642898214743190e-01,1.922524798499974565e+02
1.054160150496635528e-01,1.924386258854361813e+02
1.054677402778527867e-01,1.926249256525058229e+02
1.055194655060420345e-01,1.928113792238061706e+02
1.055711907342312683e-01,1.929979866719787935e+02
1.056229159624205022e-01,1.931847480703484621e+02
1.056746411906097360e-01,1.933716634927953351e+02
1.057263664187989699e-01,1.935587330132158002e+02
1.057780916469882038e-01,1.937459567055061314e+02
1.058298168751774515e-01,1.939333346435626595e+02
1.058815421033666854e-01,1.941208669012816017e+02
1.059332673315559192e-01,1.943085535525593741e+02
1.059849925597451531e-01,1.944963946712922791e+02
1.060367177879343870e-01,1.946843903313765338e+02
1.060884430161236347e-01,1.948725406067084691e+02
1.061401682443128686e-01,1.950608455711845011e+02
1.061918934725021024e-01,1.952493052987007900e+02
1.062436187006913363e-01,1.954379198631537804e+02
1.062953439288805702e-01,1.956266893384396894e+02
1.063470691570698040e-01,1.958156137984547627e+02
1.063987943852590518e-01,1.960046933170955299e+02
1.064505196134482856e-01,1.961939279682580946e+02
1.065022448416375195e-01,1.963833178258388159e+02
1.065539700698267533e-01,1.965728629637340248e+02
1.066056952980159872e-01,1.967625634558400520e+02
1.066574205262052211e-01,1.969524193760531432e+02
1.067091457543944688e-01,1.971424307982697428e+02
1.067608709825837027e-01,1.973325977963859827e+02
1.068125962107729365e-01,1.975229204442982223e+02
1.068643214389621704e-01,1.977133988159028206e+02
1.069160466671514043e-01,1.979040329850960234e+02
1.069677718953406381e-01,1.980948230257741898e+02
1.070194971235298859e-01,1.982857690118336507e+02
1.070712223517191197e-01,1.984768710171706232e+02
1.071229475799083536e-01,1.986681291156815234e+02
1.071746728080975875e-01,1.988595433812625686e+02
1.072263980362868213e-01,1.990511138878100894e+02
1.072781232644760691e-01,1.992428407092204168e+02
1.073298484926653029e-01,1.994347239193898531e+02
1.073815737208545368e-01,1.996267635922147008e+02
1.074332989490437706e-01,1.998189598015912338e+02
1.074850241772330045e-01,2.000113126214157830e+02
1.075367494054222384e-01,2.002038221255846793e+02
1.075884746336114861e-01,2.003964883879943102e+02
1.076401998618007200e-01,2.005893114825408077e+02
1.076919250899899538e-01,2.007822914831205310e+02
1.077436503181791877e-01,2.009754284636298109e+02
1.077953755463684216e-01,2.011687224979650637e+02
1.078471007745576554e-01,2.013621736600223926e+02
1.078988260027469032e-01,2.015557820236983275e+02
1.079505512309361370e-01,2.017495476631010831e+02
1.080022764591253709e-01,2.019434706626857405e+02
1.080540016873146048e-01,2.021375511217085545e+02
1.081057269155038386e-01,2.023317891405648368e+02
1.081574521436930864e-01,2.025261848196499272e+02
1.082091773718823202e-01,2.027207382593591376e+02
1.082609026000715541e-01,2.029154495600876942e+02
1.083126278282607879e-01,2.031103188222309370e+02
1.083643530564500218e-01,2.033053461461840925e+02
1.084160782846392557e-01,2.035005316323425575e+02
1.084678035128285034e-01,2.036958753811017004e+02
1.085195287410177373e-01,2.038913774928565772e+02
1.085712539692069711e-01,2.040870380680026415e+02
1.086229791973962050e-01,2.042828572069351480e+02
1.086747044255854389e-01,2.044788350100494085e+02
1.087264296537746727e-01,2.046749715777407630e+02
1.087781548819639205e-01,2.048712670104044662e+02
1.088298801101531543e-01,2.050677214084357445e+02
1.088816053383423882e-01,2.052643348722300232e+02
1.089333305665316221e-01,2.054611075021825570e+02
1.089850557947208559e-01,2.056580393986885724e+02
1.090367810229100898e-01,2.058551306621434378e+02
1.090885062510993375e-01,2.060523813929424648e+02
1.091402314792885714e-01,2.062497916914809082e+02
1.091919567074778052e-01,2.064473616581540512e+02
1.092436819356670391e-01,2.066450913933572622e+02
1.092954071638562730e-01,2.068429809974857108e+02
1.093471323920455207e-01,2.070410305709349359e+02
1.093988576202347546e-01,2.072392402140999366e+02
1.094505828484239884e-01,2.074376100273761665e+02
1.095023080766132223e-01,2.076361401111589089e+02
1.095540333048024562e-01,2.078348305658434185e+02
1.096057585329916900e-01,2.080336814918251207e+02
1.096574837611809378e-01,2.082326929894991281e+02
1.097092089893701716e-01,2.084318651592608944e+02
1.097609342175594055e-01,2.086311981015056176e+02
1.098126594457486394e-01,2.088306919166286093e+02
1.098643846739378732e-01,2.090303467050251811e+02
1.099161099021271071e-01,2.092301625670907299e+02
1.099678351303163548e-01,2.094301396032204252e+02
1.100195603585055887e-01,2.096302779138095502e+02
1.100712855866948225e-01,2.098305775992535303e+02
1.101230108148840564e-01,2.100310387599474780e+02
1.101747360430732903e-01,2.102316614962867902e+02
1.102264612712625380e-01,2.104324459086668924e+02
1.102781864994517719e-01,2.106333920974828402e+02
1.103299117276410057e-01,2.108345001629864726e+02
1.103816369558302396e-01,2.110357701998528910e+02
1.104333621840194735e-01,2.112372022955165960e+02
1.104850874122087073e-01,2.114387965369284927e+02
1.105368126403979551e-01,2.116405530110396001e+02
1.105885378685871889e-01,2.118424718048009368e+02
1.106402630967764228e-01,2.120445530051632943e+02
1.106919883249656567e-01,2.122467966990777768e+02
1.107437135531548905e-01,2.124492029734953462e+02
1.107954387813441244e-01,2.126517719153668224e+02
1.108471640095333721e-01,2.128545036116433948e+02
1.108988892377226060e-01,2.130573981492757980e+02
1.109506144659118398e-01,2.132604556152151645e+02
1.110023396941010737e-01,2.134636760964123141e+02
1.110540649222903076e-01,2.136670596798182942e+02
1.111057901504795414e-01,2.138706064523840666e+02
1.111575153786687892e-01,2.140743165010605651e+02
1.112092406068580230e-01,2.142781899127988368e+02
1.112609658350472569e-01,2.144822267745497015e+02
1.113126910632364908e-01,2.146864271732641782e+02
1.113644162914257246e-01,2.148907911958932573e+02
1.114161415196149724e-01,2.150953189293879007e+02
1.114678667478042062e-01,2.153000104606990135e+02
1.115195919759934401e-01,2.155048658767776715e+02
1.115713172041826740e-01,2.157098852645746661e+02
1.116230424323719078e-01,2.159150687110410729e+02
1.116747676605611417e-01,2.161204163031278824e+02
1.117264928887503894e-01,2.163259281277859714e+02
1.117782181169396233e-01,2.165316042719663301e+02
1.118299433451288571e-01,2.167374448226199775e+02
1.118816685733180910e-01,2.169434498666977902e+02
1.119333938015073249e-01,2.171496194911506734e+02
1.119851190296965587e-01,2.173559537829298449e+02
1.120368442578858065e-01,2.175624528289860109e+02
1.120885694860750403e-01,2.177691167162702470e+02
1.121402947142642742e-01,2.179759455317335153e+02
1.121920199424535081e-01,2.181829393623267208e+02
1.122437451706427419e-01,2.183900982950007972e+02
1.122954703988319897e-01,2.185974224167069053e+02
1.123471956270212235e-01,2.188049118143957799e+02
1.123989208552104574e-01,2.190125665750184396e+02
1.124506460833996913e-01,2.192203867855259318e+02
1.125023713115889251e-01,2.194283725328691048e+02
1.125540965397781590e-01,2.196365239039989206e+02
1.126058217679674067e-01,2.198448409858666253e+02
1.126575469961566406e-01,2.200533238654228398e+02
1.127092722243458744e-01,2.202619726303130108e+02
1.127609974525351083e-01,2.204707873815723360e+02
1.128127226807243422e-01,2.206797682323313836e+02
1.128644479089135760e-01,2.208889152961554032e+02
1.129161731371028238e-01,2.210982286866098718e+02
1.129678983652920576e-01,2.213077085172598117e+02
1.130196235934812915e-01,2.215173549016706431e+02
1.130713488216705254e-01,2.217271679534076441e+02
1.131230740498597592e-01,2.219371477860360358e+02
1.131747992780489931e-01,2.221472945131211816e+02
1.132265245062382408e-01,2.223576082482284733e+02
1.132782497344274747e-01,2.225680891049228762e+02
1.133299749626167086e-01,2.227787371967700096e+02
1.133817001908059424e-01,2.229895526373350378e+02
1.134334254189951763e-01,2.232005355401831252e+02
1.134851506471844240e-01,2.234116860188798057e+02
1.135368758753736579e-01,2.236230041869901868e+02
1.135886011035628917e-01,2.238344901580795465e+02
1.136403263317521256e-01,2.240461440457132483e+02
1.136920515599413595e-01,2.242579659634565985e+02
1.137437767881305933e-01,2.244699560248748185e+02
1.137955020163198411e-01,2.246821143435332999e+02
1.138472272445090749e-01,2.248944410329971504e+02
1.138989524726983088e-01,2.251069362068317901e+02
1.139506777008875427e-01,2.253195999786024402e+02
1.140024029290767765e-01,2.255324324618744924e+02
1.140541281572660104e-01,2.257454337702131113e+02
1.141058533854552581e-01,2.259586040171837737e+02
1.141575786136444920e-01,2.261719433163514736e+02
1.142093038418337259e-01,2.263854517812817448e+02
1.142610290700229597e-01,2.265991295255397233e+02
1.143127542982121936e-01,2.268129766626907724e+02
1.143644795264014274e-01,2.270269933063002270e+02
1.144162047545906752e-01,2.272411795699333368e+02
1.144679299827799090e-01,2.274555355671552377e+02
1.145196552109691429e-01,2.276700614115314352e+02
1.145713804391583768e-01,2.278847572166271220e+02
1.146231056673476106e-01,2.280996230960076332e+02
1.146748308955368584e-01,2.283146591632382183e+02
1.147265561237260922e-01,2.285298655318840702e+02
1.147782813519153261e-01,2.287452423155106089e+02
1.148300065801045600e-01,2.289607896276831411e+02
1.148817318082937938e-01,2.291765075819668027e+02
1.149334570364830277e-01,2.293923962919270139e+02
1.149851822646722754e-01,2.296084558711290526e+02
1.150369074928615093e-01,2.298246864331381971e+02
1.150886327210507432e-01,2.300410880896890831e+02
1.151403579492399770e-01,2.302576609289444320e+02
1.151920831774292109e-01,2.304744050226942136e+02
1.152438084056184447e-01,2.306913204423984496e+02
1.152955336338076925e-01,2.309084072595167925e+02
1.153472588619969263e-01,2.311256655455091504e+02
1.153989840901861602e-01,2.313430953718353464e+02
1.154507093183753941e-01,2.315606968099552603e+02
1.155024345465646279e-01,2.317784699313286865e+02
1.155541597747538757e-01,2.319964148074154480e+02
1.156058850029431095e-01,2.322145315096754530e+02
1.156576102311323434e-01,2.324328201095683823e+02
1.157093354593215773e-01,2.326512806785542011e+02
1.157610606875108111e-01,2.328699132880926754e+02
1.158127859157000450e-01,2.330887180096437703e+02
1.158645111438892927e-01,2.333076949146672519e+02
1.159162363720785266e-01,2.335268440746228862e+02
1.159679616002677605e-01,2.337461655609705247e+02
1.160196868284569943e-01,2.339656594451700755e+02
1.160714120566462282e-01,2.341853257986812480e+02
1.161231372848354620e-01,2.344051646929640640e+02
1.161748625130247098e-01,2.346251761994782612e+02
1.162265877412139436e-01,2.348453603896836341e+02
1.162783129694031775e-01,2.350657173350400342e+02
1.163300381975924114e-01,2.352862471070073411e+02
1.163817634257816452e-01,2.355069497770452926e+02
1.164334886539708791e-01,2.357278254166139391e+02
1.164852138821601268e-01,2.359488740971728760e+02
1.165369391103493607e-01,2.361700958901820684e+02
1.165886643385385946e-01,2.363914908671013109e+02
1.166403895667278284e-01,2.366130590993904832e+02
1.166921147949170623e-01,2.368348006585093231e+02
1.167438400231063100e-01,2.370567156159178239e+02
1.167955652512955439e-01,2.372788040430756666e+02
1.168472904794847778e-01,2.375010660114427026e+02
1.168990157076740116e-01,2.377235015924788399e+02
1.169507409358632455e-01,2.379461108576438448e+02
1.170024661640524793e-01,2.381688938783976539e+02
1.170541913922417271e-01,2.383918507262000901e+02
1.171059166204309610e-01,2.386149814725108627e+02
1.171576418486201948e-01,2.388382861887899082e+02
1.172093670768094287e-01,2.390617649464969645e+02
1.172610923049986625e-01,2.392854178170919681e+02
1.173128175331878964e-01,2.395092448720347988e+02
1.173645427613771441e-01,2.397332461827851944e+02
1.174162679895663780e-01,2.399574218208029492e+02
1.174679932177556119e-01,2.401817718629230285e+02
1.175197184459448457e-01,2.404062964745381805e+02
1.175714436741340796e-01,2.406309958936273006e+02
1.176231689023233273e-01,2.408558703603104618e+02
1.176748941305125612e-01,2.410809201147074248e+02
1.177266193587017951e-01,2.413061453969382342e+02
1.177783445868910289e-01,2.415315464471228211e+02
1.178300698150802628e-01,2.417571235053810881e+02
1.178817950432694966e-01,2.419828768118330515e+02
1.179335202714587444e-01,2.422088066065986993e+02
1.179852454996479783e-01,2.424349131297977351e+02
1.180369707278372121e-01,2.426611966215503458e+02
1.180886959560264460e-01,2.428876573219763486e+02
1.181404211842156798e-01,2.431142954711956179e+02
1.181921464124049137e-01,2.433411113093283404e+02
1.182438716405941614e-01,2.435681050764942768e+02
1.182955968687833953e-01,2.437952770128133864e+02
1.183473220969726292e-01,2.440226273584055434e+02
1.183990473251618630e-01,2.442501563533908779e+02
1.184507725533510969e-01,2.444778642378892073e+02
1.185024977815403308e-01,2.447057512520205478e+02
1.185542230097295785e-01,2.449338176359047168e+02
1.186059482379188124e-01,2.451620636296617306e+02
1.186576734661080462e-01,2.453904894734115203e+02
1.187093986942972801e-01,2.456190954072740453e+02
1.187611239224865139e-01,2.458478816713692083e+02
1.188128491506757617e-01,2.460768485058170540e+02
1.188645743788649956e-01,2.463059961507374283e+02
1.189162996070542294e-01,2.465353248462502052e+02
1.189680248352434633e-01,2.467648348324754579e+02
1.190197500634326971e-01,2.469945263495330892e+02
1.190714752916219310e-01,2.472243996375430868e+02
1.191232005198111787e-01,2.474544549366253250e+02
1.191749257480004126e-01,2.476846924868997348e+02
1.192266509761896465e-01,2.479151125284863042e+02
1.192783762043788803e-01,2.481457153015049073e+02
1.193301014325681142e-01,2.483765010460755605e+02
1.193818266607573481e-01,2.486074700023181663e+02
1.194335518889465958e-01,2.488386224103527695e+02
1.194852771171358297e-01,2.490699585102991591e+02
1.195370023453250635e-01,2.493014785422773230e+02
1.195887275735142974e-01,2.495331827464071921e+02
1.196404528017035312e-01,2.497650713628088113e+02
1.196921780298927651e-01,2.499971446316019978e+02
1.197439032580820129e-01,2.502294027929067965e+02
1.197956284862712467e-01,2.504618460868430248e+02
1.198473537144604806e-01,2.506944747530963014e+02
1.198990789426497144e-01,2.509272888645254511e+02
1.199508041708389483e-01,2.511602880758809135e+02
1.200025293990281960e-01,2.513934719774664188e+02
1.200542546272174299e-01,2.516268401595861235e+02
1.201059798554066638e-01,2.518603922125440135e+02
1.201577050835958976e-01,2.520941277266441602e+02
1.202094303117851315e-01,2.523280462921904643e+02
1.202611555399743654e-01,2.525621474994869686e+02
1.203128807681636131e-01,2.527964309388377444e+02
1.203646059963528470e-01,2.530308962005467492e+02
1.204163312245420808e-01,2.532655428749179123e+02
1.204680564527313147e-01,2.535003705522553332e+02
1.205197816809205485e-01,2.537353788228629980e+02
1.205715069091097824e-01,2.539705672770450064e+02
1.206232321372990302e-01,2.542059355051052307e+02
1.206749573654882640e-01,2.544414830973476853e+02
1.207266825936774979e-01,2.546772096440764699e+02
1.207784078218667317e-01,2.549131147355954568e+02
1.208301330500559656e-01,2.551491979622087740e+02
1.208818582782452133e-01,2.553854589142204077e+02
1.209335835064344472e-01,2.556218971819343437e+02
1.209853087346236811e-01,2.558585123556545398e+02
1.210370339628129149e-01,2.560953040256850386e+02
1.210887591910021488e-01,2.563322717823298831e+02
1.211404844191913827e-01,2.565694152158930592e+02
1.211922096473806304e-01,2.568067339166786951e+02
1.212439348755698643e-01,2.570442274749906346e+02
1.212956601037590981e-01,2.572818954811327217e+02
1.213473853319483320e-01,2.575197375254092549e+02
1.213991105601375659e-01,2.577577531981242487e+02
1.214508357883267997e-01,2.579959420895815470e+02
1.215025610165160475e-01,2.582343037900852778e+02
1.215542862447052813e-01,2.584728378899393419e+02
1.216060114728945152e-01,2.587115439794478107e+02
1.216577367010837490e-01,2.589504216489146984e+02
1.217094619292729829e-01,2.591894704886439627e+02
1.217611871574622168e-01,2.594286900889395611e+02
1.218129123856514645e-01,2.596680800401058491e+02
1.218646376138406984e-01,2.599076399324463296e+02
1.219163628420299322e-01,2.601473693562653011e+02
1.219680880702191661e-01,2.603872679018667213e+02
1.220198132984084000e-01,2.606273351595544909e+02
1.220715385265976477e-01,2.608675707196329085e+02
1.221232637547868816e-01,2.611079741724055907e+02
1.221749889829761154e-01,2.613485451081768929e+02
1.222267142111653493e-01,2.615892831172505453e+02
1.222784394393545832e-01,2.618301879207913885e+02
1.223301646675438170e-01,2.620712606973571610e+02
1.223818898957330648e-01,2.623125035362975837e+02
1.224336151239222986e-01,2.625539185408715070e+02
1.224853403521115325e-01,2.627955078143382934e+02
1.225370655803007663e-01,2.630372734599567934e+02
1.225887908084900002e-01,2.632792175809863124e+02
1.226405160366792341e-01,2.635213422806857579e+02
1.226922412648684818e-01,2.637636496623143785e+02
1.227439664930577157e-01,2.640061418291311952e+02
1.227956917212469495e-01,2.642488208843952293e+02
1.228474169494361834e-01,2.644916889313657293e+02
1.228991421776254173e-01,2.647347480733016027e+02
1.229508674058146650e-01,2.649780004134620981e+02
1.230025926340038989e-01,2.652214480551062934e+02
1.230543178621931327e-01,2.654650931014930961e+02
1.231060430903823666e-01,2.657089376558818117e+02
1.231577683185716005e-01,2.659529838215314612e+02
1.232094935467608343e-01,2.661972337017011228e+02
1.232612187749500821e-01,2.664416893996498743e+02
1.233129440031393159e-01,2.666863530186367939e+02
1.233646692313285498e-01,2.669312266619210163e+02
1.234163944595177836e-01,2.671763124327616197e+02
1.234681196877070175e-01,2.674216124344176819e+02
1.235198449158962514e-01,2.676671287701482811e+02
1.235715701440854991e-01,2.679128635432126089e+02
1.236232953722747330e-01,2.681588188568696296e+02
1.236750206004639668e-01,2.684049968143784781e+02
1.237267458286532007e-01,2.686513995189981756e+02
1.237784710568424346e-01,2.688980290739879706e+02
1.238301962850316684e-01,2.691448875826068843e+02
1.238819215132209162e-01,2.693919771481140515e+02
1.239336467414101500e-01,2.696392998737683797e+02
1.239853719695993839e-01,2.698868578628291175e+02
1.240370971977886178e-01,2.701346532185553428e+02
1.240888224259778516e-01,2.703826880442060769e+02
1.241405476541670994e-01,2.706309644430405683e+02
1.241922728823563332e-01,2.708794845183177813e+02
1.242439981105455671e-01,2.711282503732966802e+02
1.242957233387348009e-01,2.713772641112366273e+02
1.243474485669240348e-01,2.716265278353965300e+02
1.243991737951132687e-01,2.718760436490356369e+02
1.244508990233025164e-01,2.721258136554128555e+02
1.245026242514917503e-01,2.723758399577873774e+02
1.245543494796809841e-01,2.726261246594182808e+02
1.246060747078702180e-01,2.728766698635646435e+02
1.246577999360594519e-01,2.731274775187414434e+02
1.247095251642486857e-01,2.733785453718693361e+02
1.247612503924379335e-01,2.736298665769394347e+02
1.248129756206271673e-01,2.738814340547374400e+02
1.248647008488164012e-01,2.741332407260484842e+02
1.249164260770056351e-01,2.743852795116583820e+02
1.249681513051948689e-01,2.746375433323521520e+02
1.250198765333841167e-01,2.748900251089155518e+02
1.250716017615733366e-01,2.751427177621339411e+02
1.251233269897625844e-01,2.753956142127927933e+02
1.251750522179518321e-01,2.756487073816775819e+02
1.252267774461410521e-01,2.759019901895734392e+02
1.252785026743302998e-01,2.761554555572663503e+02
1.253302279025195198e-01,2.764090964055413338e+02
1.253819531307087676e-01,2.766629056551840904e+02
1.254336783588979876e-01,2.769168762269798663e+02
1.254854035870872353e-01,2.771710010417143053e+02
1.255371288152764830e-01,2.774252730201728241e+02
1.255888540434657030e-01,2.776796850831404981e+02
1.256405792716549508e-01,2.779342301514034261e+02
1.256923044998441708e-01,2.781889011457465131e+02
1.257440297280334185e-01,2.784436909869555734e+02
1.257957549562226662e-01,2.786985925958157964e+02
1.258474801844118862e-01,2.789535988931126553e+02
1.258992054126011340e-01,2.792087027996318511e+02
1.259509306407903539e-01,2.794638972361584024e+02
1.260026558689796017e-01,2.797191751234782373e+02
1.260543810971688217e-01,2.799745293823762609e+02
1.261061063253580694e-01,2.802299529336384580e+02
1.261578315535473171e-01,2.804854386980501317e+02
1.262095567817365371e-01,2.807409795963964712e+02
1.262612820099257849e-01,2.809965685494631771e+02
1.263130072381150049e-01,2.812521984780355524e+02
1.263647324663042526e-01,2.815078623028991274e+02
1.264164576944935003e-01,2.817635529448393754e+02
1.264681829226827203e-01,2.820192633246415994e+02
1.265199081508719681e-01,2.822749863630914433e+02
1.265716333790611881e-01,2.825307149809741531e+02
1.266233586072504358e-01,2.827864420990753729e+02
1.266750838354396835e-01,2.830421606381805759e+02
1.267268090636289035e-01,2.832978635190748378e+02
1.267785342918181513e-01,2.835535436625440298e+02
1.268302595200073712e-01,2.838091939893732842e+02
1.268819847481966190e-01,2.840648074203483588e+02
1.269337099763858390e-01,2.843203768762543859e+02
1.269854352045750867e-01,2.845758952778770663e+02
1.270371604327643345e-01,2.848313566351069994e+02
1.270888856609535544e-01,2.850868066103313367e+02
1.271406108891428022e-01,2.853423639125684304e+02
1.271923361173320222e-01,2.855981527805187170e+02
1.272440613455212699e-01,2.858542775080304637e+02
1.272957865737105176e-01,2.861107295650565447e+02
1.273475118018997376e-01,2.863674607925307782e+02
1.273992370300889854e-01,2.866244229880723537e+02
1.274509622582782054e-01,2.868815679493000061e+02
1.275026874864674531e-01,2.871388474738328114e+02
1.275544127146567008e-01,2.873962133592896180e+02
1.276061379428459208e-01,2.876536553817346089e+02
1.276578631710351686e-01,2.879113415111160066e+02
1.277095883992243885e-01,2.881693364544623819e+02
1.277613136274136363e-01,2.884276026597731288e+02
1.278130388556028563e-01,2.886861033703076487e+02
1.278647640837921040e-01,2.889448070421167927e+02
1.279164893119813518e-01,2.892036828363158634e+02
1.279682145401705717e-01,2.894626999140206749e+02
1.280199397683598195e-01,2.897218279384130142e+02
1.280716649965490395e-01,2.899811040032125220e+02
1.281233902247382872e-01,2.902406990744332802e+02
1.281751154529275349e-01,2.905007023631749803e+02
1.282268406811167549e-01,2.907610155103791385e+02
1.282785659093060027e-01,2.910215189259321278e+02
1.283302911374952227e-01,2.912820938899831162e+02
1.283820163656844704e-01,2.915426986526248925e+02
1.284337415938737181e-01,2.918034278535678823e+02
1.284854668220629381e-01,2.920644063376102508e+02
1.285371920502521859e-01,2.923256981981018043e+02
1.285889172784414058e-01,2.925872095923978691e+02
1.286406425066306536e-01,2.928488468506826621e+02
1.286923677348198736e-01,2.931106028569528235e+02
1.287440929630091213e-01,2.933726548228594879e+02
1.287958181911983691e-01,2.936348362767966478e+02
1.288475434193875890e-01,2.938973320033424557e+02
1.288992686475768368e-01,2.941599369573804665e+02
1.289509938757660568e-01,2.944226929064150795e+02
1.290027191039553045e-01,2.946857154543608317e+02
1.290544443321445522e-01,2.949489409791277126e+02
1.291061695603337722e-01,2.952123693607873633e+02
1.291578947885230200e-01,2.954760007082860511e+02
1.292096200167122400e-01,2.957398640695334961e+02
1.292613452449014877e-01,2.960039308623889269e+02


==> data_mbh/T_hotspot_ref.csv <==
0.000000000000000000e+00,1.899999999999999911e+00
1.000000000000000036e-10,1.899999999999999911e+00
2.999999999999999980e-10,1.900199999999999889e+00
7.000000000000000643e-10,1.900400000000000089e+00
1.499999999999999990e-09,1.901000000000000023e+00
3.100000000000000048e-09,1.901999999999999913e+00
6.300000000000000165e-09,1.904099999999999904e+00
1.269999999999999957e-08,1.908400000000000096e+00
2.550000000000000004e-08,1.916800000000000059e+00
5.110000000000000097e-08,1.933400000000000007e+00
1.022999999999999962e-07,1.965400000000000036e+00
1.580078297969666921e-07,1.999100000000000099e+00
2.219687194540191958e-07,2.036300000000000221e+00
2.905561609052032750e-07,2.074699999999999989e+00
3.660827295096785770e-07,2.115200000000000191e+00
4.492705843178378901e-07,2.158100000000000129e+00
5.427742819741695227e-07,2.204099999999999948e+00
6.493366473538779010e-07,2.254199999999999982e+00
7.721813426013784314e-07,2.308899999999999952e+00
9.068389579072975558e-07,2.365699999999999914e+00
1.052581557530877055e-06,2.423999999999999932e+00
1.209937715158859934e-06,2.483499999999999819e+00
1.381273314562694983e-06,2.544900000000000162e+00
1.567488354641499900e-06,2.607899999999999885e+00
1.771099338248733982e-06,2.673000000000000043e+00
1.993818979052573004e-06,2.740200000000000191e+00
2.238100059893633007e-06,2.809800000000000075e+00
2.504115349219362868e-06,2.881099999999999994e+00
2.792266533117953122e-06,2.954000000000000181e+00
3.107632231129265944e-06,3.029100000000000126e+00
3.455683324690073797e-06,3.107200000000000184e+00
3.837834637257925014e-06,3.187699999999999978e+00
4.251227133621122604e-06,3.269699999999999829e+00
4.695200497299391378e-06,3.352599999999999802e+00
5.179917036147267391e-06,3.437800000000000189e+00
5.709562733154533282e-06,3.525300000000000100e+00
6.276988733003347365e-06,3.613599999999999923e+00
6.890683354561628070e-06,3.703500000000000014e+00
7.573608493488118829e-06,3.797699999999999854e+00
8.345513814429553597e-06,3.897600000000000176e+00
9.186908973602263634e-06,3.999800000000000022e+00
1.010218753531518924e-05,4.104199999999999626e+00
1.110734204073514029e-05,4.211700000000000443e+00
1.220632282993849984e-05,4.322099999999999831e+00
1.342958272030302024e-05,4.437299999999999578e+00
1.476186705858503020e-05,4.554899999999999949e+00
1.616602322532935157e-05,4.671400000000000219e+00
1.760904773542279939e-05,4.784299999999999997e+00
1.910578668636343926e-05,4.894999999999999574e+00
2.068461328488840927e-05,5.005499999999999616e+00
2.239775727267181836e-05,5.118900000000000006e+00
2.432190168967667991e-05,5.239200000000000301e+00
2.643253840463812048e-05,5.363800000000000345e+00
2.863187668160923930e-05,5.486600000000000144e+00
3.100418349591560230e-05,5.611900000000000333e+00
3.360003286502183763e-05,5.741399999999999615e+00
3.645008901820591792e-05,5.875799999999999912e+00
3.943167370353331796e-05,6.008799999999999919e+00
4.266824039914941802e-05,6.145400000000000418e+00
4.625578888394570021e-05,6.288400000000000212e+00
5.038837886626792713e-05,6.443599999999999994e+00
5.484415779246234297e-05,6.601200000000000401e+00
5.974071300559013727e-05,6.764199999999999768e+00
6.506492648658486521e-05,6.931099999999999817e+00
7.084522106153237782e-05,7.101799999999999891e+00
7.711780901844183861e-05,7.276099999999999568e+00
8.397218639926446056e-05,7.455400000000000027e+00
9.144895280054672214e-05,7.639599999999999724e+00
9.961480414737264484e-05,7.828800000000000203e+00
1.084772807004000017e-04,8.022100000000000009e+00
1.181240356661000064e-04,8.220100000000000406e+00
1.286576217677999916e-04,8.423500000000000654e+00
1.401557590721999960e-04,8.632400000000000517e+00
1.526840777941000096e-04,8.846399999999999153e+00
1.663681801909999963e-04,9.066300000000000026e+00
1.813342155660000094e-04,9.292400000000000659e+00
1.976586257817000019e-04,9.524300000000000210e+00
2.154997097319999954e-04,9.762499999999999289e+00
2.350408986305000086e-04,1.000760000000000005e+01
2.563654187281999976e-04,1.025900000000000034e+01
2.796581280637000099e-04,1.051670000000000016e+01
3.050867242085000125e-04,1.078090000000000082e+01
3.329454824028999795e-04,1.105250000000000021e+01
3.633163961250999822e-04,1.133039999999999914e+01
3.965642723788999997e-04,1.161560000000000059e+01
4.328673186613000122e-04,1.190779999999999994e+01
4.725726765972999843e-04,1.220730000000000004e+01
5.159622927177999951e-04,1.251409999999999911e+01
5.634442441170999828e-04,1.282869999999999955e+01
6.153416578126000075e-04,1.315099999999999980e+01
6.721852883958000279e-04,1.348160000000000025e+01
7.344894589056999608e-04,1.382099999999999973e+01
8.023952952806000108e-04,1.416740000000000066e+01
8.757355270534000454e-04,1.451800000000000068e+01
9.551176063741999940e-04,1.487390000000000079e+01
1.041028764498499928e-03,1.523530000000000051e+01
1.134169896895299975e-03,1.560289999999999999e+01
1.224236634309599928e-03,1.600270000000000081e+01
1.308172575827799963e-03,1.636299999999999955e+01
1.417820679270099995e-03,1.680089999999999861e+01
1.526695268822000039e-03,1.721049999999999969e+01
1.658859639756399924e-03,1.767650000000000077e+01
1.799569683875500061e-03,1.814209999999999923e+01
1.952749714673500002e-03,1.861789999999999878e+01
2.117487076054200192e-03,1.909890000000000043e+01
2.296476109217899901e-03,1.959029999999999916e+01
2.492116455315500096e-03,2.009580000000000055e+01
2.708736608699200202e-03,2.062399999999999878e+01
2.935451390115299819e-03,2.114669999999999916e+01
3.173838796189799860e-03,2.166750000000000043e+01
3.428471217263400189e-03,2.219500000000000028e+01
3.707264879109700012e-03,2.274259999999999948e+01
4.006437352230400074e-03,2.330020000000000024e+01
4.329712055965300420e-03,2.387219999999999942e+01
4.679822950481299718e-03,2.446079999999999899e+01
5.060684548745000150e-03,2.506919999999999860e+01
5.450434204805299984e-03,2.566290000000000049e+01
5.853685285667400290e-03,2.625000000000000000e+01
6.276804782093099895e-03,2.683999999999999986e+01
6.732565482300800243e-03,2.744900000000000162e+01
7.234934884940200268e-03,2.809240000000000137e+01
7.783346774978400044e-03,2.876569999999999894e+01
8.391268789079999596e-03,2.948140000000000072e+01
9.074105395320299777e-03,3.025199999999999889e+01
9.834303698953500081e-03,3.107489999999999952e+01
1.064884307931309934e-02,3.192129999999999868e+01
1.154761359579779996e-02,3.281929999999999836e+01
1.251542203952150066e-02,3.375180000000000291e+01
1.352653669636770008e-02,3.469530000000000314e+01
1.362146281979050022e-02,3.478349999999999653e+01
1.381131506663610051e-02,3.495909999999999940e+01
1.419101956032739996e-02,3.530720000000000169e+01
1.426036800957540020e-02,3.537060000000000315e+01
1.439906490807149955e-02,3.549680000000000035e+01
1.446841335731949979e-02,3.555980000000000274e+01
1.460711025581559915e-02,3.568529999999999802e+01
1.465990882565420053e-02,3.573310000000000031e+01
1.476550596533159933e-02,3.582820000000000249e+01
1.483748987256310048e-02,3.589289999999999736e+01
1.489043173546860006e-02,3.594050000000000011e+01
1.493834782413630026e-02,3.598349999999999937e+01
1.498050955153860074e-02,3.602129999999999654e+01
1.501832513230460034e-02,3.605519999999999925e+01
1.506018108201990016e-02,3.609259999999999735e+01
1.509766896601410016e-02,3.612610000000000099e+01
1.513374619858789960e-02,3.615840000000000032e+01
1.516881028074949962e-02,3.618959999999999866e+01
1.520486373126309944e-02,3.622180000000000177e+01
1.524026654174599933e-02,3.625339999999999918e+01
1.527483190671509970e-02,3.628410000000000224e+01
1.531056759382719984e-02,3.631589999999999918e+01
1.534502417039070032e-02,3.634660000000000224e+01
1.537961567381609940e-02,3.637729999999999819e+01
1.541699606739820039e-02,3.641049999999999898e+01
1.546132742792940065e-02,3.644989999999999952e+01
1.551120548030150009e-02,3.649410000000000309e+01
1.557092414613480032e-02,3.654690000000000083e+01
1.563630068423770003e-02,3.660470000000000113e+01
1.570279761602149868e-02,3.666340000000000288e+01
1.577662448520239860e-02,3.672849999999999682e+01
1.585767594687029908e-02,3.679990000000000094e+01
1.593285757207050027e-02,3.686599999999999966e+01
1.600421442750949927e-02,3.692860000000000298e+01
1.607370225541999986e-02,3.698949999999999960e+01
1.614233671849839985e-02,3.704959999999999809e+01
1.624474567609809905e-02,3.713920000000000243e+01
1.634633997359770038e-02,3.722780000000000200e+01
1.647181529086690077e-02,3.733709999999999951e+01
1.660715287172950111e-02,3.745470000000000255e+01
1.675945031344260039e-02,3.758670000000000044e+01
1.692697296444270125e-02,3.773149999999999693e+01
1.711265056956870131e-02,3.789159999999999684e+01
1.731751589816990164e-02,3.806770000000000209e+01
1.754532738929980018e-02,3.826290000000000191e+01
1.779722068391410145e-02,3.847809999999999775e+01
1.807423324939709877e-02,3.871399999999999864e+01
1.837811353524999858e-02,3.897189999999999799e+01
1.871086399280339971e-02,3.925330000000000297e+01
1.907424465333390148e-02,3.955960000000000321e+01
1.947105499506939993e-02,3.989300000000000068e+01
1.990470655003249989e-02,4.025619999999999976e+01
2.037586993754610110e-02,4.064979999999999905e+01
2.088314735591209961e-02,4.107240000000000180e+01
2.143089170603619878e-02,4.152790000000000248e+01
2.202286719916540098e-02,4.201939999999999742e+01
2.266420757351979981e-02,4.255129999999999768e+01
2.336084548204429845e-02,4.312910000000000110e+01
2.411974102103719986e-02,4.375909999999999656e+01
2.494899316497219827e-02,4.444870000000000232e+01
2.585759636074750137e-02,4.520660000000000167e+01
2.684745506508640078e-02,4.603609999999999758e+01
2.694297200004909867e-02,4.611619999999999919e+01
2.713400586997459854e-02,4.627649999999999864e+01
2.717531466534070170e-02,4.631119999999999948e+01
2.725793225607280046e-02,4.638060000000000116e+01
2.742316743753709860e-02,4.651959999999999695e+01
2.749843873298470076e-02,4.658290000000000219e+01
2.755615332067220050e-02,4.663150000000000261e+01
2.761672196917170155e-02,4.668249999999999744e+01
2.766973837460609889e-02,4.672710000000000008e+01
2.772206371702369901e-02,4.677120000000000033e+01
2.776699974183220038e-02,4.680910000000000082e+01
2.780654877348909954e-02,4.684239999999999782e+01
2.784529750353290090e-02,4.687510000000000332e+01
2.788460799567449994e-02,4.690829999999999700e+01
2.792105603559020058e-02,4.693900000000000006e+01
2.795664536902719988e-02,4.696900000000000119e+01
2.799193894759439971e-02,4.699880000000000280e+01
2.802997854042850109e-02,4.703099999999999881e+01
2.807617491258149883e-02,4.707000000000000028e+01
2.812829291788159977e-02,4.711399999999999721e+01
2.819142502024889890e-02,4.716740000000000066e+01
2.825863066884019836e-02,4.722420000000000329e+01
2.832784504821310098e-02,4.728269999999999840e+01
2.840421275215659902e-02,4.734740000000000038e+01
2.848798296325580001e-02,4.741830000000000211e+01
2.858069683837290154e-02,4.749689999999999657e+01
2.865424912135329863e-02,4.755919999999999703e+01
2.871450013753270095e-02,4.761039999999999850e+01
2.876309893473069992e-02,4.765160000000000196e+01
2.880529972332690133e-02,4.768739999999999668e+01
2.884322324712839877e-02,4.771959999999999980e+01
2.888519989648170166e-02,4.775529999999999831e+01
2.892279993975289953e-02,4.778719999999999857e+01
2.895916543272240157e-02,4.781810000000000116e+01
2.899467851725339926e-02,4.784830000000000183e+01
2.902932716758990089e-02,4.787780000000000058e+01
2.906479160609249865e-02,4.790789999999999793e+01
2.909890185108009869e-02,4.793690000000000140e+01
2.913424118986129852e-02,4.796699999999999875e+01
2.917421359527270011e-02,4.800099999999999767e+01
2.922088527515760009e-02,4.804079999999999728e+01
2.927455270506049839e-02,4.808650000000000091e+01
2.933830443907380070e-02,4.814079999999999870e+01
2.940242550785850117e-02,4.819550000000000267e+01
2.947204988686499827e-02,4.825489999999999924e+01
2.954845493033959880e-02,4.832009999999999650e+01
2.963315704669119977e-02,4.839249999999999829e+01
2.971484819591040105e-02,4.846229999999999905e+01
2.979165776829460072e-02,4.852799999999999869e+01
2.986565077342629923e-02,4.859129999999999683e+01
2.997012055160019894e-02,4.868079999999999785e+01
3.007389801375700070e-02,4.876979999999999649e+01
3.020126216203120051e-02,4.887910000000000110e+01
3.033850989265040113e-02,4.899699999999999989e+01
3.049227891432909968e-02,4.912930000000000064e+01
3.066080770104820039e-02,4.927450000000000330e+01
3.084704491335560003e-02,4.943520000000000181e+01
3.105214005071740141e-02,4.961249999999999716e+01
3.128019438041770156e-02,4.981009999999999849e+01
3.153254798369550110e-02,5.002929999999999922e+01
3.180995979972010140e-02,5.027089999999999748e+01
3.211437603430619681e-02,5.053679999999999950e+01
3.244767568481909947e-02,5.082880000000000109e+01
3.281222287144450189e-02,5.114950000000000330e+01
3.321069301395349754e-02,5.150150000000000006e+01
3.364641124029830316e-02,5.188810000000000144e+01
3.411759174285230317e-02,5.230850000000000222e+01
3.462473927196160067e-02,5.276359999999999673e+01
3.517180534280359844e-02,5.325769999999999982e+01
3.523352097579340175e-02,5.331349999999999767e+01
3.535695224177300144e-02,5.342530000000000001e+01
3.554279327500819985e-02,5.359389999999999787e+01
3.557884532361200308e-02,5.362660000000000338e+01
3.565094942081969975e-02,5.369210000000000349e+01
3.573492784381410159e-02,5.376850000000000307e+01
3.579543730815409885e-02,5.382359999999999900e+01
3.585285983233289786e-02,5.387590000000000146e+01
3.590343411399010004e-02,5.392199999999999704e+01
3.595365702148720088e-02,5.396790000000000020e+01
3.599713333820860062e-02,5.400759999999999650e+01
3.603571028259249659e-02,5.404279999999999973e+01
3.607373916497030181e-02,5.407759999999999678e+01
3.611225334562959827e-02,5.411280000000000001e+01
3.614841496651700209e-02,5.414589999999999748e+01
3.618392330907330146e-02,5.417840000000000344e+01
3.621918896965670154e-02,5.421059999999999945e+01
3.625722664591560229e-02,5.424549999999999983e+01
3.630345947825930342e-02,5.428790000000000049e+01
3.635585822841540249e-02,5.433590000000000231e+01
3.641980331960219947e-02,5.439459999999999695e+01
3.648710856676710274e-02,5.445649999999999835e+01
3.655652346224889937e-02,5.452029999999999887e+01
3.663300587091979782e-02,5.459069999999999823e+01
3.671693255400659828e-02,5.466799999999999926e+01
3.680980380724049872e-02,5.475370000000000203e+01
3.690032909823619950e-02,5.483729999999999905e+01
3.698397082329540203e-02,5.491470000000000340e+01
3.709197812805709732e-02,5.501469999999999771e+01
3.719965527567670183e-02,5.511449999999999960e+01
3.732958879648309858e-02,5.523530000000000229e+01
3.746991923617219722e-02,5.536590000000000344e+01
3.762678448168799844e-02,5.551219999999999999e+01
3.779887677828629861e-02,5.567309999999999803e+01
3.798905861900599840e-02,5.585130000000000194e+01
3.819856226370629826e-02,5.604829999999999757e+01
3.843383811365640168e-02,5.627020000000000266e+01
3.869617290269539850e-02,5.651850000000000307e+01
3.898531164802959692e-02,5.679339999999999833e+01
3.930376885738919718e-02,5.709749999999999659e+01
3.965201592784840107e-02,5.743180000000000263e+01
4.003264975370689899e-02,5.779919999999999902e+01
4.044644953388019937e-02,5.820120000000000005e+01
4.049645955589969981e-02,5.824980000000000047e+01
4.059647959993870070e-02,5.834720000000000084e+01
4.079651968801679962e-02,5.854249999999999687e+01
4.083311385215879913e-02,5.857829999999999870e+01
4.090630218044290223e-02,5.864990000000000236e+01
4.098531917841700262e-02,5.872729999999999961e+01
4.104642387387669872e-02,5.878719999999999857e+01
4.110203771718189819e-02,5.884179999999999922e+01
4.115757652433189862e-02,5.889639999999999986e+01
4.120466601269630325e-02,5.894270000000000209e+01
4.124561128381040026e-02,5.898299999999999699e+01
4.128256655543190157e-02,5.901939999999999742e+01
4.132334048720599784e-02,5.905960000000000321e+01
4.136016088983839739e-02,5.909590000000000032e+01
4.139600806117230136e-02,5.913130000000000308e+01
4.143076357662679732e-02,5.916559999999999775e+01
4.146532483455109969e-02,5.919969999999999999e+01
4.150248615208559921e-02,5.923640000000000327e+01
4.154740357553259739e-02,5.928090000000000259e+01
4.159798304261910079e-02,5.933089999999999975e+01
4.165890543409279945e-02,5.939130000000000109e+01
4.172467241664880311e-02,5.945649999999999835e+01
4.179146788861130141e-02,5.952279999999999660e+01
4.186548345229069990e-02,5.959640000000000271e+01
4.194674217801359906e-02,5.967730000000000246e+01
4.203695261924299958e-02,5.976720000000000255e+01
4.210653931919210169e-02,5.983659999999999712e+01
4.216419847550600258e-02,5.989419999999999789e+01
4.221133205806570227e-02,5.994129999999999825e+01
4.225250994690039896e-02,5.998250000000000171e+01
4.228973737470820282e-02,6.001979999999999649e+01
4.233080369726790332e-02,6.006089999999999662e+01
4.236791569303809818e-02,6.009810000000000230e+01
4.240413260148229863e-02,6.013439999999999941e+01
4.243926571470239828e-02,6.016969999999999885e+01
4.247427298347469793e-02,6.020479999999999876e+01
4.251190776948259725e-02,6.024260000000000304e+01
4.255680711907639663e-02,6.028779999999999717e+01
4.260727323548790108e-02,6.033850000000000335e+01
4.266757681095049992e-02,6.039929999999999666e+01
4.273480625808220162e-02,6.046710000000000207e+01
4.280253437872909988e-02,6.053540000000000276e+01
4.287781457139520219e-02,6.061149999999999949e+01
4.296010826441810232e-02,6.069480000000000075e+01
4.305136748219919735e-02,6.078730000000000189e+01
4.314055748416339986e-02,6.087780000000000058e+01
4.322318527706729696e-02,6.096179999999999666e+01
4.332961705198620089e-02,6.107019999999999982e+01
4.343572075623199774e-02,6.117840000000000344e+01
4.356377318154069922e-02,6.130939999999999657e+01
4.370206328476460012e-02,6.145109999999999673e+01
4.385665023317909805e-02,6.160990000000000322e+01
4.402623591756869847e-02,6.178470000000000084e+01
4.421363131173979694e-02,6.197840000000000060e+01
4.442005378657030296e-02,6.219259999999999877e+01
4.465022090606349942e-02,6.243240000000000123e+01
4.490444639776840219e-02,6.269839999999999947e+01
4.518399885066499977e-02,6.299240000000000350e+01
4.549036185017280021e-02,6.331640000000000157e+01
4.582596066535570001e-02,6.367340000000000089e+01
4.619271520185470187e-02,6.406619999999999493e+01
4.659356926102829755e-02,6.449869999999999948e+01
4.703006669997319977e-02,6.497350000000000136e+01
4.749866046669200259e-02,6.548770000000000380e+01
4.800292325357360251e-02,6.604649999999999466e+01
4.854619633566779890e-02,6.665479999999999450e+01
4.913329166954470001e-02,6.731969999999999743e+01
4.976933801667479673e-02,6.804930000000000234e+01
5.046035522851569782e-02,6.885299999999999443e+01
5.121300308522910155e-02,6.974179999999999779e+01
5.203527934519860260e-02,7.072950000000000159e+01
5.293611297238799696e-02,7.183220000000000027e+01
5.392593099566889842e-02,7.306950000000000500e+01
5.402223058208469736e-02,7.319029999999999347e+01
5.421482975491630218e-02,7.343269999999999698e+01
5.425629132233610041e-02,7.348489999999999611e+01
5.433921445717580095e-02,7.358969999999999345e+01
5.450506072685520204e-02,7.379980000000000473e+01
5.453831344726300240e-02,7.384199999999999875e+01
5.460481888807849904e-02,7.392650000000000432e+01
5.469150313656020307e-02,7.403690000000000282e+01
5.476486374237730242e-02,7.413049999999999784e+01
5.482338384012060140e-02,7.420520000000000493e+01
5.487262800143689889e-02,7.426819999999999311e+01
5.491544261832029955e-02,7.432299999999999329e+01
5.495373693271470017e-02,7.437199999999999989e+01
5.499155911713680261e-02,7.442050000000000409e+01
5.502984679656339889e-02,7.446959999999999980e+01
5.506593443741329696e-02,7.451600000000000534e+01
5.510144514668900012e-02,7.456159999999999854e+01
5.513642067408779796e-02,7.460660000000000025e+01
5.517369370596209716e-02,7.465460000000000207e+01
5.521802848028709715e-02,7.471169999999999334e+01
5.526863693207090256e-02,7.477700000000000102e+01
5.532966533455260100e-02,7.485580000000000211e+01
5.539720894905349885e-02,7.494310000000000116e+01
5.546496101365300246e-02,7.503090000000000259e+01
5.554002854798040234e-02,7.512829999999999586e+01
5.562205428898610304e-02,7.523489999999999611e+01
5.571297514004760337e-02,7.535330000000000439e+01
5.580204744291319963e-02,7.546949999999999648e+01
5.588463879682180335e-02,7.557739999999999725e+01
5.599068136020859954e-02,7.571630000000000393e+01
5.609640233576380225e-02,7.585519999999999641e+01
5.622397527870560269e-02,7.602320000000000277e+01
5.636174891829170280e-02,7.620510000000000161e+01
5.651575350456790325e-02,7.640919999999999845e+01
5.668469626985699755e-02,7.663400000000000034e+01
5.687138241612459816e-02,7.688330000000000553e+01
5.707702198018690248e-02,7.715919999999999845e+01
5.730671939058919889e-02,7.746899999999999409e+01
5.756322348101759745e-02,7.781690000000000396e+01
5.784583063268289999e-02,7.820260000000000389e+01
5.815711623988020079e-02,7.863039999999999452e+01
5.849843638845649701e-02,7.910309999999999775e+01
5.887146209940480324e-02,7.962399999999999523e+01
5.927723581068519709e-02,8.019589999999999463e+01
5.971620849728229846e-02,8.082070000000000221e+01
6.018765098864820029e-02,8.149890000000000612e+01
6.069461009252800215e-02,8.223669999999999902e+01
6.124098279806570316e-02,8.304179999999999495e+01
6.183152184220180175e-02,8.392390000000000327e+01
6.247146219649740012e-02,8.489379999999999882e+01
6.316679039114629635e-02,8.596469999999999345e+01
6.392453404654689642e-02,8.715219999999999345e+01
6.475288858331300357e-02,8.847549999999999670e+01
6.566097032416630397e-02,8.995690000000000452e+01
6.665958434285469691e-02,9.162409999999999854e+01
6.776259979170490277e-02,9.351319999999999766e+01
6.898816288419749865e-02,9.567239999999999611e+01
7.036058143568860168e-02,9.816779999999999973e+01
7.191339468665809698e-02,1.010932999999999993e+02
7.366704845173689675e-02,1.045309000000000026e+02
7.561660084469029597e-02,1.085224000000000046e+02
7.781458956008170669e-02,1.132420000000000044e+02
8.019163377816830585e-02,1.186042000000000058e+02
8.255991288901559644e-02,1.242056999999999931e+02
8.493386615433899667e-02,1.300894999999999868e+02
8.729898771904330557e-02,1.362225999999999999e+02
8.966827860430749697e-02,1.426426999999999907e+02
9.205038821562669393e-02,1.493814000000000135e+02
9.443839617475739689e-02,1.564273000000000025e+02
9.681136702900079716e-02,1.637216999999999985e+02
9.917841085195899797e-02,1.712956000000000074e+02
1.015436082559915965e-01,1.791673999999999864e+02
1.039145577551222055e-01,1.873710000000000093e+02
1.063042411239561030e-01,1.959646999999999935e+02
1.086760266525901991e-01,2.048232000000000141e+02
1.110402774311378959e-01,2.139891000000000076e+02
1.134003475538774980e-01,2.234815999999999860e+02
1.157667868296581998e-01,2.333532999999999902e+02
1.181424902546168998e-01,2.436295000000000073e+02
1.205436500338891992e-01,2.544001000000000090e+02
1.229296177229134007e-01,2.654941000000000031e+02
1.253074615555392901e-01,2.769526000000000181e+02
1.276802559068112020e-01,2.888032999999999788e+02
1.278620565706732048e-01,2.897155999999999949e+02
1.282256578983974049e-01,2.915496999999999730e+02
1.289528605538456107e-01,2.952518000000000029e+02
1.290556887841975975e-01,2.957773000000000252e+02
1.292613452449014877e-01,2.968319000000000187e+02


==> data_mbh/err_hotspot_REF_1.00E-04.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.172522818923628869e-05,2.234985152612003426e-03
1.034504563784725774e-04,8.944489770725470553e-04
1.551756845677088525e-04,2.656567069677180561e-04
2.069009127569451548e-04,2.966369185502392450e-05
2.586261409461814570e-04,1.043800958379635825e-04
3.103513691354177050e-04,2.025500262532577503e-04
3.620765973246540073e-04,2.933090623158491022e-04
4.138018255138903095e-04,3.626314300143634504e-04
4.655270537031266117e-04,4.369060029930077319e-04
5.172522818923629140e-04,4.882150249396886746e-04
5.689775100815991620e-04,5.363766443750170787e-04
6.207027382708354100e-04,5.842085152954217984e-04
6.724279664600717665e-04,6.141290903560610000e-04
7.241531946493080145e-04,6.382589647669505194e-04
7.758784228385443710e-04,6.667262256883705251e-04
8.276036510277806190e-04,6.992169465956654673e-04
8.793288792170168670e-04,7.114729610840656244e-04
9.310541074062532235e-04,7.306316203962283460e-04
9.827793355954895799e-04,7.806286875800427143e-04
1.034504563784725828e-03,7.816455446967900339e-04
1.086229791973962076e-03,7.081773576104603883e-04
1.137955020163198324e-03,6.155090728180091959e-04
1.189680248352434572e-03,7.710131723382274279e-04
1.241405476541670820e-03,9.782864562323126487e-04
1.293130704730907285e-03,9.734770474991877873e-04
1.344855932920143533e-03,1.011631751528300777e-03
1.396581161109379781e-03,8.610477922205632233e-04
1.448306389298616029e-03,7.115037050145448395e-04
1.500031617487852277e-03,7.477966938373975915e-04
1.551756845677088742e-03,8.201902850852312932e-04
1.603482073866324990e-03,8.196093715352490783e-04
1.655207302055561238e-03,7.915092534765801394e-04
1.706932530244797486e-03,7.964947253294714195e-04
1.758657758434033734e-03,8.270755272353942644e-04
1.810382986623270199e-03,8.564185194705789235e-04
1.862108214812506447e-03,8.698949262988872741e-04
1.913833443001742695e-03,8.745527317621800507e-04
1.965558671190979160e-03,8.799209940730750136e-04
2.017283899380215191e-03,8.901680340569067011e-04
2.069009127569451656e-03,9.012919382779577444e-04
2.120734355758687687e-03,9.107531494368946478e-04
2.172459583947924152e-03,9.192857747679196792e-04
2.224184812137160617e-03,9.268410790533463057e-04
2.275910040326396648e-03,9.340209733525895331e-04
2.327635268515633113e-03,9.415649497953720035e-04
2.379360496704869144e-03,9.487847294168912961e-04
2.431085724894105609e-03,9.540847720560688243e-04
2.482810953083341640e-03,9.563463437030597820e-04
2.534536181272578105e-03,9.577612295814917371e-04
2.586261409461814570e-03,9.596420446032337837e-04
2.637986637651050601e-03,9.624969923435659032e-04
2.689711865840287066e-03,9.669184653324679668e-04
2.741437094029523097e-03,9.728933189255447840e-04
2.793162322218759562e-03,9.796847077360548543e-04
2.844887550407996027e-03,9.863056550901889465e-04
2.896612778597232058e-03,9.918011808676813462e-04
2.948338006786468523e-03,9.961701338529094403e-04
3.000063234975704554e-03,1.000062298467518408e-03
3.051788463164941019e-03,1.003084392977956173e-03
3.103513691354177484e-03,1.005671286057485290e-03
3.155238919543413515e-03,1.008186295694891857e-03
3.206964147732649980e-03,1.010793037443423860e-03
3.258689375921886011e-03,1.013262756858518800e-03
3.310414604111122476e-03,1.015239643582131410e-03
3.362139832300358941e-03,1.016293065360081207e-03
3.413865060489594972e-03,1.016162733721535710e-03
3.465590288678831437e-03,1.015940686299378337e-03
3.517315516868067468e-03,1.015215931293843342e-03
3.569040745057303933e-03,1.013892600563364192e-03
3.620765973246540398e-03,1.012274186493033546e-03
3.672491201435776429e-03,1.010647559425142212e-03
3.724216429625012894e-03,1.009538860112423270e-03
3.775941657814248925e-03,1.009437158913902401e-03
3.827666886003485390e-03,1.009563559548753682e-03
3.879392114192721855e-03,1.009614814963053029e-03
3.931117342381958320e-03,1.008880784715039019e-03
3.982842570571193917e-03,1.007589930183109932e-03
4.034567798760430382e-03,1.006171629205277439e-03
4.086293026949666847e-03,1.004669488320124706e-03
4.138018255138903312e-03,1.003150893513098108e-03
4.189743483328139777e-03,1.001685024728253071e-03
4.241468711517375374e-03,9.998976418607694212e-04
4.293193939706611839e-03,9.979619330418871420e-04
4.344919167895848304e-03,9.963647917732684940e-04
4.396644396085084769e-03,9.950680773560898439e-04
4.448369624274321234e-03,9.940241301650933666e-04
4.500094852463556831e-03,9.930236225347088917e-04
4.551820080652793296e-03,9.918955565283555341e-04
4.603545308842029761e-03,9.904939172439921908e-04
4.655270537031266226e-03,9.887293787412159470e-04
4.706995765220502691e-03,9.865277396216716975e-04
4.758720993409738288e-03,9.839315313695559499e-04
4.810446221598974753e-03,9.810908558378775637e-04
4.862171449788211218e-03,9.781580471756861229e-04
4.913896677977447683e-03,9.751782074180448097e-04
4.965621906166683280e-03,9.720810858182706406e-04
5.017347134355919745e-03,9.695378489745901975e-04
5.069072362545156210e-03,9.677028888117988718e-04
5.120797590734392675e-03,9.666220424474277232e-04
5.172522818923629140e-03,9.660766451385331558e-04
5.224248047112864737e-03,9.658107193112180086e-04
5.275973275302101202e-03,9.655715272571585355e-04
5.327698503491337667e-03,9.647712615974657043e-04
5.379423731680574132e-03,9.635322478847655739e-04
5.431148959869810597e-03,9.619617953448426125e-04
5.482874188059046194e-03,9.600785282454425652e-04
5.534599416248282659e-03,9.579486675260029220e-04
5.586324644437519124e-03,9.556718021572750167e-04
5.638049872626755589e-03,9.533471728239460230e-04
5.689775100815992054e-03,9.510728151209933440e-04
5.741500329005227651e-03,9.489308442744209468e-04
5.793225557194464116e-03,9.469665991367009041e-04
5.844950785383700581e-03,9.452195965199153499e-04
5.896676013572937046e-03,9.437174342703109594e-04
5.948401241762173511e-03,9.424021258972477668e-04
6.000126469951409108e-03,9.411822524036337354e-04
6.051851698140645573e-03,9.399674790633301240e-04
6.103576926329882038e-03,9.386687031698887768e-04
6.155302154519118503e-03,9.372275339270155596e-04
6.207027382708354968e-03,9.356439506383049456e-04
6.258752610897590565e-03,9.339245572454066497e-04
6.310477839086827030e-03,9.320798929138945617e-04
6.362203067276063495e-03,9.301298640166720359e-04
6.413928295465299960e-03,9.281011851763901416e-04
6.465653523654536425e-03,9.260217435101659404e-04
6.517378751843772022e-03,9.239191377024758749e-04
6.569103980033008487e-03,9.216256126865482240e-04
6.620829208222244952e-03,9.194065138023445284e-04
6.672554436411481417e-03,9.173109503783512773e-04
6.724279664600717882e-03,9.153453694650178505e-04
6.776004892789953479e-03,9.135266545911300065e-04
6.827730120979189944e-03,9.118205968948925972e-04
6.879455349168426409e-03,9.101857583622737901e-04
6.931180577357662874e-03,9.085834381170266238e-04
6.982905805546899339e-03,9.069753107889807825e-04
7.034631033736134936e-03,9.052802238561255370e-04
7.086356261925371401e-03,9.035363435600467620e-04
7.138081490114607866e-03,9.017759215383384279e-04
7.189806718303844331e-03,9.000068168642629332e-04
7.241531946493080796e-03,8.982444826787289909e-04
7.293257174682316393e-03,8.965471905079981912e-04
7.344982402871552858e-03,8.948566910901725822e-04
7.396707631060789323e-03,8.931554727830202760e-04
7.448432859250025788e-03,8.914261829873487567e-04
7.500158087439262253e-03,8.896516247791973284e-04
7.551883315628497850e-03,8.878022259013906197e-04
7.603608543817734315e-03,8.858903884714527770e-04
7.655333772006970780e-03,8.839376659727579558e-04
7.707059000196207245e-03,8.819572129892908627e-04
7.758784228385443710e-03,8.799620686293390575e-04
7.810509456574679307e-03,8.780923124820579377e-04
7.862234684763916640e-03,8.763881035330000702e-04
7.913959912953152237e-03,8.747337218083558585e-04
7.965685141142387835e-03,8.731114078198584866e-04
8.017410369331625167e-03,8.715035548588342604e-04
8.069135597520860764e-03,8.698927059971887010e-04
8.120860825710098096e-03,8.681297195397470485e-04
8.172586053899333694e-03,8.662526676564427999e-04
8.224311282088569292e-03,8.643483264666225333e-04
8.276036510277806624e-03,8.624178652420225405e-04
8.327761738467042221e-03,8.604624431691496956e-04
8.379486966656279553e-03,8.584832095569343595e-04
8.431212194845515151e-03,8.564905333516657912e-04
8.482937423034750749e-03,8.544862321723536124e-04
8.534662651223988081e-03,8.524751834404210556e-04
8.586387879413223678e-03,8.504644647784912956e-04
8.638113107602461010e-03,8.484610983231743704e-04
8.689838335791696608e-03,8.464720517331296304e-04
8.741563563980932205e-03,8.445042747970831366e-04
8.793288792170169538e-03,8.425672587352640202e-04
8.845014020359405135e-03,8.406747253125588419e-04
8.896739248548642467e-03,8.388406977366225873e-04
8.948464476737878065e-03,8.370790940090602067e-04
9.000189704927113662e-03,8.354037287040407640e-04
9.051914933116350995e-03,8.338283146980758663e-04
9.103640161305586592e-03,8.324077582634098124e-04
9.155365389494823924e-03,8.310805233994017190e-04
9.207090617684059522e-03,8.298602400551566066e-04
9.258815845873295119e-03,8.287026188490674312e-04
9.310541074062532452e-03,8.275819481932402636e-04
9.362266302251768049e-03,8.264727082912610078e-04
9.413991530441005381e-03,8.253495679973233985e-04
9.465716758630240979e-03,8.241876225230678052e-04
9.517441986819476576e-03,8.229732687896638759e-04
9.569167215008713909e-03,8.217085414174333342e-04
9.620892443197949506e-03,8.203966163295556800e-04
9.672617671387186838e-03,8.190406453890730675e-04
9.724342899576422436e-03,8.176437567987712794e-04
9.776068127765658033e-03,8.162090554803523319e-04
9.827793355954895366e-03,8.147396234554153118e-04
9.879518584144130963e-03,8.133833795166243866e-04
9.931243812333366561e-03,8.120463527988700577e-04
9.982969040522603893e-03,8.107056655398207348e-04
1.003469426871183949e-02,8.093572124139675151e-04
1.008641949690107682e-02,8.079969166114288554e-04
1.013814472509031242e-02,8.066207294104153942e-04
1.018986995327954802e-02,8.052246297544782749e-04
1.024159518146878535e-02,8.038046266778311327e-04
1.029332040965802095e-02,8.023569390120055761e-04
1.034504563784725828e-02,8.008781017903136845e-04
1.039677086603649388e-02,7.993646988594978317e-04
1.044849609422572947e-02,7.978133364390512872e-04
1.050022132241496681e-02,7.962206428066471477e-04
1.055194655060420240e-02,7.945832679844058982e-04
1.060367177879343974e-02,7.928978834366357843e-04
1.065539700698267533e-02,7.911783340172191771e-04
1.070712223517191093e-02,7.895436267343818124e-04
1.075884746336114826e-02,7.879032663378208925e-04
1.081057269155038386e-02,7.862744062602489668e-04
1.086229791973962119e-02,7.846740886429330163e-04
1.091402314792885679e-02,7.831192458765375355e-04
1.096574837611809239e-02,7.816267021029805724e-04
1.101747360430732972e-02,7.802131746784156992e-04
1.106919883249656532e-02,7.788952755919611873e-04
1.112092406068580265e-02,7.776877672112364860e-04
1.117264928887503825e-02,7.765971618331700931e-04
1.122437451706427385e-02,7.756275515545188329e-04
1.127609974525351118e-02,7.747830049408387793e-04
1.132782497344274678e-02,7.740675675619134019e-04
1.137955020163198411e-02,7.734852622374213107e-04
1.143127542982121971e-02,7.730400892648504061e-04
1.148300065801045530e-02,7.727360266442215471e-04
1.153472588619969263e-02,7.725770302956029264e-04
1.158645111438892823e-02,7.725618064178056384e-04
1.163817634257816556e-02,7.726437676366244541e-04
1.168990157076740116e-02,7.727533777273850072e-04
1.174162679895663676e-02,7.728213371236841451e-04
1.179335202714587409e-02,7.727787689494990250e-04
1.184507725533510969e-02,7.725572137652315322e-04
1.189680248352434702e-02,7.720886243630194950e-04
1.194852771171358262e-02,7.713053605963953157e-04
1.200025293990281822e-02,7.702510853239152595e-04
1.205197816809205555e-02,7.689428310366597328e-04
1.210370339628129115e-02,7.671454230340284900e-04
1.215542862447052848e-02,7.648586904980539045e-04
1.220715385265976408e-02,7.620824557755486763e-04
1.225887908084899967e-02,7.588165328821984846e-04
1.231060430903823701e-02,7.550607274344916554e-04
1.236232953722747260e-02,7.508148365733040503e-04
1.241405476541670994e-02,7.460786488933503560e-04
1.246577999360594553e-02,7.408519443708452487e-04
1.251750522179518113e-02,7.351589608429983432e-04
1.256923044998441846e-02,7.296498452303224391e-04
1.262095567817365406e-02,7.239771902278295795e-04
1.267268090636289139e-02,7.183620553775742212e-04
1.272440613455212699e-02,7.130242375198225313e-04
1.277613136274136259e-02,7.081822853111340021e-04
1.282785659093059992e-02,7.040535127027556335e-04
1.287958181911983552e-02,7.008540114141047911e-04
1.293130704730907285e-02,6.987986624076321504e-04
1.298303227549830845e-02,6.981011463960214072e-04
1.303475750368754404e-02,6.985227915881689603e-04
1.308648273187678138e-02,7.004531619388317800e-04
1.313820796006601697e-02,7.039454551306153617e-04
1.318993318825525431e-02,7.090081076465657188e-04
1.324165841644448990e-02,7.156495127571661048e-04
1.329338364463372550e-02,7.238780178290039630e-04
1.334510887282296283e-02,7.337019216254273566e-04
1.339683410101219843e-02,7.451294715954491889e-04
1.344855932920143576e-02,7.581688611521559141e-04
1.350028455739067136e-02,7.728282269451698314e-04
1.355200978557990696e-02,7.890788998413716861e-04
1.360373501376914429e-02,8.059663184406641112e-04
1.365546024195837989e-02,8.221978178823749874e-04
1.370718547014761722e-02,8.360078154671749537e-04
1.375891069833685282e-02,8.469777690008934053e-04
1.381063592652608842e-02,8.551270015453796150e-04
1.386236115471532575e-02,8.607826913931316973e-04
1.391408638290456135e-02,8.637406245701431022e-04
1.396581161109379868e-02,8.645253825409912824e-04
1.401753683928303428e-02,8.639414020764598148e-04
1.406926206747226987e-02,8.600851044196388588e-04
1.412098729566150720e-02,8.558110118016420704e-04
1.417271252385074280e-02,8.532593023272884046e-04
1.422443775203998013e-02,8.541830818335302989e-04
1.427616298022921573e-02,8.563185293668195948e-04
1.432788820841845133e-02,8.570457499364277001e-04
1.437961343660768866e-02,8.560725521107462668e-04
1.443133866479692426e-02,8.559578208595382915e-04
1.448306389298616159e-02,8.557626915532737764e-04
1.453478912117539719e-02,8.542537472478676629e-04
1.458651434936463279e-02,8.523866598465131570e-04
1.463823957755387012e-02,8.529920841250973043e-04
1.468996480574310572e-02,8.533173412355869085e-04
1.474169003393234305e-02,8.504286079152829697e-04
1.479341526212157865e-02,8.477442523704490761e-04
1.484514049031081424e-02,8.473444213389164309e-04
1.489686571850005158e-02,8.494112859321553428e-04
1.494859094668928717e-02,8.469113224196711445e-04
1.500031617487852451e-02,8.459721129726344591e-04
1.505204140306776010e-02,8.459226053107744142e-04
1.510376663125699570e-02,8.456734376036241464e-04
1.515549185944623303e-02,8.436137610713738931e-04
1.520721708763546863e-02,8.435558202074637524e-04
1.525894231582470596e-02,8.425536846710914235e-04
1.531066754401394156e-02,8.397871140801699405e-04
1.536239277220317716e-02,8.401469191481690914e-04
1.541411800039241449e-02,8.406634891860202078e-04
1.546584322858165009e-02,8.408863128347785886e-04
1.551756845677088742e-02,8.412021362421044993e-04
1.556929368496012302e-02,8.375802081499841064e-04
1.562101891314935861e-02,8.377820683881721017e-04
1.567274414133859595e-02,8.361269179297188591e-04
1.572446936952783328e-02,8.349794329232210514e-04
1.577619459771706714e-02,8.348443557581149751e-04
1.582791982590630447e-02,8.358136118502914897e-04
1.587964505409554181e-02,8.338464053189311538e-04
1.593137028228477567e-02,8.338535533341612195e-04
1.598309551047401300e-02,8.335983885559537527e-04
1.603482073866325033e-02,8.306842291654651864e-04
1.608654596685248420e-02,8.293265019527780836e-04
1.613827119504172153e-02,8.300147663758662090e-04
1.618999642323095886e-02,8.306087870688315909e-04
1.624172165142019619e-02,8.303692484945724307e-04
1.629344687960943006e-02,8.287364273892751767e-04
1.634517210779866739e-02,8.271070508155346085e-04
1.639689733598790472e-02,8.268362111798826727e-04
1.644862256417713858e-02,8.270138728792150121e-04
1.650034779236637592e-02,8.269393547337146842e-04
1.655207302055561325e-02,8.267905228321893165e-04
1.660379824874484711e-02,8.265090871472844086e-04
1.665552347693408444e-02,8.260681922610113711e-04
1.670724870512332177e-02,8.252832603884481142e-04
1.675897393331255911e-02,8.242096072444230490e-04
1.681069916150179297e-02,8.230799465654361656e-04
1.686242438969103030e-02,8.222243579780251325e-04
1.691414961788026763e-02,8.217419965146884400e-04
1.696587484606950150e-02,8.218360419505038855e-04
1.701760007425873883e-02,8.218601290331939554e-04
1.706932530244797616e-02,8.216618125205728566e-04
1.712105053063721002e-02,8.213229991917746567e-04
1.717277575882644736e-02,8.209134089753840954e-04
1.722450098701568469e-02,8.202964293689190894e-04
1.727622621520492202e-02,8.195408006458682927e-04
1.732795144339415588e-02,8.188571896669938994e-04
1.737967667158339322e-02,8.184379804737904659e-04
1.743140189977263055e-02,8.178376069968507555e-04
1.748312712796186441e-02,8.171954010065001937e-04
1.753485235615110174e-02,8.166020007896703436e-04
1.758657758434033908e-02,8.165292833611305411e-04
1.763830281252957294e-02,8.163694411537157202e-04
1.769002804071881027e-02,8.159471601742225447e-04
1.774175326890804760e-02,8.153112079618568151e-04
1.779347849709728493e-02,8.145209361353714789e-04
1.784520372528651880e-02,8.141646884324085526e-04
1.789692895347575613e-02,8.139338832172618877e-04
1.794865418166499346e-02,8.137868409747193782e-04
1.800037940985422732e-02,8.136502172298291403e-04
1.805210463804346466e-02,8.134415371061816131e-04
1.810382986623270199e-02,8.133048464739689801e-04
1.815555509442193585e-02,8.132775968679549624e-04
1.820728032261117318e-02,8.131876239514513162e-04
1.825900555080041052e-02,8.130253638769653320e-04
1.831073077898964785e-02,8.128081144672340188e-04
1.836245600717888171e-02,8.125537104439042651e-04
1.841418123536811904e-02,8.122811650154845506e-04
1.846590646355735638e-02,8.120225109214191305e-04
1.851763169174659024e-02,8.118157837164060274e-04
1.856935691993582757e-02,8.116665502986155451e-04
1.862108214812506490e-02,8.115505931792526455e-04
1.867280737631429877e-02,8.114426973131166464e-04
1.872453260450353610e-02,8.114037041666745517e-04
1.877625783269277343e-02,8.114584320693460492e-04
1.882798306088201076e-02,8.112932536229605640e-04
1.887970828907124463e-02,8.109073498174424084e-04
1.893143351726048196e-02,8.103527616275512518e-04
1.898315874544971929e-02,8.096992136729679783e-04
1.903488397363895315e-02,8.090161373623600601e-04
1.908660920182819049e-02,8.083943607039501466e-04
1.913833443001742782e-02,8.079128228479280725e-04
1.919005965820666168e-02,8.075230354650402877e-04
1.924178488639589901e-02,8.072549757825995577e-04
1.929351011458513634e-02,8.070980563987530890e-04
1.934523534277437368e-02,8.070215418252124065e-04
1.939696057096360754e-02,8.069946813309198568e-04
1.944868579915284487e-02,8.069868583053528858e-04
1.950041102734208220e-02,8.069812092642630538e-04
1.955213625553131607e-02,8.069473531395630807e-04
1.960386148372055340e-02,8.068641309397773772e-04
1.965558671190979073e-02,8.067291662493087604e-04
1.970731194009902459e-02,8.065563722534573824e-04
1.975903716828826193e-02,8.063622791305690568e-04
1.981076239647749926e-02,8.061633457455398772e-04
1.986248762466673312e-02,8.059759650125711619e-04
1.991421285285597045e-02,8.058171909173428207e-04
1.996593808104520779e-02,8.056943772461866828e-04
2.001766330923444512e-02,8.055883573150909123e-04
2.006938853742367898e-02,8.054852798963518540e-04
2.012111376561291631e-02,8.053772016367642759e-04
2.017283899380215365e-02,8.052597695508314883e-04
2.022456422199138751e-02,8.051286493068768270e-04
2.027628945018062484e-02,8.049795250036840188e-04
2.032801467836986217e-02,8.048080990600244618e-04
2.037973990655909604e-02,8.046107859125262293e-04
2.043146513474833337e-02,8.044003812275003426e-04
2.048319036293757070e-02,8.041945587692098758e-04
2.053491559112680803e-02,8.040143396775385146e-04
2.058664081931604189e-02,8.038633231890549838e-04
2.063836604750527923e-02,8.037425919174747552e-04
2.069009127569451656e-02,8.036532239761751562e-04
2.074181650388375042e-02,8.035962929988612388e-04
2.079354173207298775e-02,8.035728681561506029e-04
2.084526696026222509e-02,8.035840141767694412e-04
2.089699218845145895e-02,8.036419939644027675e-04
2.094871741664069628e-02,8.037670014350188153e-04
2.100044264482993361e-02,8.039083590356846344e-04
2.105216787301917095e-02,8.040524762436943073e-04
2.110389310120840481e-02,8.041935312133542593e-04
2.115561832939764214e-02,8.043258202072176228e-04
2.120734355758687947e-02,8.044436632255688203e-04
2.125906878577611334e-02,8.045414038731234013e-04
2.131079401396535067e-02,8.046134092245326537e-04
2.136251924215458800e-02,8.046540696923058789e-04
2.141424447034382186e-02,8.046577988899499250e-04
2.146596969853305920e-02,8.047375905286090073e-04
2.151769492672229653e-02,8.048764660011324809e-04
2.156942015491153386e-02,8.050287250563771925e-04
2.162114538310076772e-02,8.051917200857624168e-04
2.167287061129000506e-02,8.053625758310522251e-04
2.172459583947924239e-02,8.055384288654330325e-04
2.177632106766847625e-02,8.057164275273969974e-04
2.182804629585771358e-02,8.058937318568389291e-04
2.187977152404695091e-02,8.060675135331817369e-04
2.193149675223618478e-02,8.062349558089098494e-04
2.198322198042542211e-02,8.063932534493653114e-04
2.203494720861465944e-02,8.065396246500960769e-04
2.208667243680389677e-02,8.066730079283518156e-04
2.213839766499313064e-02,8.067955088852981748e-04
2.219012289318236797e-02,8.069091921438553737e-04
2.224184812137160530e-02,8.070160793236763434e-04
2.229357334956083916e-02,8.071181838249865976e-04
2.234529857775007650e-02,8.072175108704179565e-04
2.239702380593931383e-02,8.073160575488608388e-04
2.244874903412854769e-02,8.074158128586426128e-04
2.250047426231778502e-02,8.075187577488638887e-04
2.255219949050702236e-02,8.076268651599205744e-04
2.260392471869625969e-02,8.077421000625407922e-04
2.265564994688549355e-02,8.078664195010352208e-04
2.270737517507473088e-02,8.081457483042209103e-04
2.275910040326396822e-02,8.084316826997129226e-04
2.281082563145320208e-02,8.086954100821483688e-04
2.286255085964243941e-02,8.089400602895093504e-04
2.291427608783167674e-02,8.091687505942361542e-04
2.296600131602091061e-02,8.093845857661321206e-04
2.301772654421014794e-02,8.095906581359040705e-04
2.306945177239938527e-02,8.097900476578494657e-04
2.312117700058862260e-02,8.099858219730175822e-04
2.317290222877785646e-02,8.101810364670621045e-04
2.322462745696709380e-02,8.103787343338865034e-04
2.327635268515633113e-02,8.105819466336603449e-04
2.332807791334556499e-02,8.107936923534891840e-04
2.337980314153480232e-02,8.110667822724362168e-04
2.343152836972403966e-02,8.114467363797100942e-04
2.348325359791327352e-02,8.118482247460898993e-04
2.353497882610251085e-02,8.122872244507343357e-04
2.358670405429174818e-02,8.127480416023575909e-04
2.363842928248098552e-02,8.132238562168614794e-04
2.369015451067021938e-02,8.137080543597483744e-04
2.374187973885945671e-02,8.141940482332288981e-04
2.379360496704869404e-02,8.146752760564378564e-04
2.384533019523792791e-02,8.151452019369339469e-04
2.389705542342716524e-02,8.155973157561987935e-04
2.394878065161640257e-02,8.160251330398951347e-04
2.400050587980563643e-02,8.164221948442159814e-04
2.405223110799487377e-02,8.167820676323787020e-04
2.410395633618411110e-02,8.170983431546449335e-04
2.415568156437334843e-02,8.174363995008332917e-04
2.420740679256258229e-02,8.177796446054368769e-04
2.425913202075181963e-02,8.181033215210017006e-04
2.431085724894105696e-02,8.184096425866039127e-04
2.436258247713029082e-02,8.187008114984088399e-04
2.441430770531952815e-02,8.189790233483263716e-04
2.446603293350876548e-02,8.192464646650979938e-04
2.451775816169799935e-02,8.195053134540951400e-04
2.456948338988723668e-02,8.197577392347109391e-04
2.462120861807647401e-02,8.200059030785794264e-04
2.467293384626571134e-02,8.202519576510239416e-04
2.472465907445494521e-02,8.204980472454469383e-04
2.477638430264418254e-02,8.207463078246523972e-04
2.482810953083341987e-02,8.209988670544845005e-04
2.487983475902265373e-02,8.212578443447127868e-04
2.493155998721189107e-02,8.215253342400366142e-04
2.498328521540112840e-02,8.218008876191466123e-04
2.503501044359036226e-02,8.220829583442579216e-04
2.508673567177959959e-02,8.223726345295076382e-04
2.513846089996883693e-02,8.226710591890858950e-04
2.519018612815807426e-02,8.229793709017890410e-04
2.524191135634730812e-02,8.232987038316425758e-04
2.529363658453654545e-02,8.236301877430764022e-04
2.534536181272578279e-02,8.239749480222699485e-04
2.539708704091501665e-02,8.243341056883067650e-04
2.544881226910425398e-02,8.247087774176348847e-04
2.550053749729349131e-02,8.251000755535997785e-04
2.555226272548272518e-02,8.255091081268995648e-04
2.560398795367196251e-02,8.259369788701613480e-04
2.565571318186119984e-02,8.263847872337803284e-04
2.570743841005043717e-02,8.268536283998545108e-04
2.575916363823967103e-02,8.273445932981751683e-04
2.581088886642890837e-02,8.278587847082139904e-04
2.586261409461814570e-02,8.284140520503549933e-04
2.591433932280737956e-02,8.291001943109734939e-04
2.596606455099661689e-02,8.298140517084671595e-04
2.601778977918585423e-02,8.305521373560481114e-04
2.606951500737508809e-02,8.313109776861695799e-04
2.612124023556432542e-02,8.320871124015894642e-04
2.617296546375356275e-02,8.328770944242195164e-04
2.622469069194280009e-02,8.336774898431809988e-04
2.627641592013203395e-02,8.344848778609986577e-04
2.632814114832127128e-02,8.352958507419950846e-04
2.637986637651050861e-02,8.361070137541726016e-04
2.643159160469974248e-02,8.369149851138057592e-04
2.648331683288897981e-02,8.377163959302469896e-04
2.653504206107821714e-02,8.385078901445953492e-04
2.658676728926745100e-02,8.392861244731279454e-04
2.663849251745668834e-02,8.400477683454027258e-04
2.669021774564592567e-02,8.407895038440417815e-04
2.674194297383515953e-02,8.415080256426361611e-04
2.679366820202439686e-02,8.421989669495970549e-04
2.684539343021363419e-02,8.428433984517115334e-04
2.689711865840287153e-02,8.434140361473051054e-04
2.694884388659210539e-02,8.438175739859693925e-04
2.700056911478134272e-02,8.439408806179917767e-04
2.705229434297058005e-02,8.437115528596906720e-04
2.710401957115981392e-02,8.431900316967324335e-04
2.715574479934905125e-02,8.429075063158804424e-04
2.720747002753828858e-02,8.430096389952854282e-04
2.725919525572752244e-02,8.437884731290405498e-04
2.731092048391675978e-02,8.463585836549323985e-04
2.736264571210599711e-02,8.476259427444545131e-04
2.741437094029523444e-02,8.476446819535690723e-04
2.746609616848446830e-02,8.475849699459679122e-04
2.751782139667370564e-02,8.480735869953523595e-04
2.756954662486294297e-02,8.488890866776472883e-04
2.762127185305217683e-02,8.493189258892985555e-04
2.767299708124141416e-02,8.488950382730345995e-04
2.772472230943065150e-02,8.492478014643391453e-04
2.777644753761988536e-02,8.497829180207978244e-04
2.782817276580912269e-02,8.508728005280332069e-04
2.787989799399836002e-02,8.528813978706079827e-04
2.793162322218759736e-02,8.505619474735114354e-04
2.798334845037683122e-02,8.516690059448876965e-04
2.803507367856606855e-02,8.543313494926570942e-04
2.808679890675530588e-02,8.538337450979331363e-04
2.813852413494453975e-02,8.534094510776406945e-04
2.819024936313377708e-02,8.551573262456303899e-04
2.824197459132301441e-02,8.553490766920383934e-04
2.829369981951224827e-02,8.553567543490853001e-04
2.834542504770148560e-02,8.554486449492187863e-04
2.839715027589072294e-02,8.567763890105690484e-04
2.844887550407996027e-02,8.563872291342750423e-04
2.850060073226919413e-02,8.569671608639050243e-04
2.855232596045843146e-02,8.592570887651682738e-04
2.860405118864766880e-02,8.598518827315297089e-04
2.865577641683690266e-02,8.591220380433972409e-04
2.870750164502613999e-02,8.609805137939173644e-04
2.875922687321537732e-02,8.596376770857794888e-04
2.881095210140461119e-02,8.592933552384608405e-04
2.886267732959384852e-02,8.613114612786401973e-04
2.891440255778308585e-02,8.625217036723323077e-04
2.896612778597232318e-02,8.613166217587277197e-04
2.901785301416155705e-02,8.638213284010914450e-04
2.906957824235079438e-02,8.627788153879629041e-04
2.912130347054003171e-02,8.639365998664434547e-04
2.917302869872926557e-02,8.641494314735766310e-04
2.922475392691850291e-02,8.643971921682460898e-04
2.927647915510774024e-02,8.654175211090793345e-04
2.932820438329697410e-02,8.659426185206511167e-04
2.937992961148621143e-02,8.667015254540296745e-04
2.943165483967544876e-02,8.681092995184123973e-04
2.948338006786468610e-02,8.684638366795591679e-04
2.953510529605391996e-02,8.675140960047452799e-04
2.958683052424315729e-02,8.687741929947536421e-04
2.963855575243239462e-02,8.699244823152318083e-04
2.969028098062162849e-02,8.697499192299429881e-04
2.974200620881086582e-02,8.702393228195417964e-04
2.979373143700010315e-02,8.710994659442832270e-04
2.984545666518933701e-02,8.717646790044068696e-04
2.989718189337857435e-02,8.724898354312204604e-04
2.994890712156781168e-02,8.734262364175042351e-04
3.000063234975704901e-02,8.738744514193136749e-04
3.005235757794628287e-02,8.743378138235791521e-04
3.010408280613552021e-02,8.755324911010901792e-04
3.015580803432475754e-02,8.772372993176631066e-04
3.020753326251399140e-02,8.780191155813540146e-04
3.025925849070322873e-02,8.776231181195089754e-04
3.031098371889246607e-02,8.772841825968996079e-04
3.036270894708169993e-02,8.782035082621974468e-04
3.041443417527093726e-02,8.796942984588515839e-04
3.046615940346017459e-02,8.807304870944021721e-04
3.051788463164941193e-02,8.810836532361138087e-04
3.056960985983864579e-02,8.811609137896227184e-04
3.062133508802788312e-02,8.814195665615718938e-04
3.067306031621712045e-02,8.821470864825501886e-04
3.072478554440635432e-02,8.830767161191405493e-04
3.077651077259559165e-02,8.838451303095037122e-04
3.082823600078482898e-02,8.841982969346258610e-04
3.087996122897406284e-02,8.842590156927607626e-04
3.093168645716330017e-02,8.842572325690630213e-04
3.098341168535253751e-02,8.844245728725116636e-04
3.103513691354177484e-02,8.848984731805501457e-04
3.108686214173100870e-02,8.856216820562462901e-04
3.113858736992024603e-02,8.864915477553811938e-04
3.119031259810948337e-02,8.873953123585493147e-04
3.124203782629871723e-02,8.882519032585723794e-04
3.129376305448795803e-02,8.890518267977227029e-04
3.134548828267719189e-02,8.898060787168069830e-04
3.139721351086642576e-02,8.904996345789635949e-04
3.144893873905566656e-02,8.911289965247427532e-04
3.150066396724490042e-02,8.917194134813904213e-04
3.155238919543413428e-02,8.923421945078065243e-04
3.160411442362337509e-02,8.930814430914379943e-04
3.165583965181260895e-02,8.939318538060325378e-04
3.170756488000184281e-02,8.949130340281368640e-04
3.175929010819108361e-02,8.959725223810767426e-04
3.181101533638031748e-02,8.970073223475679217e-04
3.186274056456955134e-02,8.982302835015639917e-04
3.191446579275879214e-02,8.993720049907404134e-04
3.196619102094802600e-02,9.003297899376194995e-04
3.201791624913725987e-02,9.010258033553251479e-04
3.206964147732650067e-02,9.014766363353936794e-04
3.212136670551573453e-02,9.017214619200043845e-04
3.217309193370496839e-02,9.018132744336217763e-04
3.222481716189420919e-02,9.018423010620290692e-04
3.227654239008344306e-02,9.019046517363643427e-04
3.232826761827268386e-02,9.020876007548021174e-04
3.237999284646191772e-02,9.024242991543918830e-04
3.243171807465115158e-02,9.029267680386296241e-04
3.248344330284039239e-02,9.037979832121236087e-04
3.253516853102962625e-02,9.048244956901554080e-04
3.258689375921886011e-02,9.058707960073761421e-04
3.263861898740810091e-02,9.069039082374225806e-04
3.269034421559733478e-02,9.078967788692494196e-04
3.274206944378656864e-02,9.088370180157129578e-04
3.279379467197580944e-02,9.097145288142833219e-04
3.284551990016504330e-02,9.106997058240589790e-04
3.289724512835427717e-02,9.117524686965448400e-04
3.294897035654351797e-02,9.127772554854682091e-04
3.300069558473275183e-02,9.137679000498771928e-04
3.305242081292198569e-02,9.147172523447559891e-04
3.310414604111122649e-02,9.156141474443381303e-04
3.315587126930046036e-02,9.164464459764270262e-04
3.320759649748969422e-02,9.172020518873860891e-04
3.325932172567893502e-02,9.178880234094014294e-04
3.331104695386816889e-02,9.184914607108403666e-04
3.336277218205740275e-02,9.190263614587032255e-04
3.341449741024664355e-02,9.195080119320832301e-04
3.346622263843587741e-02,9.199571906723456437e-04
3.351794786662511821e-02,9.204027560897187895e-04
3.356967309481435208e-02,9.208741165190755494e-04
3.362139832300358594e-02,9.214005759740448876e-04
3.367312355119282674e-02,9.221018237058216903e-04
3.372484877938206060e-02,9.229279908968525620e-04
3.377657400757129447e-02,9.237761199979428565e-04
3.382829923576053527e-02,9.246467214438145159e-04
3.388002446394976913e-02,9.255373428389603854e-04
3.393174969213900299e-02,9.264382081951175272e-04
3.398347492032824380e-02,9.273384606698882940e-04
3.403520014851747766e-02,9.282272818395215577e-04
3.408692537670671152e-02,9.290938915803118340e-04
3.413865060489595232e-02,9.299449487570842204e-04
3.419037583308518619e-02,9.307792033015839690e-04
3.424210106127442005e-02,9.315928388700364443e-04
3.429382628946366085e-02,9.324143440531558729e-04
3.434555151765289471e-02,9.332678796752140677e-04
3.439727674584212858e-02,9.341714676179165271e-04
3.444900197403136938e-02,9.351425991906204323e-04
3.450072720222060324e-02,9.361987036312920769e-04
3.455245243040984404e-02,9.373633840198583155e-04
3.460417765859907790e-02,9.386395297864032336e-04
3.465590288678831177e-02,9.400588962075725813e-04
3.470762811497755257e-02,9.415753440651599858e-04
3.475935334316678643e-02,9.430723648546113528e-04
3.481107857135602029e-02,9.444507885073749522e-04
3.486280379954526110e-02,9.456506342790974799e-04
3.491452902773449496e-02,9.467971460590391937e-04
3.496625425592372882e-02,9.478216356786818434e-04
3.501797948411296962e-02,9.482327976670239288e-04
3.506970471230220349e-02,9.479146396738062251e-04
3.512142994049143735e-02,9.473732463750128910e-04
3.517315516868067815e-02,9.465499428417669878e-04
3.522488039686991201e-02,9.455551638675696287e-04
3.527660562505914588e-02,9.452849152997540782e-04
3.532833085324838668e-02,9.456635994544807531e-04
3.538005608143762054e-02,9.466341272218759548e-04
3.543178130962685440e-02,9.485062781719380684e-04
3.548350653781609521e-02,9.497107976121117604e-04
3.553523176600532907e-02,9.492745922812644574e-04
3.558695699419456987e-02,9.478351250439853194e-04
3.563868222238380373e-02,9.466945242272562086e-04
3.569040745057303760e-02,9.463429794725699727e-04
3.574213267876227840e-02,9.472315382128719324e-04
3.579385790695151226e-02,9.482631324231087988e-04
3.584558313514074612e-02,9.481392576044115131e-04
3.589730836332998692e-02,9.483269604323529920e-04
3.594903359151922079e-02,9.507443191432583731e-04
3.600075881970845465e-02,9.507558451258664922e-04
3.605248404789769545e-02,9.503396405494744879e-04
3.610420927608692931e-02,9.514356419927374412e-04
3.615593450427616318e-02,9.525802148992443047e-04
3.620765973246540398e-02,9.532304702517985532e-04
3.625938496065463784e-02,9.545944834478187939e-04
3.631111018884387170e-02,9.556258283735621136e-04
3.636283541703311251e-02,9.563759399301466043e-04
3.641456064522234637e-02,9.560705303203938807e-04
3.646628587341158023e-02,9.571019067058148368e-04
3.651801110160082103e-02,9.586847839917184535e-04
3.656973632979005490e-02,9.594664484022110513e-04
3.662146155797929570e-02,9.597438048407392914e-04
3.667318678616852956e-02,9.601553041349034307e-04
3.672491201435776342e-02,9.608411959863030717e-04
3.677663724254700423e-02,9.619612448349268560e-04
3.682836247073623809e-02,9.628682197537024017e-04
3.688008769892547195e-02,9.636317761309625080e-04
3.693181292711471275e-02,9.648993554892989870e-04
3.698353815530394662e-02,9.666575299750743491e-04
3.703526338349318048e-02,9.677132514479976598e-04
3.708698861168242128e-02,9.680683065885442541e-04
3.713871383987165514e-02,9.682868980533272923e-04
3.719043906806088901e-02,9.679342354688474839e-04
3.724216429625012981e-02,9.689764974806630831e-04
3.729388952443936367e-02,9.713434788112667315e-04
3.734561475262859753e-02,9.735556673847619007e-04
3.739733998081783833e-02,9.744402359767517308e-04
3.744906520900707220e-02,9.744586835431064348e-04
3.750079043719630606e-02,9.749347244567938171e-04
3.755251566538554686e-02,9.760085038061349369e-04
3.760424089357478072e-02,9.772764938207557841e-04
3.765596612176402153e-02,9.785453522950576452e-04
3.770769134995325539e-02,9.794931115045275166e-04
3.775941657814248925e-02,9.801366092496881840e-04
3.781114180633173005e-02,9.806248032092281137e-04
3.786286703452096392e-02,9.810883218806421176e-04
3.791459226271019778e-02,9.815873753703423590e-04
3.796631749089943858e-02,9.822230149907744141e-04
3.801804271908867244e-02,9.832408433938311446e-04
3.806976794727790631e-02,9.844299841031739409e-04
3.812149317546714711e-02,9.855948180122673079e-04
3.817321840365638097e-02,9.867143597149393396e-04
3.822494363184561483e-02,9.878086680702778764e-04
3.827666886003485563e-02,9.888281677044234545e-04
3.832839408822408950e-02,9.897481560933181054e-04
3.838011931641332336e-02,9.906005033001169784e-04
3.843184454460256416e-02,9.914151029649571380e-04
3.848356977279179802e-02,9.925383948026379050e-04
3.853529500098103189e-02,9.934865909476027230e-04
3.858702022917027269e-02,9.942819870349898365e-04
3.863874545735950655e-02,9.949638359625732204e-04
3.869047068554874735e-02,9.955757733374477440e-04
3.874219591373798122e-02,9.965149536762345477e-04
3.879392114192721508e-02,9.975582153976920389e-04
3.884564637011645588e-02,9.986343251865265579e-04
3.889737159830568974e-02,9.997099790294841030e-04
3.894909682649492361e-02,1.000752003366982409e-03
3.900082205468416441e-02,1.001728397900703829e-03
3.905254728287339827e-02,1.002632552763181844e-03
3.910427251106263213e-02,1.003499443817942177e-03
3.915599773925187294e-02,1.004370004021228968e-03
3.920772296744110680e-02,1.005285018291593143e-03
3.925944819563034066e-02,1.006279434161346745e-03
3.931117342381958146e-02,1.007376774475078401e-03
3.936289865200881533e-02,1.008561924659112782e-03
3.941462388019804919e-02,1.009800883402563708e-03
3.946634910838728999e-02,1.011034400772438738e-03
3.951807433657652385e-02,1.012208196745901807e-03
3.956979956476575772e-02,1.013270837310188775e-03
3.962152479295499852e-02,1.014192955140778667e-03
3.967325002114423238e-02,1.014958632336940454e-03
3.972497524933346624e-02,1.015598726768138227e-03
3.977670047752270704e-02,1.016199600656341037e-03
3.982842570571194091e-02,1.016852554714153247e-03
3.988015093390118171e-02,1.017648573371358976e-03
3.993187616209041557e-02,1.018674208771543684e-03
3.998360139027964943e-02,1.019981054799195879e-03
4.003532661846889024e-02,1.021613990272400531e-03
4.008705184665812410e-02,1.023691994367513861e-03
4.013877707484735796e-02,1.025788137718976981e-03
4.019050230303659876e-02,1.027687997904824747e-03
4.024222753122583263e-02,1.029177897234544083e-03
4.029395275941506649e-02,1.030045194693979304e-03
4.034567798760430729e-02,1.030125748814612755e-03
4.039740321579354115e-02,1.029356878974815176e-03
4.044912844398277502e-02,1.027686021290983827e-03
4.050085367217201582e-02,1.025476755773056976e-03
4.055257890036124968e-02,1.024177139207463729e-03
4.060430412855048354e-02,1.023732480776881702e-03
4.065602935673972435e-02,1.024478011707806273e-03
4.070775458492895821e-02,1.025717611281480287e-03
4.075947981311819207e-02,1.026684269357379864e-03
4.081120504130743287e-02,1.027036168263948616e-03
4.086293026949666674e-02,1.028111280524920956e-03
4.091465549768590754e-02,1.028543017193704178e-03
4.096638072587514140e-02,1.029162020243269433e-03
4.101810595406437526e-02,1.030089633653649825e-03
4.106983118225361606e-02,1.030921697071765075e-03
4.112155641044284993e-02,1.031277805823597668e-03
4.117328163863208379e-02,1.031719975608428631e-03
4.122500686682132459e-02,1.032323721105775924e-03
4.127673209501055845e-02,1.033600673825642823e-03
4.132845732319979232e-02,1.035626254715335190e-03
4.138018255138903312e-02,1.035721736213126784e-03
4.143190777957826698e-02,1.037061812964947677e-03
4.148363300776750084e-02,1.036777082420724553e-03
4.153535823595674165e-02,1.040029475125358585e-03
4.158708346414597551e-02,1.040617761958922581e-03
4.163880869233520937e-02,1.040925135145061211e-03
4.169053392052445017e-02,1.043154288171217270e-03
4.174225914871368404e-02,1.043178134071451931e-03
4.179398437690291790e-02,1.044127358161532930e-03
4.184570960509215870e-02,1.045936794207130748e-03
4.189743483328139256e-02,1.047654341581753844e-03
4.194916006147063336e-02,1.048769821250854174e-03
4.200088528965986723e-02,1.050067007949464235e-03
4.205261051784910109e-02,1.051005527816726562e-03
4.210433574603834189e-02,1.051009812496424625e-03
4.215606097422757575e-02,1.051773779214003205e-03
4.220778620241680962e-02,1.052633649951991400e-03
4.225951143060605042e-02,1.053272159227762548e-03
4.231123665879528428e-02,1.054974316687332147e-03
4.236296188698451815e-02,1.056780157607185551e-03
4.241468711517375895e-02,1.057016133540881293e-03
4.246641234336299281e-02,1.057509938956790237e-03
4.251813757155222667e-02,1.059167781496168741e-03
4.256986279974146747e-02,1.060450217826609288e-03
4.262158802793070134e-02,1.060316087673608774e-03
4.267331325611993520e-02,1.061811970100644958e-03
4.272503848430917600e-02,1.063423299805010000e-03
4.277676371249840986e-02,1.063348003878203298e-03
4.282848894068764373e-02,1.065135453107842302e-03
4.288021416887688453e-02,1.067054720923384797e-03
4.293193939706611839e-02,1.067351100552985012e-03
4.298366462525535919e-02,1.068890742745084478e-03
4.303538985344459306e-02,1.070524446873610813e-03
4.308711508163382692e-02,1.071110921494330612e-03
4.313884030982306772e-02,1.071140973174636302e-03
4.319056553801230158e-02,1.072139924856080557e-03
4.324229076620153545e-02,1.073787895509659791e-03
4.329401599439077625e-02,1.075072520287059579e-03
4.334574122258001011e-02,1.075731549588755708e-03
4.339746645076924397e-02,1.076159712349586146e-03
4.344919167895848477e-02,1.076994290721760856e-03
4.350091690714771864e-02,1.079108501696605764e-03
4.355264213533695250e-02,1.081450216036437297e-03
4.360436736352619330e-02,1.083068004682332611e-03
4.365609259171542716e-02,1.083995095527800871e-03
4.370781781990466103e-02,1.084767044501250060e-03
4.375954304809390183e-02,1.085801427528417353e-03
4.381126827628313569e-02,1.086565276398075057e-03
4.386299350447236955e-02,1.087260609826949838e-03
4.391471873266161036e-02,1.088156599940451330e-03
4.396644396085084422e-02,1.089160267953296962e-03
4.401816918904008502e-02,1.090315817287568038e-03
4.406989441722931888e-02,1.091549451757447458e-03
4.412161964541855275e-02,1.092724997938907504e-03
4.417334487360779355e-02,1.093820796507404425e-03
4.422507010179702741e-02,1.094879338125248928e-03
4.427679532998626127e-02,1.096031167463338467e-03
4.432852055817550208e-02,1.097302300805676027e-03
4.438024578636473594e-02,1.098714697450803909e-03
4.443197101455396980e-02,1.100227132723264299e-03
4.448369624274321060e-02,1.101738765790871146e-03
4.453542147093244447e-02,1.103159433931128483e-03
4.458714669912167833e-02,1.104408428539926067e-03
4.463887192731091913e-02,1.105460431829843968e-03
4.469059715550015299e-02,1.106379802514301540e-03
4.474232238368938686e-02,1.107241360236244825e-03
4.479404761187862766e-02,1.108128025326496867e-03
4.484577284006786152e-02,1.109116096845995251e-03
4.489749806825709538e-02,1.110221622507110741e-03
4.494922329644633618e-02,1.111487628084124619e-03
4.500094852463557005e-02,1.112848876771037332e-03
4.505267375282481085e-02,1.114235577404908270e-03
4.510439898101404471e-02,1.115586442892557489e-03
4.515612420920327857e-02,1.116855896729040346e-03
4.520784943739251938e-02,1.118110651349799034e-03
4.525957466558175324e-02,1.119431767291093668e-03
4.531129989377098710e-02,1.120712123070207941e-03
4.536302512196022790e-02,1.121932673634172496e-03
4.541475035014946177e-02,1.123080150854224770e-03
4.546647557833869563e-02,1.124155519755626071e-03
4.551820080652793643e-02,1.125162755402683195e-03
4.556992603471717029e-02,1.126120755329893235e-03
4.562165126290640416e-02,1.127061821605227160e-03
4.567337649109564496e-02,1.128018683366636661e-03
4.572510171928487882e-02,1.129020610930808006e-03
4.577682694747411268e-02,1.130082931632940633e-03
4.582855217566335349e-02,1.131227862767543012e-03
4.588027740385258735e-02,1.132601098373806937e-03
4.593200263204182121e-02,1.133963008130438148e-03
4.598372786023106201e-02,1.135322182173445840e-03
4.603545308842029588e-02,1.136687156673476867e-03
4.608717831660953668e-02,1.138062291709867864e-03
4.613890354479877054e-02,1.139443125121899570e-03
4.619062877298800440e-02,1.140824084228636570e-03
4.624235400117724520e-02,1.142242866987304125e-03
4.629407922936647907e-02,1.143617981481776045e-03
4.634580445755571293e-02,1.144932412062801179e-03
4.639752968574495373e-02,1.146171599989903546e-03
4.644925491393418759e-02,1.147325993223479845e-03
4.650098014212342146e-02,1.148413224905111716e-03
4.655270537031266226e-02,1.149460117830005887e-03
4.660443059850189612e-02,1.150496697140541242e-03
4.665615582669112998e-02,1.151553337150439333e-03
4.670788105488037079e-02,1.152637429267343652e-03
4.675960628306960465e-02,1.153771976571891329e-03
4.681133151125883851e-02,1.154984146843734396e-03
4.686305673944807931e-02,1.156282041704283052e-03
4.691478196763731318e-02,1.157651283602393949e-03
4.696650719582654704e-02,1.159070495491006190e-03
4.701823242401578784e-02,1.160518374275256977e-03
4.706995765220502170e-02,1.161994624873762287e-03
4.712168288039425557e-02,1.163477023002984934e-03
4.717340810858349637e-02,1.164946593533920400e-03
4.722513333677273023e-02,1.166389399032860454e-03
4.727685856496197103e-02,1.167791937480567623e-03
4.732858379315120489e-02,1.169150318992273228e-03
4.738030902134043876e-02,1.170470614189848563e-03
4.743203424952967956e-02,1.171759336631881089e-03
4.748375947771891342e-02,1.173022977384731002e-03
4.753548470590814728e-02,1.174338369563273461e-03
4.758720993409738809e-02,1.175692607786664630e-03
4.763893516228662195e-02,1.177059383169205831e-03
4.769066039047585581e-02,1.178436217936239738e-03
4.774238561866509661e-02,1.179820639047573800e-03
4.779411084685433048e-02,1.181210005070722083e-03
4.784583607504356434e-02,1.182601436907547172e-03
4.789756130323280514e-02,1.183992047167241280e-03
4.794928653142203900e-02,1.185378958539842070e-03
4.800101175961127287e-02,1.186759303776413867e-03
4.805273698780051367e-02,1.188132928651868024e-03
4.810446221598974753e-02,1.189502017598606000e-03
4.815618744417898139e-02,1.190871114712906955e-03
4.820791267236822220e-02,1.192244799932611976e-03
4.825963790055745606e-02,1.193627366220808509e-03
4.831136312874669686e-02,1.195018693048484218e-03
4.836308835693593072e-02,1.196415090399991247e-03
4.841481358512516459e-02,1.197812777865132688e-03
4.846653881331440539e-02,1.199207988190979660e-03
4.851826404150363925e-02,1.200596967255333726e-03
4.856998926969287311e-02,1.201978690153179211e-03
4.862171449788211391e-02,1.203352171112364493e-03
4.867343972607134778e-02,1.204713033810762618e-03
4.872516495426058164e-02,1.206059628367663452e-03
4.877689018244982244e-02,1.207390310738614553e-03
4.882861541063905630e-02,1.208704864139845516e-03
4.888034063882829017e-02,1.210008300519116150e-03
4.893206586701753097e-02,1.211306815940145628e-03
4.898379109520676483e-02,1.212606584827807896e-03
4.903551632339599869e-02,1.213913760007258790e-03
4.908724155158523950e-02,1.215234472737468244e-03
4.913896677977447336e-02,1.216577155573795319e-03
4.919069200796370722e-02,1.217966238796206998e-03
4.924241723615294802e-02,1.219385067274366113e-03
4.929414246434218189e-02,1.220832126485224458e-03
4.934586769253142269e-02,1.222305907053143886e-03
4.939759292072065655e-02,1.223804700178744188e-03
4.944931814890989041e-02,1.225324015114563538e-03
4.950104337709913122e-02,1.226857362867546375e-03
4.955276860528836508e-02,1.228398232330912875e-03
4.960449383347759894e-02,1.229940135163141643e-03
4.965621906166683974e-02,1.231476605756671831e-03
4.970794428985607361e-02,1.233001201192139833e-03
4.975966951804530747e-02,1.234507501201404303e-03
4.981139474623454827e-02,1.236062034913902293e-03
4.986311997442378213e-02,1.237625423394390087e-03
4.991484520261301600e-02,1.239180107933867238e-03
4.996657043080225680e-02,1.240723129410090499e-03
5.001829565899149066e-02,1.242251550335895117e-03
5.007002088718072452e-02,1.243763621171263458e-03
5.012174611536996532e-02,1.245259794527521979e-03
5.017347134355919919e-02,1.246740761595865237e-03
5.022519657174843305e-02,1.248207211221716425e-03
5.027692179993767385e-02,1.249659829910321641e-03
5.032864702812690771e-02,1.251099301827779658e-03
5.038037225631614852e-02,1.252526308806633593e-03
5.043209748450538238e-02,1.253941530349800921e-03
5.048382271269461624e-02,1.255345720994529429e-03
5.053554794088385704e-02,1.256741866019890803e-03
5.058727316907309091e-02,1.258135458290531028e-03
5.063899839726232477e-02,1.259532106050736608e-03
5.069072362545156557e-02,1.260937397776942413e-03
5.074244885364079943e-02,1.262356439631960462e-03
5.079417408183003330e-02,1.263791227444534780e-03
5.084589931001927410e-02,1.265242482231461116e-03
5.089762453820850796e-02,1.266710918483944385e-03
5.094934976639774182e-02,1.268197248043683670e-03
5.100107499458698262e-02,1.269702180105046702e-03
5.105280022277621649e-02,1.271226421217383972e-03
5.110452545096545035e-02,1.272770675291370890e-03
5.115625067915469115e-02,1.274335643600991216e-03
5.120797590734392501e-02,1.275922024786280964e-03
5.125970113553315888e-02,1.277614739609694502e-03
5.131142636372239968e-02,1.279313999666547045e-03
5.136315159191163354e-02,1.280998292087673048e-03
5.141487682010087434e-02,1.282656107816337312e-03
5.146660204829010821e-02,1.284279073222341317e-03
5.151832727647934207e-02,1.285865929984268165e-03
5.157005250466858287e-02,1.287407489709938577e-03
5.162177773285781673e-02,1.288903055307213550e-03
5.167350296104705060e-02,1.290351932456085347e-03
5.172522818923629140e-02,1.291753429597655061e-03
5.177695341742552526e-02,1.293106857928867518e-03
5.182867864561475912e-02,1.294411531388264640e-03
5.188040387380399993e-02,1.295666766650729667e-03
5.193212910199323379e-02,1.296871883114877021e-03
5.198385433018246765e-02,1.298026202895389376e-03
5.203557955837170845e-02,1.299129757807070996e-03
5.208730478656094232e-02,1.300318515406097318e-03
5.213903001475017618e-02,1.301511544214389686e-03
5.219075524293941698e-02,1.302745152971212204e-03
5.224248047112865084e-02,1.304055521565367646e-03
5.229420569931788471e-02,1.305478658300273558e-03
5.234593092750712551e-02,1.307039867164161949e-03
5.239765615569635937e-02,1.308740013757170176e-03
5.244938138388560017e-02,1.310576545052686724e-03
5.250110661207483403e-02,1.312546915964111355e-03
5.255283184026406790e-02,1.314648589296910607e-03
5.260455706845330870e-02,1.316879035706461625e-03
5.265628229664254256e-02,1.319235733651907654e-03
5.270800752483177642e-02,1.321716169356561667e-03
5.275973275302101723e-02,1.324317836765290723e-03
5.281145798121025109e-02,1.327038237508209283e-03
5.286318320939948495e-02,1.329874880862909727e-03
5.291490843758872575e-02,1.332825283717017266e-03
5.296663366577795962e-02,1.336029869460177112e-03
5.301835889396719348e-02,1.339404608107027175e-03
5.307008412215643428e-02,1.342728781194949721e-03
5.312180935034566814e-02,1.345873865193893994e-03
5.317353457853490201e-02,1.348711797676515819e-03
5.322525980672414281e-02,1.351120572386945709e-03
5.327698503491337667e-02,1.353048528146401320e-03
5.332871026310261053e-02,1.354491697112471249e-03
5.338043549129185134e-02,1.355447036976418313e-03
5.343216071948108520e-02,1.355911518775648967e-03
5.348388594767031906e-02,1.355882126378049179e-03
5.353561117585955986e-02,1.355355855966834883e-03
5.358733640404879373e-02,1.354329715515390680e-03
5.363906163223803453e-02,1.352800724267253516e-03
5.369078686042726839e-02,1.350765912204858607e-03
5.374251208861650225e-02,1.348222319523528995e-03
5.379423731680574305e-02,1.345166996095721384e-03
5.384596254499497692e-02,1.341597000934768684e-03
5.389768777318421078e-02,1.337509401660677338e-03
5.394941300137345158e-02,1.333340352811616860e-03
5.400113822956268544e-02,1.329885896100726442e-03
5.405286345775191931e-02,1.327861484263752421e-03
5.410458868594116011e-02,1.327419120841916373e-03
5.415631391413039397e-02,1.327882451859276405e-03
5.420803914231962783e-02,1.328543885880187521e-03
5.425976437050886864e-02,1.328987415508573518e-03
5.431148959869810250e-02,1.330778236276952556e-03
5.436321482688733636e-02,1.332484334686117244e-03
5.441494005507657716e-02,1.333554870116044353e-03
5.446666528326581103e-02,1.335480402081672862e-03
5.451839051145504489e-02,1.337396594327799242e-03
5.457011573964428569e-02,1.339264292713915989e-03
5.462184096783351955e-02,1.340155725448889754e-03
5.467356619602276036e-02,1.340641789721068325e-03
5.472529142421199422e-02,1.341099196009668459e-03
5.477701665240122808e-02,1.342245558978418397e-03
5.482874188059046888e-02,1.344438399223660740e-03
5.488046710877970275e-02,1.347106324394382491e-03
5.493219233696893661e-02,1.348248516038207633e-03
5.498391756515817741e-02,1.349193546279788382e-03
5.503564279334741127e-02,1.350306346681470109e-03
5.508736802153664514e-02,1.352401209412443586e-03
5.513909324972588594e-02,1.353093450730851388e-03
5.519081847791511980e-02,1.355549815183471887e-03
5.524254370610435366e-02,1.356828467433944443e-03
5.529426893429359446e-02,1.358602315582763034e-03
5.534599416248282833e-02,1.359556781593775640e-03
5.539771939067206219e-02,1.360783115438103695e-03
5.544944461886130299e-02,1.363082251532068880e-03
5.550116984705053685e-02,1.365106332074425294e-03
5.555289507523977072e-02,1.367098379823739702e-03
5.560462030342901152e-02,1.368737672061915529e-03
5.565634553161824538e-02,1.370539219229271284e-03
5.570807075980748618e-02,1.372304398037789549e-03
5.575979598799672005e-02,1.373779994028716646e-03
5.581152121618595391e-02,1.375064906798718423e-03
5.586324644437519471e-02,1.376083455468520055e-03
5.591497167256442857e-02,1.377190639549566225e-03
5.596669690075366244e-02,1.378292004022330141e-03
5.601842212894290324e-02,1.379700214097379129e-03
5.607014735713213710e-02,1.382643259881882964e-03
5.612187258532137096e-02,1.385640341672833955e-03
5.617359781351061176e-02,1.387551305723715329e-03
5.622532304169984563e-02,1.388926276537951789e-03
5.627704826988907949e-02,1.390211671866243334e-03
5.632877349807832029e-02,1.391421338883697904e-03
5.638049872626755415e-02,1.392740543436972239e-03
5.643222395445678802e-02,1.394297221469213265e-03
5.648394918264602882e-02,1.395915351567911245e-03
5.653567441083526268e-02,1.397745358091120708e-03
5.658739963902449654e-02,1.399941878347871465e-03
5.663912486721373735e-02,1.402148251099121293e-03
5.669085009540297121e-02,1.404182759609566350e-03
5.674257532359221201e-02,1.405919780782271134e-03
5.679430055178144587e-02,1.407368053826367829e-03
5.684602577997067974e-02,1.408659731270178348e-03
5.689775100815992054e-02,1.410076535522618779e-03
5.694947623634915440e-02,1.411539875470377466e-03
5.700120146453838826e-02,1.412969689800603820e-03
5.705292669272762907e-02,1.414468710468529166e-03
5.710465192091686293e-02,1.416175024699700170e-03
5.715637714910609679e-02,1.418106845361056688e-03
5.720810237729533759e-02,1.420165667758568418e-03
5.725982760548457146e-02,1.422211081824783108e-03
5.731155283367380532e-02,1.424129647369731496e-03
5.736327806186304612e-02,1.426051425836411066e-03
5.741500329005227998e-02,1.427873812260920276e-03
5.746672851824151385e-02,1.429642417699336773e-03
5.751845374643075465e-02,1.431402933886128390e-03
5.757017897461998851e-02,1.433201787890909899e-03
5.762190420280922237e-02,1.435064971433175872e-03
5.767362943099846317e-02,1.436953092466478846e-03
5.772535465918769704e-02,1.438826706696856236e-03
5.777707988737693784e-02,1.440646512399003289e-03
5.782880511556617170e-02,1.442373354928795821e-03
5.788053034375540556e-02,1.444129623207145120e-03
5.793225557194464637e-02,1.445801333953407276e-03
5.798398080013388023e-02,1.447356164965738889e-03
5.803570602832311409e-02,1.448848048582305256e-03
5.808743125651235489e-02,1.450330722259284390e-03
5.813915648470158876e-02,1.451856701918864678e-03
5.819088171289082262e-02,1.453592523061226788e-03
5.824260694108006342e-02,1.455489666892297593e-03
5.829433216926929728e-02,1.457445383141867763e-03
5.834605739745853115e-02,1.459424933890771537e-03
5.839778262564777195e-02,1.461393707080207169e-03
5.844950785383700581e-02,1.463317306727560455e-03
5.850123308202623967e-02,1.465174181277839171e-03
5.855295831021548048e-02,1.466993293593527948e-03
5.860468353840471434e-02,1.468769897521848486e-03
5.865640876659394820e-02,1.470517097453061424e-03
5.870813399478318900e-02,1.472247950343115713e-03
5.875985922297242287e-02,1.473975465789693689e-03
5.881158445116166367e-02,1.475712402986602756e-03
5.886330967935089753e-02,1.477463670213834774e-03
5.891503490754013139e-02,1.479326189678108281e-03
5.896676013572937219e-02,1.481213111230245821e-03
5.901848536391860606e-02,1.483135403907322311e-03
5.907021059210783992e-02,1.485064157286905421e-03
5.912193582029708072e-02,1.486983858127072754e-03
5.917366104848631458e-02,1.488879049895669654e-03
5.922538627667554845e-02,1.490737579187337422e-03
5.927711150486478925e-02,1.492559131125196495e-03
5.932883673305402311e-02,1.494348045470844481e-03
5.938056196124325697e-02,1.496114128687235775e-03
5.943228718943249778e-02,1.497868985644734089e-03
5.948401241762173164e-02,1.499624179778791212e-03
5.953573764581096550e-02,1.501391232293653420e-03
5.958746287400020630e-02,1.503181621146128808e-03
5.963918810218944017e-02,1.505002994035784750e-03
5.969091333037867403e-02,1.506850704056877151e-03
5.974263855856791483e-02,1.508718434149223337e-03
5.979436378675714869e-02,1.510599749685574960e-03
5.984608901494638256e-02,1.512487475084910941e-03
5.989781424313562336e-02,1.514375077048229871e-03
5.994953947132485722e-02,1.516256046147863206e-03
6.000126469951409802e-02,1.518123896795105102e-03
6.005298992770333188e-02,1.519972483778549632e-03
6.010471515589256575e-02,1.521802656243105047e-03
6.015644038408180655e-02,1.523622061605897984e-03
6.020816561227104041e-02,1.525440814571314566e-03
6.025989084046027427e-02,1.527267275294398076e-03
6.031161606864951508e-02,1.529101669845051763e-03
6.036334129683874894e-02,1.530946866652920695e-03
6.041506652502798280e-02,1.532805723562045931e-03
6.046679175321722360e-02,1.534681087845656726e-03
6.051851698140645747e-02,1.536575729733519365e-03
6.057024220959569133e-02,1.538488612582989074e-03
6.062196743778493213e-02,1.540412930304965126e-03
6.067369266597416599e-02,1.542341417784112018e-03
6.072541789416339986e-02,1.544280369259836121e-03
6.077714312235264066e-02,1.546225960899901561e-03
6.082886835054187452e-02,1.548166718162114104e-03
6.088059357873110838e-02,1.550098868133418855e-03
6.093231880692034919e-02,1.552018651821910527e-03
6.098404403510958305e-02,1.553922324137582125e-03
6.103576926329882385e-02,1.555806285311270559e-03
6.108749449148805771e-02,1.557670258837421913e-03
6.113921971967729158e-02,1.559517445356409801e-03
6.119094494786653238e-02,1.561351198718760299e-03
6.124267017605576624e-02,1.563178731257697327e-03
6.129439540424500010e-02,1.565100739778221579e-03
6.134612063243424090e-02,1.567010790763887938e-03
6.139784586062347477e-02,1.568952403190383618e-03
6.144957108881270863e-02,1.570908942481653902e-03
6.150129631700194943e-02,1.572879144511992767e-03
6.155302154519118329e-02,1.574861749750357384e-03
6.160474677338041716e-02,1.576855096661304882e-03
6.165647200156965796e-02,1.578854997164114930e-03
6.170819722975889182e-02,1.580856305201972043e-03
6.175992245794812568e-02,1.582853891721111832e-03
6.181164768613736649e-02,1.584842646684875289e-03
6.186337291432660035e-02,1.586817767597337604e-03
6.191509814251583421e-02,1.588778525094647776e-03
6.196682337070507501e-02,1.590727184454216337e-03
6.201854859889430888e-02,1.592666072513420359e-03
6.207027382708354968e-02,1.594597507517407772e-03
6.212199905527278354e-02,1.596523799131616865e-03
6.217372428346201740e-02,1.598447253809244907e-03
6.222544951165125821e-02,1.600370433911439596e-03
6.227717473984049207e-02,1.602296272405281507e-03
6.232889996802972593e-02,1.604227720781733731e-03
6.238062519621896673e-02,1.606167719500614828e-03
6.243235042440820060e-02,1.608119198008650576e-03
6.248407565259743446e-02,1.610104645456049291e-03
6.253580088078666832e-02,1.612153703812042784e-03
6.258752610897591606e-02,1.614197224241145775e-03
6.263925133716514992e-02,1.616234601260514931e-03
6.269097656535438379e-02,1.618265231668100526e-03
6.274270179354361765e-02,1.620288514538395725e-03
6.279442702173285151e-02,1.622303851222340080e-03
6.284615224992208538e-02,1.624310744593133364e-03
6.289787747811133312e-02,1.626309239772694365e-03
6.294960270630056698e-02,1.628299564743307826e-03
6.300132793448980084e-02,1.630281946829383478e-03
6.305305316267903470e-02,1.632256612552420360e-03
6.310477839086826857e-02,1.634223787630603502e-03
6.315650361905750243e-02,1.636183696980720789e-03
6.320822884724675017e-02,1.638153284372407398e-03
6.325995407543598403e-02,1.640116808943336852e-03
6.331167930362521790e-02,1.642071745086027970e-03
6.336340453181445176e-02,1.644020211213447717e-03
6.341512976000368562e-02,1.645964317847595877e-03
6.346685498819291948e-02,1.647906167632508766e-03
6.351858021638216723e-02,1.649847851315210893e-03
6.357030544457140109e-02,1.651791226509902741e-03
6.362203067276063495e-02,1.653737803972807558e-03
6.367375590094986881e-02,1.655689060577594492e-03
6.372548112913910268e-02,1.657646467614253992e-03
6.377720635732835042e-02,1.659611490797696610e-03
6.382893158551758428e-02,1.661585590277284445e-03
6.388065681370681814e-02,1.663570220646146168e-03
6.393238204189605201e-02,1.665575597828660142e-03
6.398410727008528587e-02,1.667635649863210331e-03
6.403583249827451973e-02,1.669695956275071185e-03
6.408755772646376747e-02,1.671756384301542565e-03
6.413928295465300133e-02,1.673816801666677982e-03
6.419100818284223520e-02,1.675877076572441842e-03
6.424273341103146906e-02,1.677937077705620372e-03
6.429445863922070292e-02,1.679996682119960566e-03
6.434618386740993679e-02,1.682055903832412134e-03
6.439790909559918453e-02,1.684114872063180142e-03
6.444963432378841839e-02,1.686173719145369135e-03
6.450135955197765225e-02,1.688232576903775850e-03
6.455308478016688611e-02,1.690292294239360881e-03
6.460481000835611998e-02,1.692352152800333199e-03
6.465653523654536772e-02,1.694411946346790912e-03
6.470826046473460158e-02,1.696471690109591177e-03
6.475998569292383544e-02,1.698533725759702236e-03
6.481171092111306931e-02,1.700609060518711415e-03
6.486343614930230317e-02,1.702682483668495079e-03
6.491516137749153703e-02,1.704754567821281045e-03
6.496688660568078477e-02,1.706825883422477238e-03
6.501861183387001863e-02,1.708896998756757749e-03
6.507033706205925250e-02,1.710968479948540757e-03
6.512206229024848636e-02,1.713041155071151666e-03
6.517378751843772022e-02,1.715115698538706391e-03
6.522551274662695409e-02,1.717191966212659217e-03
6.527723797481620183e-02,1.719270227334976971e-03
6.532896320300543569e-02,1.721350750097822577e-03
6.538068843119466955e-02,1.723433801648309709e-03
6.543241365938390341e-02,1.725519648088647646e-03
6.548413888757313728e-02,1.727608554479455457e-03
6.553586411576237114e-02,1.729700784838007115e-03
6.558758934395161888e-02,1.731796602145182530e-03
6.563931457214085274e-02,1.733896268342443930e-03
6.569103980033008661e-02,1.736013231384687678e-03
6.574276502851932047e-02,1.738131167134867325e-03
6.579449025670855433e-02,1.740258553963581990e-03
6.584621548489780207e-02,1.742389947310808143e-03
6.589794071308703594e-02,1.744524694365444384e-03
6.594966594127626980e-02,1.746662187021616464e-03
6.600139116946550366e-02,1.748801819451059223e-03
6.605311639765473752e-02,1.750942999138756229e-03
6.610484162584397139e-02,1.753085269837221724e-03
6.615656685403321913e-02,1.755228264706722857e-03
6.620829208222245299e-02,1.757371619708234358e-03
6.626001731041168685e-02,1.759514972171708803e-03
6.631174253860092072e-02,1.761657960796541959e-03
6.636346776679015458e-02,1.763800225647037560e-03
6.641519299497938844e-02,1.765941408150835867e-03
6.646691822316863618e-02,1.768081151097491413e-03
6.651864345135787004e-02,1.770219098634714938e-03
6.657036867954710391e-02,1.772354896268650516e-03
6.662209390773633777e-02,1.774488190857627943e-03
6.667381913592557163e-02,1.776629894801218636e-03
6.672554436411480550e-02,1.778802431482577216e-03
6.677726959230405324e-02,1.780978344877071464e-03
6.682899482049328710e-02,1.783157386027493883e-03
6.688072004868252096e-02,1.785339306892309028e-03
6.693244527687175482e-02,1.787523860344221492e-03
6.698417050506098869e-02,1.789710800167976495e-03
6.703589573325023643e-02,1.791899880771514108e-03
6.708762096143947029e-02,1.794090790834773023e-03
6.713934618962870415e-02,1.796283047663966171e-03
6.719107141781793802e-02,1.798476140834752738e-03
6.724279664600717188e-02,1.800669561853837728e-03
6.729452187419640574e-02,1.802862804159509943e-03
6.734624710238565348e-02,1.805055363115580427e-03
6.739797233057488735e-02,1.807246736008082805e-03
6.744969755876412121e-02,1.809436422043802237e-03
6.750142278695335507e-02,1.811623922346657653e-03
6.755314801514258893e-02,1.813808739953472497e-03
6.760487324333182280e-02,1.815990379812027064e-03
6.765659847152107054e-02,1.818168348777433148e-03
6.770832369971030440e-02,1.820342155609111718e-03
6.776004892789953826e-02,1.822511310966398431e-03
6.781177415608877213e-02,1.824710265094779899e-03
6.786349938427800599e-02,1.826910871031766411e-03
6.791522461246725373e-02,1.829111135449155816e-03
6.796694984065648759e-02,1.831310743200417930e-03
6.801867506884572145e-02,1.833509380336786898e-03
6.807040029703495532e-02,1.835706734111652210e-03
6.812212552522418918e-02,1.837902492975411776e-03
6.817385075341342304e-02,1.840096359286282198e-03
6.822557598160267078e-02,1.842288307888463508e-03
6.827730120979190465e-02,1.844478543448918118e-03
6.832902643798113851e-02,1.846667275123504244e-03
6.838075166617037237e-02,1.848854711264968399e-03
6.843247689435960623e-02,1.851041059419357123e-03
6.848420212254884010e-02,1.853226526332801263e-03
6.853592735073808784e-02,1.855411317947788926e-03
6.858765257892732170e-02,1.857595639408892449e-03
6.863937780711655556e-02,1.859779695060250881e-03
6.869110303530578943e-02,1.861963688450988391e-03
6.874282826349502329e-02,1.864147822332857651e-03
6.879455349168425715e-02,1.866332298663711878e-03
6.884627871987350489e-02,1.868517318609033565e-03
6.889800394806273875e-02,1.870703082542273833e-03
6.894972917625197262e-02,1.872889790046384628e-03
6.900145440444120648e-02,1.875077714297680416e-03
6.905317963263044034e-02,1.877267320207166943e-03
6.910490486081968808e-02,1.879458936732089332e-03
6.915663008900892195e-02,1.881653120998047794e-03
6.920835531719815581e-02,1.883850427944824390e-03
6.926008054538738967e-02,1.886051410329130616e-03
6.931180577357662353e-02,1.888256618732373545e-03
6.936353100176585740e-02,1.890466601558376397e-03
6.941525622995510514e-02,1.892681870560539029e-03
6.946698145814433900e-02,1.894902538811783993e-03
6.951870668633357286e-02,1.897128384806873744e-03
6.957043191452280673e-02,1.899359169898792287e-03
6.962215714271204059e-02,1.901594656310426519e-03
6.967388237090127445e-02,1.903834607138001848e-03
6.972560759909052219e-02,1.906078786345413332e-03
6.977733282727975606e-02,1.908326958766917974e-03
6.982905805546898992e-02,1.910578890101036513e-03
6.988078328365822378e-02,1.912834346913532164e-03
6.993250851184745764e-02,1.915093096632783680e-03
6.998423374003670538e-02,1.917354907550566619e-03
7.003595896822593925e-02,1.919619548819910320e-03
7.008768419641517311e-02,1.921886790452670586e-03
7.013940942460440697e-02,1.924156403319431455e-03
7.019113465279364084e-02,1.926428159148092919e-03
7.024285988098287470e-02,1.928701830521302885e-03
7.029458510917212244e-02,1.930977190875917673e-03
7.034631033736135630e-02,1.933254014501885939e-03
7.039803556555059016e-02,1.935556678803364815e-03
7.044976079373982403e-02,1.937866023541987264e-03
7.050148602192905789e-02,1.940171448635571484e-03
7.055321125011829175e-02,1.942472282629265252e-03
7.060493647830753949e-02,1.944767856704538280e-03
7.065666170649677336e-02,1.947057504672286467e-03
7.070838693468600722e-02,1.949340562970814207e-03
7.076011216287524108e-02,1.951616370659933503e-03
7.081183739106447494e-02,1.953884295385724910e-03
7.086356261925370881e-02,1.956144630734243418e-03
7.091528784744295655e-02,1.958398231388413721e-03
7.096701307563219041e-02,1.960645935655957670e-03
7.101873830382142427e-02,1.962888578608039392e-03
7.107046353201065814e-02,1.965126992081782376e-03
7.112218876019989200e-02,1.967362004690932382e-03
7.117391398838913974e-02,1.969594441825959358e-03
7.122563921657837360e-02,1.971825125663023356e-03
7.127736444476760747e-02,1.974054875168510404e-03
7.132908967295684133e-02,1.976284506107138430e-03
7.138081490114607519e-02,1.978514831043670739e-03
7.143254012933530905e-02,1.980746659350606474e-03
7.148426535752455679e-02,1.982980797214877518e-03
7.153599058571379066e-02,1.985218047642420356e-03
7.158771581390302452e-02,1.987459210462762683e-03
7.163944104209225838e-02,1.989705082338279023e-03
7.169116627028149225e-02,1.991956456765531236e-03
7.174289149847072611e-02,1.994214124083972060e-03
7.179461672665997385e-02,1.996478871481249025e-03
7.184634195484920771e-02,1.998751482997686551e-03
7.189806718303844157e-02,2.001032739533570044e-03
7.194979241122767544e-02,2.003332026263585086e-03
7.200151763941690930e-02,2.005644112011359392e-03
7.205324286760615704e-02,2.007965348041034371e-03
7.210496809579539090e-02,2.010295819943400120e-03
7.215669332398462477e-02,2.012635612901779274e-03
7.220841855217385863e-02,2.014984811691826212e-03
7.226014378036309249e-02,2.017343500683564488e-03
7.231186900855232635e-02,2.019711763840211557e-03
7.236359423674157410e-02,2.022089636922810418e-03
7.241531946493080796e-02,2.024476843733210782e-03
7.246704469312004182e-02,2.026873109133025316e-03
7.251876992130927568e-02,2.029277892938908916e-03
7.257049514949850955e-02,2.031690657026768987e-03
7.262222037768774341e-02,2.034110865323416652e-03
7.267394560587699115e-02,2.036537983808476681e-03
7.272567083406622501e-02,2.038971480504506942e-03
7.277739606225545888e-02,2.041410825478879275e-03
7.282912129044469274e-02,2.043855490836926896e-03
7.288084651863392660e-02,2.046304950718686160e-03
7.293257174682316046e-02,2.048758681296723814e-03
7.298429697501240820e-02,2.051216160769959215e-03
7.303602220320164207e-02,2.053676869362302572e-03
7.308774743139087593e-02,2.056140289317967291e-03
7.313947265958010979e-02,2.058605904897201251e-03
7.319119788776934366e-02,2.061073202373372038e-03
7.324292311595859140e-02,2.063541670028675237e-03
7.329464834414782526e-02,2.066010798151204052e-03
7.334637357233705912e-02,2.068480079030636781e-03
7.339809880052629298e-02,2.070949006954328053e-03
7.344982402871552685e-02,2.073417078202576067e-03
7.350154925690476071e-02,2.075883791048244425e-03
7.355327448509400845e-02,2.078348645747783632e-03
7.360499971328324231e-02,2.080811144543014395e-03
7.365672494147247618e-02,2.083270791652816131e-03
7.370845016966171004e-02,2.085745367580250052e-03
7.376017539785094390e-02,2.088218661265023833e-03
7.381190062604017776e-02,2.090686138814986002e-03
7.386362585422942550e-02,2.093148096283821598e-03
7.391535108241865937e-02,2.095604828578105042e-03
7.396707631060789323e-02,2.098057810323081598e-03
7.401880153879712709e-02,2.100515818628184619e-03
7.407052676698636096e-02,2.102972190479251990e-03
7.412225199517559482e-02,2.105426751995544479e-03
7.417397722336484256e-02,2.107879198440756018e-03
7.422570245155407642e-02,2.110330479154833103e-03
7.427742767974331028e-02,2.112780863722135347e-03
7.432915290793254415e-02,2.115230620656819403e-03
7.438087813612177801e-02,2.117680017401320225e-03
7.443260336431102575e-02,2.120129320329931094e-03
7.448432859250025961e-02,2.122578794749984104e-03
7.453605382068949348e-02,2.125028704905824843e-03
7.458777904887872734e-02,2.127479313979321971e-03
7.463950427706796120e-02,2.129930884091442347e-03
7.469122950525719506e-02,2.132383676306769983e-03
7.474295473344644281e-02,2.134837950632279598e-03
7.479467996163567667e-02,2.137293966024249488e-03
7.484640518982491053e-02,2.139751980383716983e-03
7.489813041801414439e-02,2.142212250565909276e-03
7.494985564620337826e-02,2.144675032375981203e-03
7.500158087439261212e-02,2.147140580575509616e-03
7.505330610258185986e-02,2.149609148882622185e-03
7.510503133077109372e-02,2.152080989973848783e-03
7.515675655896032759e-02,2.154556355488487351e-03
7.520848178714956145e-02,2.157035496027416913e-03
7.526020701533879531e-02,2.159518661157594846e-03
7.531193224352804305e-02,2.162006099414040105e-03
7.536365747171727691e-02,2.164498058300903111e-03
7.541538269990651078e-02,2.166994784293842756e-03
7.546710792809574464e-02,2.169496522843334524e-03
7.551883315628497850e-02,2.172003518374687834e-03
7.557055838447421237e-02,2.174516014292003814e-03
7.562228361266346011e-02,2.177034330333491464e-03
7.567400884085269397e-02,2.179558890969427419e-03
7.572573406904192783e-02,2.182087979172002250e-03
7.577745929723116169e-02,2.184620364526482748e-03
7.582918452542039556e-02,2.187154821503822181e-03
7.588090975360962942e-02,2.189690129448953939e-03
7.593263498179887716e-02,2.192225072574521382e-03
7.598436020998811102e-02,2.194758439948195708e-03
7.603608543817734489e-02,2.197289025483583399e-03
7.608781066636657875e-02,2.199813435417917983e-03
7.613953589455581261e-02,2.202331393096781335e-03
7.619126112274504647e-02,2.204844565309172378e-03
7.624298635093429422e-02,2.207352995040992409e-03
7.629471157912352808e-02,2.209856725145012673e-03
7.634643680731276194e-02,2.212355798339722072e-03
7.639816203550199580e-02,2.214850257209610360e-03
7.644988726369122967e-02,2.217340144205317328e-03
7.650161249188047741e-02,2.219825501643916000e-03
7.655333772006971127e-02,2.222306371709581365e-03
7.660506294825894513e-02,2.224782796452456739e-03
7.665678817644817900e-02,2.227254817790484329e-03
7.670851340463741286e-02,2.229722477508024828e-03
7.676023863282664672e-02,2.232185817256019614e-03
7.681196386101589446e-02,2.234644878554712961e-03
7.686368908920512832e-02,2.237099702790490505e-03
7.691541431739436219e-02,2.239550331217066235e-03
7.696713954558359605e-02,2.241996804957315220e-03
7.701886477377282991e-02,2.244439165001650780e-03
7.707059000196206378e-02,2.246877452208327196e-03
7.712231523015131152e-02,2.249311707304245487e-03
7.717404045834054538e-02,2.251741970885134253e-03
7.722576568652977924e-02,2.254168283414698798e-03
7.727749091471901310e-02,2.256590685226330262e-03
7.732921614290824697e-02,2.259009216522518855e-03
7.738094137109749471e-02,2.261423917375031661e-03
7.743266659928672857e-02,2.263834827724468118e-03
7.748439182747596243e-02,2.266241987380818602e-03
7.753611705566519630e-02,2.268645436025922522e-03
7.758784228385443016e-02,2.271045213209614208e-03
7.763956751204366402e-02,2.273441358351932073e-03
7.769129274023291176e-02,2.275833910745193346e-03
7.774301796842214562e-02,2.278222909550158166e-03
7.779474319661137949e-02,2.280608393799865921e-03
7.784646842480061335e-02,2.282990473544032912e-03
7.789819365298984721e-02,2.285368546644951388e-03
7.794991888117908108e-02,2.287741591700782808e-03
7.800164410936832882e-02,2.290108653293942281e-03
7.805336933755756268e-02,2.292468779894748804e-03
7.810509456574679654e-02,2.294821023853111167e-03
7.815681979393603040e-02,2.297164441386070465e-03
7.820854502212526427e-02,2.299498092572292360e-03
7.826027025031449813e-02,2.301818852999697532e-03
7.831199547850374587e-02,2.304114984823519077e-03
7.836372070669297973e-02,2.306398265630211272e-03
7.841544593488221360e-02,2.308668539793382567e-03
7.846717116307144746e-02,2.310925652411586692e-03
7.851889639126068132e-02,2.313169449304220467e-03
7.857062161944992906e-02,2.315399777008802888e-03
7.862234684763916293e-02,2.317616482780597391e-03
7.867407207582839679e-02,2.319819414591348973e-03
7.872579730401763065e-02,2.322008421122972403e-03
7.877752253220686451e-02,2.324183351771103630e-03
7.882924776039609838e-02,2.326344056637427108e-03
7.888097298858534612e-02,2.328490386531242243e-03
7.893269821677457998e-02,2.330622192966837897e-03
7.898442344496381384e-02,2.332739328159151235e-03
7.903614867315304771e-02,2.334841645025672891e-03
7.908787390134228157e-02,2.336928997178922170e-03
7.913959912953151543e-02,2.339001238929200917e-03
7.919132435772076317e-02,2.341058225279883317e-03
7.924304958590999703e-02,2.343099811926245384e-03
7.929477481409923090e-02,2.345125855252584452e-03
7.934650004228846476e-02,2.347136212330439356e-03
7.939822527047769862e-02,2.349130740916314467e-03
7.944995049866693249e-02,2.351109299450258525e-03
7.950167572685618023e-02,2.353071747052611160e-03
7.955340095504541409e-02,2.355017943521737350e-03
7.960512618323464795e-02,2.356947749334886537e-03
7.965685141142388181e-02,2.358861025640225477e-03
7.970857663961311568e-02,2.360757634260249142e-03
7.976030186780236342e-02,2.362637437687074415e-03
7.981202709599159728e-02,2.364500299080522349e-03
7.986375232418083114e-02,2.366346082265709510e-03
7.991547755237006501e-02,2.368174651731972877e-03
7.996720278055929887e-02,2.369985872629375677e-03
8.001892800874853273e-02,2.371779610767386828e-03
8.007065323693778047e-02,2.373555732612349974e-03
8.012237846512701434e-02,2.375314105285680679e-03
8.017410369331624820e-02,2.377054596561574418e-03
8.022582892150548206e-02,2.378777230896771209e-03
8.027755414969471592e-02,2.380483658205779889e-03
8.032927937788394979e-02,2.382176607125672391e-03
8.038100460607319753e-02,2.383858823439559144e-03
8.043272983426243139e-02,2.385533041941103379e-03
8.048445506245166525e-02,2.387201986460886754e-03
8.053618029064089912e-02,2.388868369894615092e-03
8.058790551883013298e-02,2.390534894229679602e-03
8.063963074701938072e-02,2.392204250039286356e-03
8.069135597520861458e-02,2.393878539065666129e-03
8.074308120339784844e-02,2.395558177590062336e-03
8.079480643158708231e-02,2.397243277745451061e-03
8.084653165977631617e-02,2.398933951170472041e-03
8.089825688796555003e-02,2.400630324502757949e-03
8.094998211615479777e-02,2.402332498341312739e-03
8.100170734434403164e-02,2.404040578668409714e-03
8.105343257253326550e-02,2.405754674884615172e-03
8.110515780072249936e-02,2.407474895901397065e-03
8.115688302891173322e-02,2.409201350143662032e-03
8.120860825710096709e-02,2.410934145552522286e-03
8.126033348529021483e-02,2.412673389584528427e-03
8.131205871347944869e-02,2.414419189211620444e-03
8.136378394166868255e-02,2.416171650927274699e-03
8.141550916985791642e-02,2.417930880742691011e-03
8.146723439804715028e-02,2.419696984189891303e-03
8.151895962623638414e-02,2.421470066324340337e-03
8.157068485442563188e-02,2.423250231724406213e-03
8.162241008261486575e-02,2.425037584492808866e-03
8.167413531080409961e-02,2.426832228257246732e-03
8.172586053899333347e-02,2.428634266174514115e-03
8.177758576718256733e-02,2.430443800927512693e-03
8.182931099537181507e-02,2.432260934729710191e-03
8.188103622356104894e-02,2.434085769324825527e-03
8.193276145175028280e-02,2.435918405988024907e-03
8.198448667993951666e-02,2.437758945528727735e-03
8.203621190812875053e-02,2.439607488288677174e-03
8.208793713631798439e-02,2.441464134146935274e-03
8.213966236450723213e-02,2.443328982517254007e-03
8.219138759269646599e-02,2.445202132352372170e-03
8.224311282088569985e-02,2.447083682143343618e-03
8.229483804907493372e-02,2.448973729921401221e-03
8.234656327726416758e-02,2.450872373259471281e-03
8.239828850545340144e-02,2.452779709272078553e-03
8.245001373364264918e-02,2.454695834617427481e-03
8.250173896183188305e-02,2.456620845499368939e-03
8.255346419002111691e-02,2.458554837666604865e-03
8.260518941821035077e-02,2.460497790747885431e-03
8.265691464639958463e-02,2.462448559330601260e-03
8.270863987458883237e-02,2.464405670286014868e-03
8.276036510277806624e-02,2.466367663899501905e-03
8.281209033096730010e-02,2.468333086304919013e-03
8.286381555915653396e-02,2.470300489465120271e-03
8.291554078734576783e-02,2.472268431162716763e-03
8.296726601553500169e-02,2.474235474980596497e-03
8.301899124372424943e-02,2.476196749283221359e-03
8.307071647191348329e-02,2.478144932321317204e-03
8.312244170010271715e-02,2.480090746215570571e-03
8.317416692829195102e-02,2.482034148669214676e-03
8.322589215648118488e-02,2.483975097571911300e-03
8.327761738467041874e-02,2.485913550999243379e-03
8.332934261285966648e-02,2.487849467209393445e-03
8.338106784104890035e-02,2.489782804646363708e-03
8.343279306923813421e-02,2.491713521937550906e-03
8.348451829742736807e-02,2.493641577892688563e-03
8.353624352561660193e-02,2.495566931504352663e-03
8.358796875380583580e-02,2.497489541948468613e-03
8.363969398199508354e-02,2.499409368580893850e-03
8.369141921018431740e-02,2.501326370939608353e-03
8.374314443837355126e-02,2.503240508742639488e-03
8.379486966656278513e-02,2.505151741888571575e-03
8.384659489475201899e-02,2.507060030455151613e-03
8.389832012294126673e-02,2.508965334700345284e-03
8.395004535113050059e-02,2.510867615058719193e-03
8.400177057931973446e-02,2.512766832145282847e-03
8.405349580750896832e-02,2.514662946750094094e-03
8.410522103569820218e-02,2.516555919842867854e-03
8.415694626388743604e-02,2.518445712568151418e-03
8.420867149207668378e-02,2.520332286247371420e-03
8.426039672026591765e-02,2.522215602377011080e-03
8.431212194845515151e-02,2.524095622629654069e-03
8.436384717664438537e-02,2.525972308851278780e-03
8.441557240483361924e-02,2.527845623063630989e-03
8.446729763302285310e-02,2.529715527460083078e-03
8.451902286121210084e-02,2.531581984408228306e-03
8.457074808940133470e-02,2.533444956447398859e-03
8.462247331759056856e-02,2.535304406291028542e-03
8.467419854577980243e-02,2.537160296821759989e-03
8.472592377396903629e-02,2.539012591095781476e-03
8.477764900215828403e-02,2.540861252337719024e-03
8.482937423034751789e-02,2.542706243943003430e-03
8.488109945853675176e-02,2.544547529477799580e-03
8.493282468672598562e-02,2.546385072676330200e-03
8.498454991491521948e-02,2.548219201318896020e-03
8.503627514310445334e-02,2.550050080416573460e-03
8.508800037129370109e-02,2.551878216542709157e-03
8.513972559948293495e-02,2.553704119718547532e-03
8.519145082767216881e-02,2.555528297924573953e-03
8.524317605586140267e-02,2.557351257102096365e-03
8.529490128405063654e-02,2.559173501160240134e-03
8.534662651223987040e-02,2.560995531980774474e-03
8.539835174042911814e-02,2.562817002041150021e-03
8.545007696861835200e-02,2.564636562760817459e-03
8.550180219680758587e-02,2.566457044186714470e-03
8.555352742499681973e-02,2.568278427448159127e-03
8.560525265318605359e-02,2.570100693742842328e-03
8.565697788137528745e-02,2.571923824334086933e-03
8.570870310956453519e-02,2.573747800552199979e-03
8.576042833775376906e-02,2.575572603794749373e-03
8.581215356594300292e-02,2.577398215525536496e-03
8.586387879413223678e-02,2.579224617273809077e-03
8.591560402232147065e-02,2.581051790636884093e-03
8.596732925051071839e-02,2.582879717275283170e-03
8.601905447869995225e-02,2.584708378918997105e-03
8.607077970688918611e-02,2.586537757359415931e-03
8.612250493507841997e-02,2.588367834457081830e-03
8.617423016326765384e-02,2.590198592135982761e-03
8.622595539145688770e-02,2.592030012386167554e-03
8.627768061964613544e-02,2.593862077261887156e-03
8.632940584783536930e-02,2.595694768883148509e-03
8.638113107602460317e-02,2.597528069433640251e-03
8.643285630421383703e-02,2.599361961163549044e-03
8.648458153240307089e-02,2.601196426385592696e-03
8.653630676059230475e-02,2.603031447477192461e-03
8.658803198878155249e-02,2.604867006880960505e-03
8.663975721697078636e-02,2.606703087102000237e-03
8.669148244516002022e-02,2.608539670710292423e-03
8.674320767334925408e-02,2.610376740338221473e-03
8.679493290153848795e-02,2.612214278684844588e-03
8.684665812972772181e-02,2.614052268508157070e-03
8.689838335791696955e-02,2.615890692632516501e-03
8.695010858610620341e-02,2.617729533944078684e-03
8.700183381429543727e-02,2.619568775391898328e-03
8.705355904248467114e-02,2.621408399988827201e-03
8.710528427067390500e-02,2.623248390808847856e-03
8.715700949886315274e-02,2.625088730989643196e-03
8.720873472705238660e-02,2.626929403730143570e-03
8.726045995524162047e-02,2.628770392292046395e-03
8.731218518343085433e-02,2.630611932763747898e-03
8.736391041162008819e-02,2.632454510702875172e-03
8.741563563980932205e-02,2.634297314127086610e-03
8.746736086799856980e-02,2.636140236867906723e-03
8.751908609618780366e-02,2.637983173179975997e-03
8.757081132437703752e-02,2.639826017740356124e-03
8.762253655256627138e-02,2.641668665645980404e-03
8.767426178075550525e-02,2.643511012415241442e-03
8.772598700894473911e-02,2.645352953983370718e-03
8.777771223713398685e-02,2.647194038559070716e-03
8.782943746532322071e-02,2.649034052669742463e-03
8.788116269351245458e-02,2.650873578309551493e-03
8.793288792170168844e-02,2.652712624671834003e-03
8.798461314989092230e-02,2.654551200911581862e-03
8.803633837808017004e-02,2.656389316150481114e-03
8.808806360626940390e-02,2.658226979469803519e-03
8.813978883445863777e-02,2.660064199915863990e-03
8.819151406264787163e-02,2.661900986498669675e-03
8.824323929083710549e-02,2.663737348191202222e-03
8.829496451902633936e-02,2.665573293930747004e-03
8.834668974721558710e-02,2.667408832617964611e-03
8.839841497540482096e-02,2.669243973117197462e-03
8.845014020359405482e-02,2.671078724257383574e-03
8.850186543178328868e-02,2.672913094830725155e-03
8.855359065997252255e-02,2.674747093594621091e-03
8.860531588816175641e-02,2.676580729269323333e-03
8.865704111635100415e-02,2.678414010541894669e-03
8.870876634454023801e-02,2.680246946060823709e-03
8.876049157272947188e-02,2.682079544441399923e-03
8.881221680091870574e-02,2.683911814262158763e-03
8.886394202910793960e-02,2.685743764067410021e-03
8.891566725729717346e-02,2.687575402367131574e-03
8.896739248548642121e-02,2.689406737633022459e-03
8.901911771367565507e-02,2.691237778305674653e-03
8.907084294186488893e-02,2.693068532787996731e-03
8.912256817005412279e-02,2.694899009449761886e-03
8.917429339824335666e-02,2.696729216625073922e-03
8.922601862643260440e-02,2.698559162614679215e-03
8.927774385462183826e-02,2.700388855683252300e-03
8.932946908281107212e-02,2.702218304062500159e-03
8.938119431100030599e-02,2.704047515949048897e-03
8.943291953918953985e-02,2.705876499506146803e-03
8.948464476737877371e-02,2.707705262861954346e-03
8.953636999556802145e-02,2.709533814111042983e-03
8.958809522375725531e-02,2.711362161314087669e-03
8.963982045194648918e-02,2.713190312498758514e-03
8.969154568013572304e-02,2.715019878446147360e-03
8.974327090832495690e-02,2.716851397519278941e-03
8.979499613651419077e-02,2.718682957398816519e-03
8.984672136470343851e-02,2.720514534932663101e-03
8.989844659289267237e-02,2.722346107058400827e-03
8.995017182108190623e-02,2.724177650804440222e-03
9.000189704927114009e-02,2.726009143288003582e-03
9.005362227746037396e-02,2.727840561716476323e-03
9.010534750564962170e-02,2.729671883386965061e-03
9.015707273383885556e-02,2.731502986076913934e-03
9.020879796202808942e-02,2.733333834086510913e-03
9.026052319021732329e-02,2.735164554982202120e-03
9.031224841840655715e-02,2.736995139701681092e-03
9.036397364659579101e-02,2.738825579216331001e-03
9.041569887478503875e-02,2.740655864533685787e-03
9.046742410297427262e-02,2.742485986694011453e-03
9.051914933116350648e-02,2.744315936773738217e-03
9.057087455935274034e-02,2.746145705882047875e-03
9.062259978754197420e-02,2.747975285163720485e-03
9.067432501573120807e-02,2.749804665796889633e-03
9.072605024392045581e-02,2.751633838993742392e-03
9.077777547210968967e-02,2.753462796000234834e-03
9.082950070029892353e-02,2.755291528097559596e-03
9.088122592848815740e-02,2.757120026598944024e-03
9.093295115667739126e-02,2.758948282852091358e-03
9.098467638486662512e-02,2.760776288238513728e-03
9.103640161305587286e-02,2.762604034172856486e-03
9.108812684124510672e-02,2.764431512103201777e-03
9.113985206943434059e-02,2.766258713511755927e-03
9.119157729762357445e-02,2.768085629912629859e-03
9.124330252581280831e-02,2.769912252854272918e-03
9.129502775400205605e-02,2.771738573917638827e-03
9.134675298219128992e-02,2.773564584716493604e-03
9.139847821038052378e-02,2.775390276899246129e-03
9.145020343856975764e-02,2.777215642143863669e-03
9.150192866675899150e-02,2.779040672164515436e-03
9.155365389494822537e-02,2.780865358704756856e-03
9.160537912313747311e-02,2.782689693544361780e-03
9.165710435132670697e-02,2.784513668492515429e-03
9.170882957951594083e-02,2.786337275392139056e-03
9.176055480770517470e-02,2.788160506117511213e-03
9.181228003589440856e-02,2.789983352577042868e-03
9.186400526408364242e-02,2.791805806709375583e-03
9.191573049227289016e-02,2.793627860486154468e-03
9.196745572046212402e-02,2.795449505910808236e-03
9.201918094865135789e-02,2.797270735018831962e-03
9.207090617684059175e-02,2.799096580489981653e-03
9.212263140502982561e-02,2.800930281147565384e-03
9.217435663321907335e-02,2.802764392376972183e-03
9.222608186140830722e-02,2.804598858641375175e-03
9.227780708959754108e-02,2.806433624619711961e-03
9.232953231778677494e-02,2.808268635210272018e-03
9.238125754597600880e-02,2.810103835526327806e-03
9.243298277416524267e-02,2.811939170897822214e-03
9.248470800235449041e-02,2.813774586870594879e-03
9.253643323054372427e-02,2.815610017800501599e-03
9.258815845873295813e-02,2.817445375388223563e-03
9.263988368692219200e-02,2.819280656015753402e-03
9.269160891511142586e-02,2.821115805981828494e-03
9.274333414330065972e-02,2.822950771799321353e-03
9.279505937148990746e-02,2.824785500192595906e-03
9.284678459967914133e-02,2.826619938098438607e-03
9.289850982786837519e-02,2.828454032664350602e-03
9.295023505605760905e-02,2.830287731248725541e-03
9.300196028424684291e-02,2.832120981420836996e-03
9.305368551243607678e-02,2.833953730958389903e-03
9.310541074062532452e-02,2.835785927849567099e-03
9.315713596881455838e-02,2.837617520288544630e-03
9.320886119700379224e-02,2.839448456679016276e-03
9.326058642519302611e-02,2.841278685633060342e-03
9.331231165338225997e-02,2.843108155966855757e-03
9.336403688157150771e-02,2.844936816704390914e-03
9.341576210976074157e-02,2.846764617074479947e-03
9.346748733794997543e-02,2.848591506511677796e-03
9.351921256613920930e-02,2.850417434654236703e-03
9.357093779432844316e-02,2.852242351345201255e-03
9.362266302251767702e-02,2.854066206629265936e-03
9.367438825070692476e-02,2.855888950756633581e-03
9.372611347889615863e-02,2.857710534175640204e-03
9.377783870708539249e-02,2.859530907540661863e-03
9.382956393527462635e-02,2.861350021703823986e-03
9.388128916346386021e-02,2.863167827719777497e-03
9.393301439165309408e-02,2.864984276841834720e-03
9.398473961984234182e-02,2.866799320523427848e-03
9.403646484803157568e-02,2.868612910416456618e-03
9.408819007622080954e-02,2.870424998371460049e-03
9.413991530441004341e-02,2.872235536436151902e-03
9.419164053259927727e-02,2.874044476856325771e-03
9.424336576078851113e-02,2.875851772072569520e-03
9.429509098897775887e-02,2.877657374724263382e-03
9.434681621716699274e-02,2.879461237643938642e-03
9.439854144535622660e-02,2.881263313859996813e-03
9.445026667354546046e-02,2.883063557110380343e-03
9.450199190173469432e-02,2.884861998371857691e-03
9.455371712992394206e-02,2.886658826689954618e-03
9.460544235811317593e-02,2.888454249795639403e-03
9.465716758630240979e-02,2.890248474597542465e-03
9.470889281449164365e-02,2.892041707183864996e-03
9.476061804268087752e-02,2.893834152826622527e-03
9.481234327087011138e-02,2.895626015981913378e-03
9.486406849905935912e-02,2.897417500292532016e-03
9.491579372724859298e-02,2.899208808590757625e-03
9.496751895543782684e-02,2.901000104728433324e-03
9.501924418362706071e-02,2.902791472880212470e-03
9.507096941181629457e-02,2.904582952369384914e-03
9.512269464000552843e-02,2.906374581742371486e-03
9.517441986819477617e-02,2.908166399387574017e-03
9.522614509638401004e-02,2.909958443538151768e-03
9.527787032457324390e-02,2.911750752269056785e-03
9.532959555276247776e-02,2.913543363499446464e-03
9.538132078095171162e-02,2.915336314992945498e-03
9.543304600914095936e-02,2.917129644358439078e-03
9.548477123733019323e-02,2.918923389048554140e-03
9.553649646551942709e-02,2.920717586362767126e-03
9.558822169370866095e-02,2.922512273446416058e-03
9.563994692189789482e-02,2.924307487290602955e-03
9.569167215008712868e-02,2.926103264733874790e-03
9.574339737827637642e-02,2.927899642462830632e-03
9.579512260646561028e-02,2.929696657010427696e-03
9.584684783465484414e-02,2.931494344758544396e-03
9.589857306284407801e-02,2.933292741937693678e-03
9.595029829103331187e-02,2.935091884627814493e-03
9.600202351922254573e-02,2.936891808757109961e-03
9.605374874741179347e-02,2.938692550105646492e-03
9.610547397560102734e-02,2.940494144301733417e-03
9.615719920379026120e-02,2.942296626826396404e-03
9.620892443197949506e-02,2.944100033010456623e-03
9.626064966016872892e-02,2.945904398036546488e-03
9.631237488835796279e-02,2.947709756940224222e-03
9.636410011654721053e-02,2.949516144608301579e-03
9.641582534473644439e-02,2.951323595781886553e-03
9.646755057292567825e-02,2.953132145054529825e-03
9.651927580111491212e-02,2.954941826873521901e-03
9.657100102930414598e-02,2.956752675540306411e-03
9.662272625749339372e-02,2.958564725210906850e-03
9.667445148568262758e-02,2.960378009896859428e-03
9.672617671387186145e-02,2.962192563464584229e-03
9.677790194206109531e-02,2.964008487096139646e-03
9.682962717025032917e-02,2.965825611357130343e-03
9.688135239843956303e-02,2.967644138332214791e-03
9.693307762662881077e-02,2.969463951621408720e-03
9.698480285481804464e-02,2.971284998582555872e-03
9.703652808300727850e-02,2.973107226769583153e-03
9.708825331119651236e-02,2.974930583937158805e-03
9.713997853938574623e-02,2.976755018036865603e-03
9.719170376757498009e-02,2.978580477217544330e-03
9.724342899576422783e-02,2.980406909824755146e-03
9.729515422395346169e-02,2.982234264400080229e-03
9.734687945214269555e-02,2.984062488430207737e-03
9.739860468033192942e-02,2.985891547681336980e-03
9.745032990852116328e-02,2.987721406863910224e-03
9.750205513671041102e-02,2.989552030760427113e-03
9.755378036489964488e-02,2.991383384286997425e-03
9.760550559308887875e-02,2.993215432490248500e-03
9.765723082127811261e-02,2.995048140548856996e-03
9.770895604946734647e-02,2.996881473772852831e-03
9.776068127765658033e-02,2.998715397602753560e-03
9.781240650584582808e-02,3.000549877609897439e-03
9.786413173403506194e-02,3.002384879495751703e-03
9.791585696222429580e-02,3.004220369091391285e-03
9.796758219041352966e-02,3.006056312356304022e-03
9.801930741860276353e-02,3.007892675381771633e-03
9.807103264679199739e-02,3.009729424384421318e-03
9.812275787498124513e-02,3.011566525711635058e-03
9.817448310317047899e-02,3.013403945839008245e-03
9.822620833135971286e-02,3.015241651367288334e-03
9.827793355954894672e-02,3.017079609027785870e-03
9.832965878773818058e-02,3.018917785676114747e-03
9.838138401592741444e-02,3.020756148296572813e-03
9.843310924411666218e-02,3.022594663998930901e-03
9.848483447230589605e-02,3.024433300018265856e-03
9.853655970049512991e-02,3.026272023716294977e-03
9.858828492868436377e-02,3.028110802579523329e-03
9.864001015687359764e-02,3.029949604219746816e-03
9.869173538506284538e-02,3.031788396373869595e-03
9.874346061325207924e-02,3.033627146900899543e-03
9.879518584144131310e-02,3.035465823786119392e-03
9.884691106963054696e-02,3.037304395138236586e-03
9.889863629781978083e-02,3.039142829187554008e-03
9.895036152600901469e-02,3.040981094288464082e-03
9.900208675419826243e-02,3.042819158917781271e-03
9.905381198238749629e-02,3.044656991674738605e-03
9.910553721057673016e-02,3.046494561280321117e-03
9.915726243876596402e-02,3.048331836577262369e-03
9.920898766695519788e-02,3.050168789526130908e-03
9.926071289514443174e-02,3.052005438617445311e-03
9.931243812333367948e-02,3.053841838805642413e-03
9.936416335152291335e-02,3.055678045816289171e-03
9.941588857971214721e-02,3.057514115151822864e-03
9.946761380790138107e-02,3.059350102097288266e-03
9.951933903609061494e-02,3.061186061713205321e-03
9.957106426427984880e-02,3.063022048842454267e-03
9.962278949246909654e-02,3.064858118108749942e-03
9.967451472065833040e-02,3.066694323777382526e-03
9.972623994884756427e-02,3.068530705554661873e-03
9.977796517703679813e-02,3.070367266105026097e-03
9.982969040522603199e-02,3.072204000417153545e-03
9.988141563341527973e-02,3.074040903494604324e-03
9.993314086160451359e-02,3.075877970356931390e-03
9.998486608979374746e-02,3.077715196038178277e-03
1.000365913179829813e-01,3.079552575588147181e-03
1.000883165461722152e-01,3.081390104071879410e-03
1.001400417743614490e-01,3.083227776569454591e-03
1.001917670025506968e-01,3.085065588175634615e-03
1.002434922307399306e-01,3.086903534001294788e-03
1.002952174589291645e-01,3.088741609172082885e-03
1.003469426871183984e-01,3.090579808828554029e-03
1.003986679153076322e-01,3.092418128125647668e-03
1.004503931434968661e-01,3.094256562234765345e-03
1.005021183716861138e-01,3.096095106341459607e-03
1.005538435998753477e-01,3.097933755645736285e-03
1.006055688280645816e-01,3.099772505363307829e-03
1.006572940562538154e-01,3.101611350725071159e-03
1.007090192844430493e-01,3.103450286974985661e-03
1.007607445126322970e-01,3.105289309373261177e-03
1.008124697408215309e-01,3.107128413195514496e-03
1.008641949690107648e-01,3.108967593729524553e-03
1.009159201971999986e-01,3.110806846281463124e-03
1.009676454253892325e-01,3.112646166168474542e-03
1.010193706535784663e-01,3.114485548724747234e-03
1.010710958817677141e-01,3.116324989298101516e-03
1.011228211099569479e-01,3.118164483250454935e-03
1.011745463381461818e-01,3.120004025960327210e-03
1.012262715663354157e-01,3.121843612818190304e-03
1.012779967945246495e-01,3.123683239230895872e-03
1.013297220227138834e-01,3.125522900618140330e-03
1.013814472509031311e-01,3.127362592415453783e-03
1.014331724790923650e-01,3.129202310071944881e-03
1.014848977072815989e-01,3.131042049051373320e-03
1.015366229354708327e-01,3.132881804831490202e-03
1.015883481636600666e-01,3.134724132432410715e-03
1.016400733918493005e-01,3.136565755590719779e-03
1.016917986200385482e-01,3.138406331060462733e-03
1.017435238482277821e-01,3.140246001855860267e-03
1.017952490764170159e-01,3.142084910430219345e-03
1.018469743046062498e-01,3.143923891130833911e-03
1.018986995327954836e-01,3.145765716529761325e-03
1.019504247609847314e-01,3.147608222049957504e-03
1.020021499891739652e-01,3.149451503549487424e-03
1.020538752173631991e-01,3.151295656182225013e-03
1.021056004455524330e-01,3.153140752894226153e-03
1.021573256737416668e-01,3.154986827120543746e-03
1.022090509019309007e-01,3.156833907686514007e-03
1.022607761301201484e-01,3.158682023297271126e-03
1.023125013583093823e-01,3.160531202537006541e-03
1.023642265864986162e-01,3.162381473866811808e-03
1.024159518146878500e-01,3.164232865630344210e-03
1.024676770428770839e-01,3.166085406047770834e-03
1.025194022710663178e-01,3.167939123221892583e-03
1.025711274992555655e-01,3.169794045134897639e-03
1.026228527274447994e-01,3.171650199650736732e-03
1.026745779556340332e-01,3.173507614511893518e-03
1.027263031838232671e-01,3.175366317346091458e-03
1.027780284120125009e-01,3.177226335660740964e-03
1.028297536402017487e-01,3.179087696844681496e-03
1.028814788683909826e-01,3.180950428171925963e-03
1.029332040965802164e-01,3.182814556797048527e-03
1.029849293247694503e-01,3.184680109759083829e-03
1.030366545529586841e-01,3.186547113979238885e-03
1.030883797811479180e-01,3.188415596264932827e-03
1.031401050093371657e-01,3.190285583305355142e-03
1.031918302375263996e-01,3.192157101676116899e-03
1.032435554657156335e-01,3.194030177836506851e-03
1.032952806939048673e-01,3.195904838131976861e-03
1.033470059220941012e-01,3.197781108792789248e-03
1.033987311502833351e-01,3.199659015935576740e-03
1.034504563784725828e-01,3.201538585563361555e-03
1.035021816066618167e-01,3.203419843564677631e-03
1.035539068348510505e-01,3.205302815717094717e-03
1.036056320630402844e-01,3.207187527682821282e-03
1.036573572912295182e-01,3.209074005013611616e-03
1.037090825194187521e-01,3.210962273148196267e-03
1.037608077476079999e-01,3.212852357413521938e-03
1.038125329757972337e-01,3.214744283025387263e-03
1.038642582039864676e-01,3.216638075088758524e-03
1.039159834321757014e-01,3.218533758595679313e-03
1.039677086603649353e-01,3.220431305006584820e-03
1.040194338885541830e-01,3.222330489328371905e-03
1.040711591167434169e-01,3.224231042239507610e-03
1.041228843449326508e-01,3.226132695456354008e-03
1.041746095731218846e-01,3.228035181731528890e-03
1.042263348013111185e-01,3.229938234849087566e-03
1.042780600295003524e-01,3.231841589623036647e-03
1.043297852576896001e-01,3.233744981894945761e-03
1.043815104858788340e-01,3.235648148529304564e-03
1.044332357140680678e-01,3.237550828198266541e-03
1.044849609422573017e-01,3.239452837340720502e-03
1.045366861704465355e-01,3.241354127587652359e-03
1.045884113986357694e-01,3.243254663931911721e-03
1.046401366268250172e-01,3.245154411505911905e-03
1.046918618550142510e-01,3.247053335577946686e-03
1.047435870832034849e-01,3.248951401554352192e-03
1.047953123113927187e-01,3.250848574977331998e-03
1.048470375395819526e-01,3.252744821525621090e-03
1.048987627677712003e-01,3.254640107014101190e-03
1.049504879959604342e-01,3.256534397392532674e-03
1.050022132241496681e-01,3.258427658746211163e-03
1.050539384523389019e-01,3.260319857294996081e-03
1.051056636805281358e-01,3.262210959392935084e-03
1.051573889087173697e-01,3.264100931528329981e-03
1.052091141369066174e-01,3.265989740323060192e-03
1.052608393650958513e-01,3.267877352532214119e-03
1.053125645932850851e-01,3.269763735043262984e-03
1.053642898214743190e-01,3.271648854875990140e-03
1.054160150496635528e-01,3.273532679183438661e-03
1.054677402778527867e-01,3.275415175248889022e-03
1.055194655060420345e-01,3.277296310488429527e-03
1.055711907342312683e-01,3.279176052448525957e-03
1.056229159624205022e-01,3.281054368805356308e-03
1.056746411906097360e-01,3.282931227366646994e-03
1.057263664187989699e-01,3.284806596069098084e-03
1.057780916469882038e-01,3.286680442979046397e-03
1.058298168751774515e-01,3.288552736292383108e-03
1.058815421033666854e-01,3.290423444333756640e-03
1.059332673315559192e-01,3.292292535555175776e-03
1.059849925597451531e-01,3.294159978537692778e-03
1.060367177879343870e-01,3.296025741990307040e-03
1.060884430161236347e-01,3.297889794747997476e-03
1.061401682443128686e-01,3.299752105773984170e-03
1.061918934725021024e-01,3.301612644156595895e-03
1.062436187006913363e-01,3.303471379112400859e-03
1.062953439288805702e-01,3.305328279981343403e-03
1.063470691570698040e-01,3.307183348769330688e-03
1.063987943852590518e-01,3.309036807249211062e-03
1.064505196134482856e-01,3.310888967279049938e-03
1.065022448416375195e-01,3.312740139805171995e-03
1.065539700698267533e-01,3.314590634573174027e-03
1.066056952980159872e-01,3.316440760133145590e-03
1.066574205262052211e-01,3.318290823840841248e-03
1.067091457543944688e-01,3.320141131863020480e-03
1.067608709825837027e-01,3.321991989178469003e-03
1.068125962107729365e-01,3.323843699584173948e-03
1.068643214389621704e-01,3.325696521421421612e-03
1.069160466671514043e-01,3.327550535466800106e-03
1.069677718953406381e-01,3.329405774330565504e-03
1.070194971235298859e-01,3.331262270469946118e-03
1.070712223517191197e-01,3.333120056205202564e-03
1.071229475799083536e-01,3.334979163724301546e-03
1.071746728080975875e-01,3.336839625078023928e-03
1.072263980362868213e-01,3.338701472185342817e-03
1.072781232644760691e-01,3.340564736829961055e-03
1.073298484926653029e-01,3.342429450662982252e-03
1.073815737208545368e-01,3.344295645202432013e-03
1.074332989490437706e-01,3.346163351834069780e-03
1.074850241772330045e-01,3.348032601810921327e-03
1.075367494054222384e-01,3.349903426254371638e-03
1.075884746336114861e-01,3.351775856154963745e-03
1.076401998618007200e-01,3.353649922371085973e-03
1.076919250899899538e-01,3.355525655632174680e-03
1.077436503181791877e-01,3.357403086535699303e-03
1.077953755463684216e-01,3.359282245550224578e-03
1.078471007745576554e-01,3.361163163014514559e-03
1.078988260027469032e-01,3.363045869137908615e-03
1.079505512309361370e-01,3.364930394001676688e-03
1.080022764591253709e-01,3.366816767557991030e-03
1.080540016873146048e-01,3.368705019631555112e-03
1.081057269155038386e-01,3.370595179918437455e-03
1.081574521436930864e-01,3.372487277988958643e-03
1.082091773718823202e-01,3.374381343285404958e-03
1.082609026000715541e-01,3.376277405123368457e-03
1.083126278282607879e-01,3.378175492693656894e-03
1.083643530564500218e-01,3.380075635059303502e-03
1.084160782846392557e-01,3.381977861159147451e-03
1.084678035128285034e-01,3.383882199807351603e-03
1.085195287410177373e-01,3.385788679691548089e-03
1.085712539692069711e-01,3.387697329376808224e-03
1.086229791973962050e-01,3.389608577335619100e-03
1.086747044255854389e-01,3.391521274168092515e-03
1.087264296537746727e-01,3.393436558677181015e-03
1.087781548819639205e-01,3.395354007359795666e-03
1.088298801101531543e-01,3.397273481559643423e-03
1.088816053383423882e-01,3.399194865431768697e-03
1.089333305665316221e-01,3.401118043564972659e-03
1.089850557947208559e-01,3.403042900978158185e-03
1.090367810229100898e-01,3.404969323121351601e-03
1.090885062510993375e-01,3.406897195871229703e-03
1.091402314792885714e-01,3.408826405534634302e-03
1.091919567074778052e-01,3.410756838627764485e-03
1.092436819356670391e-01,3.412688389339960104e-03
1.092954071638562730e-01,3.414620999944098598e-03
1.093471323920455207e-01,3.416554617265408524e-03
1.093988576202347546e-01,3.418489188325978759e-03
1.094505828484239884e-01,3.420424660342165531e-03
1.095023080766132223e-01,3.422360980726125036e-03
1.095540333048024562e-01,3.424298097083779916e-03
1.096057585329916900e-01,3.426235957215247301e-03
1.096574837611809378e-01,3.428174509113363425e-03
1.097092089893701716e-01,3.430113700963977226e-03
1.097609342175594055e-01,3.432053481146105610e-03
1.098126594457486394e-01,3.433993798228422364e-03
1.098643846739378732e-01,3.435934600972274846e-03
1.099161099021271071e-01,3.437875838329123961e-03
1.099678351303163548e-01,3.439817459441247595e-03
1.100195603585055887e-01,3.441759413639873186e-03
1.100712855866948225e-01,3.443701650445200272e-03
1.101230108148840564e-01,3.445644119566698867e-03
1.101747360430732903e-01,3.447586770901248966e-03
1.102264612712625380e-01,3.449529554533834873e-03
1.102781864994517719e-01,3.451472420735968768e-03
1.103299117276410057e-01,3.453415319966784448e-03
1.103816369558302396e-01,3.455358202869713603e-03
1.104333621840194735e-01,3.457301020275600073e-03
1.104850874122087073e-01,3.459243723198441537e-03
1.105368126403979551e-01,3.461186262838366300e-03
1.105885378685871889e-01,3.463128590578855564e-03
1.106402630967764228e-01,3.465070657986771187e-03
1.106919883249656567e-01,3.467012416812130168e-03
1.107437135531548905e-01,3.468953818988128931e-03
1.107954387813441244e-01,3.470894816628513485e-03
1.108471640095333721e-01,3.472835362029883573e-03
1.108988892377226060e-01,3.474775407669326941e-03
1.109506144659118398e-01,3.476714906203793969e-03
1.110023396941010737e-01,3.478653810471859283e-03
1.110540649222903076e-01,3.480592073859488204e-03
1.111057901504795414e-01,3.482529687985822225e-03
1.111575153786687892e-01,3.484466715070459308e-03
1.112092406068580230e-01,3.486403224756393950e-03
1.112609658350472569e-01,3.488339286419690072e-03
1.113126910632364908e-01,3.490274969170494967e-03
1.113644162914257246e-01,3.492210341853641247e-03
1.114161415196149724e-01,3.494145473049519845e-03
1.114678667478042062e-01,3.496080431074154605e-03
1.115195919759934401e-01,3.498015283981255764e-03
1.115713172041826740e-01,3.499950095628263924e-03
1.116230424323719078e-01,3.501884915778089892e-03
1.116747676605611417e-01,3.503819798391933759e-03
1.117264928887503894e-01,3.505754783260142324e-03
1.117782181169396233e-01,3.507689910014663917e-03
1.118299433451288571e-01,3.509625218133427711e-03
1.118816685733180910e-01,3.511560746939983331e-03
1.119333938015073249e-01,3.513496535602628722e-03
1.119851190296965587e-01,3.515432623136156582e-03
1.120368442578858065e-01,3.517369048402540447e-03
1.120885694860750403e-01,3.519305850109413335e-03
1.121402947142642742e-01,3.521243066812191919e-03
1.121920199424535081e-01,3.523180736915414429e-03
1.122437451706427419e-01,3.525118898670306835e-03
1.122954703988319897e-01,3.527057590176901816e-03
1.123471956270212235e-01,3.528996849385762202e-03
1.123989208552104574e-01,3.530936714094641635e-03
1.124506460833996913e-01,3.532877221954090763e-03
1.125023713115889251e-01,3.534818410462705826e-03
1.125540965397781590e-01,3.536760316970651453e-03
1.126058217679674067e-01,3.538702978679046998e-03
1.126575469961566406e-01,3.540646432641936757e-03
1.127092722243458744e-01,3.542590715762965799e-03
1.127609974525351083e-01,3.544535864800824835e-03
1.128127226807243422e-01,3.546481916366056586e-03
1.128644479089135760e-01,3.548428906921221020e-03
1.129161731371028238e-01,3.550376872785414740e-03
1.129678983652920576e-01,3.552325850128528612e-03
1.130196235934812915e-01,3.554275874978065231e-03
1.130713488216705254e-01,3.556226983214429149e-03
1.131230740498597592e-01,3.558179210573769215e-03
1.131747992780489931e-01,3.560132592649023313e-03
1.132265245062382408e-01,3.562087164888410890e-03
1.132782497344274747e-01,3.564042962596354960e-03
1.133299749626167086e-01,3.566000020935031645e-03
1.133817001908059424e-01,3.567958374924260889e-03
1.134334254189951763e-01,3.569918057726366271e-03
1.134851506471844240e-01,3.571879080358816849e-03
1.135368758753736579e-01,3.573841438537652716e-03
1.135886011035628917e-01,3.575805127679259569e-03
1.136403263317521256e-01,3.577770143206759033e-03
1.136920515599413595e-01,3.579736480553036195e-03
1.137437767881305933e-01,3.581704135156686848e-03
1.137955020163198411e-01,3.583673102466681300e-03
1.138472272445090749e-01,3.585643377937056554e-03
1.138989524726983088e-01,3.587614957031699803e-03
1.139506777008875427e-01,3.589587805804018115e-03
1.140024029290767765e-01,3.591561895757221061e-03
1.140541281572660104e-01,3.593537213001776320e-03
1.141058533854552581e-01,3.595513713874416879e-03
1.141575786136444920e-01,3.597491354868687357e-03
1.142093038418337259e-01,3.599470092633269558e-03
1.142610290700229597e-01,3.601449883973446581e-03
1.143127542982121936e-01,3.603430685847940421e-03
1.143644795264014274e-01,3.605412455370995799e-03
1.144162047545906752e-01,3.607395149810350976e-03
1.144679299827799090e-01,3.609378726588321519e-03
1.145196552109691429e-01,3.611363143278895505e-03
1.145713804391583768e-01,3.613348357610693395e-03
1.146231056673476106e-01,3.615334327463569277e-03
1.146748308955368584e-01,3.617321010871189096e-03
1.147265561237260922e-01,3.619308366016282721e-03
1.147782813519153261e-01,3.621296351235194985e-03
1.148300065801045600e-01,3.623284925013520695e-03
1.148817318082937938e-01,3.625274045988302087e-03
1.149334570364830277e-01,3.627263672946388212e-03
1.149851822646722754e-01,3.629253764824282285e-03
1.150369074928615093e-01,3.631244280707001532e-03
1.150886327210507432e-01,3.633235179829528289e-03
1.151403579492399770e-01,3.635226421575300793e-03
1.151920831774292109e-01,3.637217965474219983e-03
1.152438084056184447e-01,3.639209771206063440e-03
1.152955336338076925e-01,3.641201798596278242e-03
1.153472588619969263e-01,3.643194007617928630e-03
1.153989840901861602e-01,3.645186358389818169e-03
1.154507093183753941e-01,3.647178811178313374e-03
1.155024345465646279e-01,3.649171326393885108e-03
1.155541597747538757e-01,3.651163864592802104e-03
1.156058850029431095e-01,3.653156386477225941e-03
1.156576102311323434e-01,3.655148852891775425e-03
1.157093354593215773e-01,3.657141224827888115e-03
1.157610606875108111e-01,3.659133463418321255e-03
1.158127859157000450e-01,3.661125533072168755e-03
1.158645111438892927e-01,3.663117415815062092e-03
1.159162363720785266e-01,3.665109099803807741e-03
1.159679616002677605e-01,3.667100573242488160e-03
1.160196868284569943e-01,3.669091824377376451e-03
1.160714120566462282e-01,3.671082841495859964e-03
1.161231372848354620e-01,3.673073612927425183e-03
1.161748625130247098e-01,3.675064127042335874e-03
1.162265877412139436e-01,3.677054372252259312e-03
1.162783129694031775e-01,3.679044337010150059e-03
1.163300381975924114e-01,3.681033881143995663e-03
1.163817634257816452e-01,3.683023053326560728e-03
1.164334886539708791e-01,3.685011959659421563e-03
1.164852138821601268e-01,3.687000628305966022e-03
1.165369391103493607e-01,3.688989087321581112e-03
1.165886643385385946e-01,3.690977364655384681e-03
1.166403895667278284e-01,3.692965488147170131e-03
1.166921147949170623e-01,3.694953485529745268e-03
1.167438400231063100e-01,3.696941384430426324e-03
1.167955652512955439e-01,3.698929212368222939e-03
1.168472904794847778e-01,3.700916996756765508e-03
1.168990157076740116e-01,3.702904764903288629e-03
1.169507409358632455e-01,3.704892544009165400e-03
1.170024661640524793e-01,3.706880361171031955e-03
1.170541913922417271e-01,3.708868243378945183e-03
1.171059166204309610e-01,3.710856217520119762e-03
1.171576418486201948e-01,3.712844310375179851e-03
1.172093670768094287e-01,3.714832548621661932e-03
1.172610923049986625e-01,3.716820958833229847e-03
1.173128175331878964e-01,3.718809567478668660e-03
1.173645427613771441e-01,3.720798400925246982e-03
1.174162679895663780e-01,3.722787485434755298e-03
1.174679932177556119e-01,3.724776847168156761e-03
1.175197184459448457e-01,3.726766512183281744e-03
1.175714436741340796e-01,3.728756506434996974e-03
1.176231689023233273e-01,3.730746855776788905e-03
1.176748941305125612e-01,3.732737585960575928e-03
1.177266193587017951e-01,3.734728722637224892e-03
1.177783445868910289e-01,3.736720291354844129e-03
1.178300698150802628e-01,3.738712317563171010e-03
1.178817950432694966e-01,3.740704826608695199e-03
1.179335202714587444e-01,3.742697869671816023e-03
1.179852454996479783e-01,3.744692841652390997e-03
1.180369707278372121e-01,3.746687454994467297e-03
1.180886959560264460e-01,3.748681701412118292e-03
1.181404211842156798e-01,3.750675572647551529e-03
1.181921464124049137e-01,3.752671484859213067e-03
1.182438716405941614e-01,3.754668506511726726e-03
1.182955968687833953e-01,3.756666972246794876e-03
1.183473220969726292e-01,3.758667293227315950e-03
1.183990473251618630e-01,3.760669879066559900e-03
1.184507725533510969e-01,3.762675137833537166e-03
1.185024977815403308e-01,3.764683476056726163e-03
1.185542230097295785e-01,3.766695298727446885e-03
1.186059482379188124e-01,3.768711009306458491e-03
1.186576734661080462e-01,3.770731009725337979e-03
1.187093986942972801e-01,3.772755291788143592e-03
1.187611239224865139e-01,3.774784039512281680e-03
1.188128491506757617e-01,3.776817588040451423e-03
1.188645743788649956e-01,3.778855921855922128e-03
1.189162996070542294e-01,3.780899025472595279e-03
1.189680248352434633e-01,3.782946883432299675e-03
1.190197500634326971e-01,3.784999480310468310e-03
1.190714752916219310e-01,3.787056800709300095e-03
1.191232005198111787e-01,3.789118829263084590e-03
1.191749257480004126e-01,3.791185550634133643e-03
1.192266509761896465e-01,3.793256949516259080e-03
1.192783762043788803e-01,3.795333010631847959e-03
1.193301014325681142e-01,3.797413718733976765e-03
1.193818266607573481e-01,3.799499058603605060e-03
1.194335518889465958e-01,3.801589015053386672e-03
1.194852771171358297e-01,3.803683572923739677e-03
1.195370023453250635e-01,3.805782717084716001e-03
1.195887275735142974e-01,3.807886432437299420e-03
1.196404528017035312e-01,3.809994703909145523e-03
1.196921780298927651e-01,3.812107516459853958e-03
1.197439032580820129e-01,3.814224855075686645e-03
1.197956284862712467e-01,3.816346704773819140e-03
1.198473537144604806e-01,3.818473050599892945e-03
1.198990789426497144e-01,3.820603877628413626e-03
1.199508041708389483e-01,3.822739170962237334e-03
1.200025293990281960e-01,3.824878915734655944e-03
1.200542546272174299e-01,3.827023097105952329e-03
1.201059798554066638e-01,3.829171700266492933e-03
1.201577050835958976e-01,3.831324710434200718e-03
1.202094303117851315e-01,3.833482112857181968e-03
1.202611555399743654e-01,3.835643892810085970e-03
1.203128807681636131e-01,3.837810035597960436e-03
1.203646059963528470e-01,3.839980526552845379e-03
1.204163312245420808e-01,3.842155351036163121e-03
1.204680564527313147e-01,3.844334494436991816e-03
1.205197816809205485e-01,3.846517942172789258e-03
1.205715069091097824e-01,3.848705621853539156e-03
1.206232321372990302e-01,3.850896345214946392e-03
1.206749573654882640e-01,3.853087920051430273e-03
1.207266825936774979e-01,3.855278126015891909e-03
1.207784078218667317e-01,3.857464751010904625e-03
1.208301330500559656e-01,3.859645591166953153e-03
1.208818582782452133e-01,3.861818450819858809e-03
1.209335835064344472e-01,3.863981142490289806e-03
1.209853087346236811e-01,3.866131486859794748e-03
1.210370339628129149e-01,3.868267312749697987e-03
1.210887591910021488e-01,3.870386457097092781e-03
1.211404844191913827e-01,3.872484498024172939e-03
1.211922096473806304e-01,3.874563205396993389e-03
1.212439348755698643e-01,3.876622791992862492e-03
1.212956601037590981e-01,3.878663287676792620e-03
1.213473853319483320e-01,3.880684722296965858e-03
1.213991105601375659e-01,3.882687125681244609e-03
1.214508357883267997e-01,3.884670527641400847e-03
1.215025610165160475e-01,3.886634957969634530e-03
1.215542862447052813e-01,3.888580446437755675e-03
1.216060114728945152e-01,3.890507022799199674e-03
1.216577367010837490e-01,3.892414716787331603e-03
1.217094619292729829e-01,3.894303558113096538e-03
1.217611871574622168e-01,3.896173576469891525e-03
1.218129123856514645e-01,3.898024801526843094e-03
1.218646376138406984e-01,3.899857262932384262e-03
1.219163628420299322e-01,3.901670990314742415e-03
1.219680880702191661e-01,3.903466013277653249e-03
1.220198132984084000e-01,3.905242361402836652e-03
1.220715385265976477e-01,3.907000064249844910e-03
1.221232637547868816e-01,3.908739151353325322e-03
1.221749889829761154e-01,3.910459652225698607e-03
1.222267142111653493e-01,3.912161596353992167e-03
1.222784394393545832e-01,3.913845013201661116e-03
1.223301646675438170e-01,3.915509932207376573e-03
1.223818898957330648e-01,3.917156382783382011e-03
1.224336151239222986e-01,3.918784394318626171e-03
1.224853403521115325e-01,3.920393996174522527e-03
1.225370655803007663e-01,3.921985217687219173e-03
1.225887908084900002e-01,3.923558088166185891e-03
1.226405160366792341e-01,3.925112636893245306e-03
1.226922412648684818e-01,3.926648893125038800e-03
1.227439664930577157e-01,3.928167932757679025e-03
1.227956917212469495e-01,3.929668843193958108e-03
1.228474169494361834e-01,3.931150458534110430e-03
1.228991421776254173e-01,3.932612761534819840e-03
1.229508674058146650e-01,3.934056917438909576e-03
1.230025926340038989e-01,3.935488316803765520e-03
1.230543178621931327e-01,3.936914852753922722e-03
1.231060430903823666e-01,3.938345888743139192e-03
1.231577683185716005e-01,3.939790753740951036e-03
1.232094935467608343e-01,3.941258742327116010e-03
1.232612187749500821e-01,3.942759114784624187e-03
1.233129440031393159e-01,3.944301097192535153e-03
1.233646692313285498e-01,3.945893881519080618e-03
1.234163944595177836e-01,3.947546625707008469e-03
1.234681196877070175e-01,3.949268453763889880e-03
1.235198449158962514e-01,3.951060745005736084e-03
1.235715701440854991e-01,3.952930272576628268e-03
1.236232953722747330e-01,3.954879412758638586e-03
1.236750206004639668e-01,3.956907984573677754e-03
1.237267458286532007e-01,3.959015807291767913e-03
1.237784710568424346e-01,3.961202700424108075e-03
1.238301962850316684e-01,3.963468483718946347e-03
1.238819215132209162e-01,3.965812977152878560e-03
1.239336467414101500e-01,3.968236000927038813e-03
1.239853719695993839e-01,3.970737375461886633e-03
1.240370971977886178e-01,3.973316921387208024e-03
1.240888224259778516e-01,3.975974459542053023e-03
1.241405476541670994e-01,3.978709810965072417e-03
1.241922728823563332e-01,3.981522796890574721e-03
1.242439981105455671e-01,3.984413238742123310e-03
1.242957233387348009e-01,3.987380958128289819e-03
1.243474485669240348e-01,3.990425776835105492e-03
1.243991737951132687e-01,3.993547516822557042e-03
1.244508990233025164e-01,3.996746000218819560e-03
1.245026242514917503e-01,4.000021049315186789e-03
1.245543494796809841e-01,4.003372486559375089e-03
1.246060747078702180e-01,4.006800134551190967e-03
1.246577999360594519e-01,4.010303816039900368e-03
1.247095251642486857e-01,4.013883353913550583e-03
1.247612503924379335e-01,4.017538571200187161e-03
1.248129756206271673e-01,4.021269291058535839e-03
1.248647008488164012e-01,4.025075336774134975e-03
1.249164260770056351e-01,4.028956531756134121e-03
1.249681513051948689e-01,4.032912699530630946e-03
1.250198765333841167e-01,4.036943663736746422e-03
1.250716017615733366e-01,4.041049248121110146e-03
1.251233269897625844e-01,4.045229276534435987e-03
1.251750522179518321e-01,4.049483572926939820e-03
1.252267774461410521e-01,4.053811961341122205e-03
1.252785026743302998e-01,4.058214265911165575e-03
1.253302279025195198e-01,4.062703848220440908e-03
1.253819531307087676e-01,4.067270805523669902e-03
1.254336783588979876e-01,4.071865103582234836e-03
1.254854035870872353e-01,4.076452955421544337e-03
1.255371288152764830e-01,4.081000698671041586e-03
1.255888540434657030e-01,4.085474795287846392e-03
1.256405792716549508e-01,4.089841831261721225e-03
1.256923044998441708e-01,4.094068516300180746e-03
1.257440297280334185e-01,4.098121683501881538e-03
1.257957549562226662e-01,4.101968289006356280e-03
1.258474801844118862e-01,4.105575411635933002e-03
1.258992054126011340e-01,4.108889026810448944e-03
1.259509306407903539e-01,4.111905866292413572e-03
1.260026558689796017e-01,4.114637770154506123e-03
1.260543810971688217e-01,4.117085361219920657e-03
1.261061063253580694e-01,4.119249261341855449e-03
1.261578315535473171e-01,4.121130091327345618e-03
1.262095567817365371e-01,4.122728470867469998e-03
1.262612820099257849e-01,4.124045018465445980e-03
1.263130072381150049e-01,4.125080351366882357e-03
1.263647324663042526e-01,4.125835085486884504e-03
1.264164576944935003e-01,4.126309835345364808e-03
1.264681829226827203e-01,4.126505213996376105e-03
1.265199081508719681e-01,4.126421832958361915e-03
1.265716333790611881e-01,4.126060302150551078e-03
1.266233586072504358e-01,4.125421229825375520e-03
1.266750838354396835e-01,4.124505222502419799e-03
1.267268090636289035e-01,4.123312884902828601e-03
1.267785342918181513e-01,4.121844819887183695e-03
1.268302595200073712e-01,4.120101628388474213e-03
1.268819847481966190e-01,4.118083909353689384e-03
1.269337099763858390e-01,4.115792259676716823e-03
1.269854352045750867e-01,4.113227274139445201e-03
1.270371604327643345e-01,4.110389545351336889e-03
1.270888856609535544e-01,4.107279663686250193e-03
1.271406108891428022e-01,4.103898217224658321e-03
1.271923361173320222e-01,4.100245791694340051e-03
1.272440613455212699e-01,4.096322970412642935e-03
1.272957865737105176e-01,4.092130334225625721e-03
1.273475118018997376e-01,4.087668461453951470e-03
1.273992370300889854e-01,4.082937927835201056e-03
1.274509622582782054e-01,4.077939306466618619e-03
1.275026874864674531e-01,4.072673167751589274e-03
1.275544127146567008e-01,4.067140079343350804e-03
1.276061379428459208e-01,4.061340606091460963e-03
1.276578631710351686e-01,4.055275309986457188e-03
1.277095883992243885e-01,4.049024532853244193e-03
1.277613136274136363e-01,4.042789785337905575e-03
1.278130388556028563e-01,4.036897526673249512e-03
1.278647640837921040e-01,4.031728163006289070e-03
1.279164893119813518e-01,4.027588862196430051e-03
1.279682145401705717e-01,4.024540061314337350e-03
1.280199397683598195e-01,4.022589551295844938e-03
1.280716649965490395e-01,4.021745088336200515e-03
1.281233902247382872e-01,4.022014394121079493e-03
1.281751154529275349e-01,4.023405156062975774e-03
1.282268406811167549e-01,4.025926222607793294e-03
1.282785659093060027e-01,4.029513090447786605e-03
1.283302911374952227e-01,4.033878048737565489e-03
1.283820163656844704e-01,4.038656555104321727e-03
1.284337415938737181e-01,4.043444776093250634e-03
1.284854668220629381e-01,4.047934369065680354e-03
1.285371920502521859e-01,4.052078897191023488e-03
1.285889172784414058e-01,4.055871549900878260e-03
1.286406425066306536e-01,4.059266579755877596e-03
1.286923677348198736e-01,4.062240243592874119e-03
1.287440929630091213e-01,4.064768885305344512e-03
1.287958181911983691e-01,4.066828821354835470e-03
1.288475434193875890e-01,4.068402160226139257e-03
1.288992686475768368e-01,4.069486930748845814e-03
1.289509938757660568e-01,4.070084891186001586e-03
1.290027191039553045e-01,4.070252887371752365e-03
1.290544443321445522e-01,4.070293448088590539e-03
1.291061695603337722e-01,4.070576449901268379e-03
1.291578947885230200e-01,4.071470449795951130e-03
1.292096200167122400e-01,4.073342683271214543e-03
1.292613452449014877e-01,4.076559063018492766e-03


==> data_mbh/err_hotspot_TSA_0.0001.csv <==
0.000000000000000000e+00,0.000000000000000000e+00
5.172522818923628869e-05,2.358783146799354937e-03
1.034504563784725774e-04,2.895990080728931331e-04
1.551756845677088525e-04,7.579281111002516636e-04
2.069009127569451548e-04,1.263487799807639809e-03
2.586261409461814570e-04,1.481866900244929470e-03
3.103513691354177050e-04,1.556553867215311297e-03
3.620765973246540073e-04,1.588596914616073478e-03
4.138018255138903095e-04,1.584677518158201723e-03
4.655270537031266117e-04,1.593955478707142267e-03
5.172522818923629140e-04,1.602566430398610561e-03
5.689775100815991620e-04,1.604431241409275512e-03
6.207027382708354100e-04,1.628098265631835453e-03
6.724279664600717665e-04,1.632519555640990711e-03
7.241531946493080145e-04,1.642467231304112034e-03
7.758784228385443710e-04,1.658723794108798652e-03
8.276036510277806190e-04,1.670597240300913944e-03
8.793288792170168670e-04,1.671612752638131560e-03
9.310541074062532235e-04,1.696439183799474445e-03
9.827793355954895799e-04,1.736763366961293275e-03
1.034504563784725828e-03,1.712216200472077218e-03
1.086229791973962076e-03,1.780465978831978968e-03
1.137955020163198324e-03,1.843815807666349983e-03
1.189680248352434572e-03,1.651152348124969305e-03
1.241405476541670820e-03,1.768409005832358117e-03
1.293130704730907285e-03,1.890307020928661940e-03
1.344855932920143533e-03,1.920171184018206519e-03
1.396581161109379781e-03,1.869596935929017725e-03
1.448306389298616029e-03,1.846505180521891294e-03
1.500031617487852277e-03,1.885352436143479483e-03
1.551756845677088742e-03,1.917181548970632414e-03
1.603482073866324990e-03,1.906838838888749157e-03
1.655207302055561238e-03,1.879933391075530548e-03
1.706932530244797486e-03,1.868838937203180783e-03
1.758657758434033734e-03,1.872189936666915702e-03
1.810382986623270199e-03,1.876108115196931450e-03
1.862108214812506447e-03,1.870940720526635724e-03
1.913833443001742695e-03,1.859098213513274769e-03
1.965558671190979160e-03,1.845861380589019357e-03
2.017283899380215191e-03,1.834304199985641471e-03
2.069009127569451656e-03,1.822540992764081109e-03
2.120734355758687687e-03,1.810307133544871491e-03
2.172459583947924152e-03,1.798973728256713549e-03
2.224184812137160617e-03,1.787665594748262272e-03
2.275910040326396648e-03,1.776188012275396353e-03
2.327635268515633113e-03,1.765063280615988654e-03
2.379360496704869144e-03,1.754289981656920704e-03
2.431085724894105609e-03,1.742768967998657367e-03
2.482810953083341640e-03,1.729695066508414938e-03
2.534536181272578105e-03,1.715867239252169768e-03
2.586261409461814570e-03,1.701973853203901264e-03
2.637986637651050601e-03,1.688449548133873863e-03
2.689711865840287066e-03,1.675863366938029533e-03
2.741437094029523097e-03,1.664653110386677543e-03
2.793162322218759562e-03,1.654538627063746950e-03
2.844887550407996027e-03,1.644906400926502083e-03
2.896612778597232058e-03,1.635151718421821217e-03
2.948338006786468523e-03,1.624953564506691119e-03
3.000063234975704554e-03,1.614460614791077709e-03
3.051788463164941019e-03,1.603260082052571350e-03
3.103513691354177484e-03,1.591776349351411339e-03
3.155238919543413515e-03,1.580397504956070108e-03
3.206964147732649980e-03,1.569444372602549426e-03
3.258689375921886011e-03,1.558767012095853581e-03
3.310414604111122476e-03,1.548064546121451918e-03
3.362139832300358941e-03,1.536959983117419139e-03
3.413865060489594972e-03,1.525105513600521177e-03
3.465590288678831437e-03,1.513311204810160624e-03
3.517315516868067468e-03,1.501019810148245285e-03
3.569040745057303933e-03,1.488026676446036487e-03
3.620765973246540398e-03,1.474524554062138894e-03
3.672491201435776429e-03,1.460702680848863103e-03
3.724216429625012894e-03,1.447079711107435293e-03
3.775941657814248925e-03,1.434330881133855269e-03
3.827666886003485390e-03,1.421901259084410981e-03
3.879392114192721855e-03,1.409707617941882403e-03
3.931117342381958320e-03,1.397668215764872896e-03
3.982842570571193917e-03,1.385702784586285204e-03
4.034567798760430382e-03,1.373737389693081064e-03
4.086293026949666847e-03,1.361725186785158782e-03
4.138018255138903312e-03,1.349644700124425336e-03
4.189743483328139777e-03,1.337477666219073508e-03
4.241468711517375374e-03,1.325206127958742774e-03
4.293193939706611839e-03,1.312815312722189235e-03
4.344919167895848304e-03,1.300472371727500126e-03
4.396644396085084769e-03,1.288283962471141290e-03
4.448369624274321234e-03,1.276361934626819676e-03
4.500094852463556831e-03,1.264654207891418745e-03
4.551820080652793296e-03,1.253144724240792861e-03
4.603545308842029761e-03,1.241817707593057159e-03
4.655270537031266226e-03,1.230640785047016402e-03
4.706995765220502691e-03,1.219471893618072301e-03
4.758720993409738288e-03,1.208237941598723064e-03
4.810446221598974753e-03,1.196974864764406522e-03
4.862171449788211218e-03,1.185722430598206995e-03
4.913896677977447683e-03,1.174519904380019394e-03
4.965621906166683280e-03,1.163406066382445623e-03
5.017347134355919745e-03,1.152432325074296150e-03
5.069072362545156210e-03,1.141797075937980464e-03
5.120797590734392675e-03,1.131682907021425372e-03
5.172522818923629140e-03,1.122007663351841291e-03
5.224248047112864737e-03,1.112650155329974761e-03
5.275973275302101202e-03,1.103490757363651117e-03
5.327698503491337667e-03,1.094411360069658329e-03
5.379423731680574132e-03,1.085295446245388741e-03
5.431148959869810597e-03,1.076051937532095321e-03
5.482874188059046194e-03,1.066647207343492847e-03
5.534599416248282659e-03,1.057102836674236055e-03
5.586324644437519124e-03,1.047474320745669452e-03
5.638049872626755589e-03,1.037817340822295639e-03
5.689775100815992054e-03,1.028186938068977258e-03
5.741500329005227651e-03,1.018637531953114992e-03
5.793225557194464116e-03,1.009223472812912801e-03
5.844950785383700581e-03,1.000009990721069256e-03
5.896676013572937046e-03,9.910611314610223016e-04
5.948401241762173511e-03,9.823554087359455574e-04
6.000126469951409108e-03,9.738375112613352090e-04
6.051851698140645573e-03,9.654528279873078383e-04
6.103576926329882038e-03,9.571473613912436342e-04
6.155302154519118503e-03,9.488677112910136584e-04
6.207027382708354968e-03,9.405619448092888794e-04
6.258752610897590565e-03,9.321998488115881658e-04
6.310477839086827030e-03,9.237771338341603088e-04
6.362203067276063495e-03,9.153000178539899556e-04
6.413928295465299960e-03,9.067816787474824308e-04
6.465653523654536425e-03,8.982366148122173689e-04
6.517378751843772022e-03,8.896791801752002710e-04
6.569103980033008487e-03,8.811235884613866478e-04
6.620829208222244952e-03,8.725839163252431313e-04
6.672554436411481417e-03,8.640798479883872105e-04
6.724279664600717882e-03,8.556586256265955861e-04
6.776004892789953479e-03,8.473858965336125183e-04
6.827730120979189944e-03,8.392757398501376467e-04
6.879455349168426409e-03,8.313345409540080213e-04
6.931180577357662874e-03,8.235709691330972632e-04
6.982905805546899339e-03,8.159936262187707321e-04
7.034631033736134936e-03,8.086110480477690923e-04
7.086356261925371401e-03,8.014317058652446367e-04
7.138081490114607866e-03,7.944634128749164656e-04
7.189806718303844331e-03,7.877035351177982207e-04
7.241531946493080796e-03,7.811483174776000455e-04
7.293257174682316393e-03,7.748367390684370850e-04
7.344982402871552858e-03,7.686914346296863567e-04
7.396707631060789323e-03,7.626759666613938194e-04
7.448432859250025788e-03,7.567542382393458930e-04
7.500158087439262253e-03,7.508904857256644850e-04
7.551883315628497850e-03,7.450492717071804244e-04
7.603608543817734315e-03,7.391954781506093839e-04
7.655333772006970780e-03,7.332942997802342766e-04
7.707059000196207245e-03,7.273215193361865340e-04
7.758784228385443710e-03,7.212977219200877041e-04
7.810509456574679307e-03,7.153825742187504321e-04
7.862234684763916640e-03,7.096356399953231402e-04
7.913959912953152237e-03,7.039604132827142601e-04
7.965685141142387835e-03,6.983582023670538300e-04
8.017410369331625167e-03,6.928303097369116481e-04
8.069135597520860764e-03,6.873780321811959583e-04
8.120860825710098096e-03,6.820026608860311427e-04
8.172586053899333694e-03,6.767054815276274437e-04
8.224311282088569292e-03,6.714877743606215404e-04
8.276036510277806624e-03,6.663507414714094600e-04
8.327761738467042221e-03,6.612892954216421362e-04
8.379486966656279553e-03,6.562873711589195438e-04
8.431212194845515151e-03,6.513371528692296327e-04
8.482937423034750749e-03,6.464224221870272123e-04
8.534662651223988081e-03,6.415301688579487472e-04
8.586387879413223678e-03,6.366497282802596486e-04
8.638113107602461010e-03,6.317705227251443423e-04
8.689838335791696608e-03,6.268820597820274655e-04
8.741563563980932205e-03,6.219739308429648311e-04
8.793288792170169538e-03,6.170358096391019001e-04
8.845014020359405135e-03,6.120574508120561405e-04
8.896739248548642467e-03,6.070286885321905888e-04
8.948464476737878065e-03,6.019394351620199280e-04
9.000189704927113662e-03,5.967886441316681487e-04
9.051914933116350995e-03,5.916101895446205681e-04
9.103640161305586592e-03,5.864874916067643138e-04
9.155365389494823924e-03,5.813872825726902312e-04
9.207090617684059522e-03,5.763512650677549750e-04
9.258815845873295119e-03,5.713629975327657630e-04
9.310541074062532452e-03,5.664244137216912882e-04
9.362266302251768049e-03,5.615374355830758755e-04
9.413991530441005381e-03,5.567039734467303137e-04
9.465716758630240979e-03,5.519259262104248562e-04
9.517441986819476576e-03,5.472051815148346737e-04
9.569167215008713909e-03,5.425436159204244033e-04
9.620892443197949506e-03,5.379430950755698495e-04
9.672617671387186838e-03,5.334054738802081110e-04
9.724342899576422436e-03,5.289325738109811222e-04
9.776068127765658033e-03,5.245253250907019405e-04
9.827793355954895366e-03,5.201835147143939533e-04
9.879518584144130963e-03,5.160517605727035686e-04
9.931243812333366561e-03,5.120327466494432747e-04
9.982969040522603893e-03,5.081002968636069836e-04
1.003469426871183949e-02,5.042470389830626398e-04
1.008641949690107682e-02,5.004656547704108100e-04
1.013814472509031242e-02,4.967488791501339668e-04
1.018986995327954802e-02,4.930894993993872356e-04
1.024159518146878535e-02,4.894803543516228423e-04
1.029332040965802095e-02,4.859143336210827420e-04
1.034504563784725828e-02,4.823843768405798810e-04
1.039677086603649388e-02,4.788834729176556001e-04
1.044849609422572947e-02,4.754046593052931578e-04
1.050022132241496681e-02,4.719410212915816434e-04
1.055194655060420240e-02,4.684855811482364516e-04
1.060367177879343974e-02,4.650247952339930479e-04
1.065539700698267533e-02,4.615521259964800696e-04
1.070712223517191093e-02,4.581654878862880258e-04
1.075884746336114826e-02,4.547533633984463864e-04
1.081057269155038386e-02,4.513120565121715613e-04
1.086229791973962119e-02,4.478378954422858869e-04
1.091402314792885679e-02,4.443272323229446310e-04
1.096574837611809239e-02,4.407764428958196650e-04
1.101747360430732972e-02,4.371819262096559829e-04
1.106919883249656532e-02,4.335401043263906250e-04
1.112092406068580265e-02,4.298474220343491111e-04
1.117264928887503825e-02,4.261003465740657273e-04
1.122437451706427385e-02,4.222953673653730882e-04
1.127609974525351118e-02,4.184289957489958304e-04
1.132782497344274678e-02,4.144977647295711165e-04
1.137955020163198411e-02,4.104982287311109007e-04
1.143127542982121971e-02,4.064269633566773500e-04
1.148300065801045530e-02,4.022867387179457723e-04
1.153472588619969263e-02,3.981337345380061080e-04
1.158645111438892823e-02,3.940459263765394289e-04
1.163817634257816556e-02,3.900557120827481726e-04
1.168990157076740116e-02,3.861720458510577614e-04
1.174162679895663676e-02,3.824036383410578735e-04
1.179335202714587409e-02,3.787591487450494231e-04
1.184507725533510969e-02,3.752471854528079977e-04
1.189680248352434702e-02,3.718763067140756751e-04
1.194852771171358262e-02,3.686550212956094951e-04
1.200025293990281822e-02,3.657027350961037553e-04
1.205197816809205555e-02,3.631009660154282839e-04
1.210370339628129115e-02,3.606286562946417235e-04
1.215542862447052848e-02,3.582853798836452275e-04
1.220715385265976408e-02,3.560707153951443802e-04
1.225887908084899967e-02,3.539842460936800522e-04
1.231060430903823701e-02,3.520255598805177664e-04
1.236232953722747260e-02,3.501942492805744421e-04
1.241405476541670994e-02,3.484899114288294935e-04
1.246577999360594553e-02,3.469015514098367273e-04
1.251750522179518113e-02,3.453156722642430898e-04
1.256923044998441846e-02,3.441619336681931611e-04
1.262095567817365406e-02,3.428718438156839565e-04
1.267268090636289139e-02,3.414468706740155478e-04
1.272440613455212699e-02,3.398884726365747843e-04
1.277613136274136259e-02,3.381980988930560197e-04
1.282785659093059992e-02,3.363771897879549999e-04
1.287958181911983552e-02,3.344271771775357604e-04
1.293130704730907285e-02,3.323494847668424031e-04
1.298303227549830845e-02,3.301455284515430002e-04
1.303475750368754404e-02,3.278167166374451125e-04
1.308648273187678138e-02,3.253644505626220127e-04
1.313820796006601697e-02,3.227901246027354014e-04
1.318993318825525431e-02,3.200951265765093691e-04
1.324165841644448990e-02,3.172808380355212655e-04
1.329338364463372550e-02,3.143486345496360819e-04
1.334510887282296283e-02,3.112998859865264561e-04
1.339683410101219843e-02,3.081359567800369967e-04
1.344855932920143576e-02,3.048582061916422386e-04
1.350028455739067136e-02,3.014679885677670670e-04
1.355200978557990696e-02,2.980239062224835722e-04
1.360373501376914429e-02,2.948257817210782469e-04
1.365546024195837989e-02,2.924907446301975222e-04
1.370718547014761722e-02,2.899759085604444774e-04
1.375891069833685282e-02,2.869344969358738262e-04
1.381063592652608842e-02,2.834509977279754656e-04
1.386236115471532575e-02,2.799020292171613554e-04
1.391408638290456135e-02,2.760460727732558521e-04
1.396581161109379868e-02,2.723414526628355464e-04
1.401753683928303428e-02,2.695268888388264550e-04
1.406926206747226987e-02,2.666338944745643563e-04
1.412098729566150720e-02,2.636362313032559893e-04
1.417271252385074280e-02,2.605078034207116235e-04
1.422443775203998013e-02,2.586073078588291404e-04
1.427616298022921573e-02,2.563220686595759799e-04
1.432788820841845133e-02,2.527808225754955948e-04
1.437961343660768866e-02,2.495659864516328757e-04
1.443133866479692426e-02,2.476768120027375694e-04
1.448306389298616159e-02,2.451291307244546618e-04
1.453478912117539719e-02,2.419260626404144492e-04
1.458651434936463279e-02,2.393098553901760041e-04
1.463823957755387012e-02,2.394553199673733605e-04
1.468996480574310572e-02,2.385357535422017599e-04
1.474169003393234305e-02,2.329093460480786764e-04
1.479341526212157865e-02,2.273546309759336170e-04
1.484514049031081424e-02,2.250486637005088490e-04
1.489686571850005158e-02,2.236483509942934823e-04
1.494859094668928717e-02,2.209842089019306902e-04
1.500031617487852451e-02,2.188823000632989109e-04
1.505204140306776010e-02,2.162445909841923409e-04
1.510376663125699570e-02,2.124232443177538491e-04
1.515549185944623303e-02,2.112986224955582285e-04
1.520721708763546863e-02,2.071241763176913950e-04
1.525894231582470596e-02,2.062913955845063622e-04
1.531066754401394156e-02,2.008147453146710967e-04
1.536239277220317716e-02,2.008872694205991283e-04
1.541411800039241449e-02,1.974914027853998924e-04
1.546584322858165009e-02,1.956436474051835908e-04
1.551756845677088742e-02,1.937349617805470079e-04
1.556929368496012302e-02,1.894948732553593121e-04
1.562101891314935861e-02,1.856253000402306968e-04
1.567274414133859595e-02,1.842226275264465495e-04
1.572446936952783328e-02,1.828045162588549000e-04
1.577619459771706714e-02,1.801801556662237800e-04
1.582791982590630447e-02,1.778065063410500868e-04
1.587964505409554181e-02,1.746995894623774577e-04
1.593137028228477567e-02,1.738363313179863321e-04
1.598309551047401300e-02,1.715951664325474578e-04
1.603482073866325033e-02,1.684379585249563881e-04
1.608654596685248420e-02,1.645359062555634818e-04
1.613827119504172153e-02,1.615839530544028676e-04
1.618999642323095886e-02,1.599428343819625509e-04
1.624172165142019619e-02,1.584972947978035564e-04
1.629344687960943006e-02,1.562295327397469815e-04
1.634517210779866739e-02,1.539743208502830554e-04
1.639689733598790472e-02,1.526998427478626612e-04
1.644862256417713858e-02,1.514520296014394089e-04
1.650034779236637592e-02,1.496920604417308195e-04
1.655207302055561325e-02,1.477164967396953500e-04
1.660379824874484711e-02,1.455833306737671143e-04
1.665552347693408444e-02,1.434708861637447948e-04
1.670724870512332177e-02,1.413471803567297412e-04
1.675897393331255911e-02,1.390788317020227893e-04
1.681069916150179297e-02,1.365596787798865105e-04
1.686242438969103030e-02,1.338570147322799603e-04
1.691414961788026763e-02,1.311466705614189809e-04
1.696587484606950150e-02,1.288485259924151342e-04
1.701760007425873883e-02,1.265390925193909683e-04
1.706932530244797616e-02,1.242524603399879871e-04
1.712105053063721002e-02,1.221882517668756204e-04
1.717277575882644736e-02,1.205223634218720188e-04
1.722450098701568469e-02,1.190480780471529310e-04
1.727622621520492202e-02,1.175406617272379764e-04
1.732795144339415588e-02,1.158880284224872225e-04
1.737967667158339322e-02,1.139743151139102021e-04
1.743140189977263055e-02,1.112934748238659014e-04
1.748312712796186441e-02,1.082243582409808110e-04
1.753485235615110174e-02,1.051507541963414550e-04
1.758657758434033908e-02,1.028366755267478509e-04
1.763830281252957294e-02,1.008820781265382392e-04
1.769002804071881027e-02,9.907833238274036574e-05
1.774175326890804760e-02,9.732063976097257490e-05
1.779347849709728493e-02,9.550468331171249603e-05
1.784520372528651880e-02,9.405662292261849830e-05
1.789692895347575613e-02,9.254611761682596488e-05
1.794865418166499346e-02,9.091664085714139677e-05
1.800037940985422732e-02,8.915632428439278028e-05
1.805210463804346466e-02,8.725335271876647955e-05
1.810382986623270199e-02,8.542227480651663654e-05
1.815555509442193585e-02,8.376624360641345395e-05
1.820728032261117318e-02,8.214724577349747183e-05
1.825900555080041052e-02,8.054184930927598394e-05
1.831073077898964785e-02,7.892669908264798113e-05
1.836245600717888171e-02,7.727854515110332411e-05
1.841418123536811904e-02,7.557550179446992920e-05
1.846590646355735638e-02,7.381118082140197519e-05
1.851763169174659024e-02,7.200082658039956031e-05
1.856935691993582757e-02,7.016488641260752756e-05
1.862108214812506490e-02,6.832372543285781673e-05
1.867280737631429877e-02,6.649761807542124443e-05
1.872453260450353610e-02,6.479275713683524168e-05
1.877625783269277343e-02,6.327906316051659999e-05
1.882798306088201076e-02,6.168549347594388119e-05
1.887970828907124463e-02,6.004040973845670647e-05
1.893143351726048196e-02,5.837165356006578798e-05
1.898315874544971929e-02,5.670694372102762308e-05
1.903488397363895315e-02,5.507387700536126973e-05
1.908660920182819049e-02,5.352164773525850788e-05
1.913833443001742782e-02,5.208768304946723187e-05
1.919005965820666168e-02,5.067665982475924352e-05
1.924178488639589901e-02,4.926680785242083555e-05
1.929351011458513634e-02,4.783537074883309465e-05
1.934523534277437368e-02,4.635969153233810119e-05
1.939696057096360754e-02,4.481721197652952470e-05
1.944868579915284487e-02,4.318547197015648668e-05
1.950041102734208220e-02,4.145573919104118333e-05
1.955213625553131607e-02,3.960945675332895892e-05
1.960386148372055340e-02,3.766204856756351078e-05
1.965558671190979073e-02,3.565155830153561237e-05
1.970731194009902459e-02,3.361589481710887384e-05
1.975903716828826193e-02,3.159280340703958387e-05
1.981076239647749926e-02,2.961986681350095704e-05
1.986248762466673312e-02,2.773451114907637597e-05
1.991421285285597045e-02,2.597473402502542937e-05
1.996593808104520779e-02,2.436441807214823960e-05
2.001766330923444512e-02,2.287944649333436271e-05
2.006938853742367898e-02,2.149233771842013751e-05
2.012111376561291631e-02,2.017225422865107310e-05
2.017283899380215365e-02,1.888945664868939717e-05
2.022456422199138751e-02,1.761433247847267523e-05
2.027628945018062484e-02,1.631739532416018687e-05
2.032801467836986217e-02,1.496928413034952456e-05
2.037973990655909604e-02,1.354185144192263257e-05
2.043146513474833337e-02,1.203305695853903056e-05
2.048319036293757070e-02,1.045574045236088463e-05
2.053491559112680803e-02,8.833913214993505380e-06
2.058664081931604189e-02,7.191485145557886704e-06
2.063836604750527923e-02,5.552265369116226714e-06
2.069009127569451656e-02,3.939962834310353759e-06
2.074181650388375042e-02,2.378186899467678194e-06
2.079354173207298775e-02,8.904479038721866488e-07
2.084526696026222509e-02,5.001227437516911356e-07
2.089699218845145895e-02,1.767845188183406621e-06
2.094871741664069628e-02,2.889091108706582537e-06
2.100044264482993361e-02,3.913059301072217526e-06
2.105216787301917095e-02,4.865192641984208566e-06
2.110389310120840481e-02,5.770827812742962632e-06
2.115561832939764214e-02,6.655195888227448407e-06
2.120734355758687947e-02,7.543422922645734288e-06
2.125906878577611334e-02,8.460530537888110504e-06
2.131079401396535067e-02,9.431436510492553589e-06
2.136251924215458800e-02,1.047993544844668968e-05
2.141424447034382186e-02,1.161986154757867414e-05
2.146596969853305920e-02,1.274081110027176044e-05
2.151769492672229653e-02,1.386222607811357861e-05
2.156942015491153386e-02,1.502794825806828618e-05
2.162114538310076772e-02,1.623401528486189148e-05
2.167287061129000506e-02,1.747648113316361410e-05
2.172459583947924239e-02,1.875141601970879837e-05
2.177632106766847625e-02,2.005490631278379862e-05
2.182804629585771358e-02,2.138305444146540617e-05
2.187977152404695091e-02,2.273198481903488790e-05
2.193149675223618478e-02,2.409870529187325625e-05
2.198322198042542211e-02,2.548200064510307527e-05
2.203494720861465944e-02,2.688086301459152237e-05
2.208667243680389677e-02,2.829257153351659177e-05
2.213839766499313064e-02,2.971093037423930107e-05
2.219012289318236797e-02,3.112934634367721420e-05
2.224184812137160530e-02,3.254125300663169646e-05
2.229357334956083916e-02,3.394011054178847471e-05
2.234529857775007650e-02,3.531940560767187826e-05
2.239702380593931383e-02,3.667265120269383710e-05
2.244874903412854769e-02,3.799338653291283488e-05
2.250047426231778502e-02,3.927569993670442699e-05
2.255219949050702236e-02,4.051658250138084644e-05
2.260392471869625969e-02,4.171402256293157214e-05
2.265564994688549355e-02,4.286601738838556434e-05
2.270737517507473088e-02,4.382650189752489362e-05
2.275910040326396822e-02,4.474610711604020785e-05
2.281082563145320208e-02,4.565931827480554280e-05
2.286255085964243941e-02,4.656896865364645524e-05
2.291427608783167674e-02,4.747788014402736157e-05
2.296600131602091061e-02,4.838886330511574062e-05
2.301772654421014794e-02,4.930471742154970608e-05
2.306945177239938527e-02,5.022823055925438099e-05
2.312117700058862260e-02,5.116204459960031471e-05
2.317290222877785646e-02,5.210675940766968837e-05
2.322462745696709380e-02,5.306140343382397158e-05
2.327635268515633113e-02,5.402496826707111228e-05
2.332807791334556499e-02,5.499644949144378772e-05
2.337980314153480232e-02,5.592499579577965145e-05
2.343152836972403966e-02,5.676568857397757014e-05
2.348325359791327352e-02,5.760122500883965794e-05
2.353497882610251085e-02,5.841241139914230105e-05
2.358670405429174818e-02,5.921176522579768467e-05
2.363842928248098552e-02,6.000293497664511646e-05
2.369015451067021938e-02,6.078937547694539701e-05
2.374187973885945671e-02,6.157452789729811709e-05
2.379360496704869404e-02,6.236182002724315239e-05
2.384533019523792791e-02,6.315469852173803624e-05
2.389705542342716524e-02,6.395666332298857314e-05
2.394878065161640257e-02,6.477120885770826209e-05
2.400050587980563643e-02,6.560181579241568717e-05
2.405223110799487377e-02,6.645195109807681944e-05
2.410395633618411110e-02,6.732506811938186308e-05
2.415568156437334843e-02,6.815349949966000020e-05
2.420740679256258229e-02,6.895612646338586025e-05
2.425913202075181963e-02,6.976173174998875318e-05
2.431085724894105696e-02,7.057209302745554534e-05
2.436258247713029082e-02,7.138898100208508179e-05
2.441430770531952815e-02,7.221415944766721091e-05
2.446603293350876548e-02,7.304938523845724851e-05
2.451775816169799935e-02,7.389640837866858088e-05
2.456948338988723668e-02,7.475684915718064762e-05
2.462120861807647401e-02,7.563076897354818718e-05
2.467293384626571134e-02,7.651716535527076219e-05
2.472465907445494521e-02,7.741501895030766215e-05
2.477638430264418254e-02,7.832331434761263930e-05
2.482810953083341987e-02,7.924104006203892771e-05
2.487983475902265373e-02,8.016718851584699610e-05
2.493155998721189107e-02,8.110075601843761090e-05
2.498328521540112840e-02,8.204029104541145216e-05
2.503501044359036226e-02,8.297903055013855641e-05
2.508673567177959959e-02,8.390677648605634022e-05
2.513846089996883693e-02,8.481331098903644599e-05
2.519018612815807426e-02,8.568845561192895929e-05
2.524191135634730812e-02,8.652207115595071576e-05
2.529363658453654545e-02,8.730405750526318179e-05
2.534536181272578279e-02,8.802435346486116329e-05
2.539708704091501665e-02,8.867368546133204616e-05
2.544881226910425398e-02,8.925092301476592472e-05
2.550053749729349131e-02,8.975989879456249064e-05
2.555226272548272518e-02,9.020450221169145559e-05
2.560398795367196251e-02,9.058860783167303591e-05
2.565571318186119984e-02,9.091607544734376127e-05
2.570743841005043717e-02,9.119075014171787962e-05
2.575916363823967103e-02,9.141646235660616038e-05
2.581088886642890837e-02,9.159702795232769210e-05
2.586261409461814570e-02,9.172617514901547169e-05
2.591433932280737956e-02,9.174256178961731167e-05
2.596606455099661689e-02,9.178052895792113033e-05
2.601778977918585423e-02,9.187453440673646872e-05
2.606951500737508809e-02,9.205890433456905399e-05
2.612124023556432542e-02,9.236783393116352280e-05
2.617296546375356275e-02,9.283538793896334393e-05
2.622469069194280009e-02,9.349550122154642992e-05
2.627641592013203395e-02,9.438196053256773979e-05
2.632814114832127128e-02,9.551637227686666696e-05
2.637986637651050861e-02,9.688755663118108505e-05
2.643159160469974248e-02,9.847888154426635116e-05
2.648331683288897981e-02,1.002737779993262787e-04
2.653504206107821714e-02,1.022557397762062248e-04
2.658676728926745100e-02,1.044083232065754564e-04
2.663849251745668834e-02,1.067151469257517272e-04
2.669021774564592567e-02,1.091598916178275599e-04
2.674194297383515953e-02,1.117262997572775603e-04
2.679366820202439686e-02,1.143981753447948207e-04
2.684539343021363419e-02,1.171593836383615648e-04
2.689711865840287153e-02,1.199770863826065190e-04
2.694884388659210539e-02,1.227568215046478245e-04
2.700056911478134272e-02,1.253589819153240080e-04
2.705229434297058005e-02,1.276035989343839996e-04
2.710401957115981392e-02,1.293013711512505627e-04
2.715574479934905125e-02,1.302820053584564193e-04
2.720747002753828858e-02,1.308819294842482859e-04
2.725919525572752244e-02,1.312892420152072007e-04
2.731092048391675978e-02,1.305059763650805258e-04
2.736264571210599711e-02,1.297573105401106190e-04
2.741437094029523444e-02,1.303762239803234646e-04
2.746609616848446830e-02,1.320575867060756628e-04
2.751782139667370564e-02,1.327745318088884843e-04
2.756954662486294297e-02,1.333384381442930260e-04
2.762127185305217683e-02,1.348076617885973912e-04
2.767299708124141416e-02,1.355560654182380749e-04
2.772472230943065150e-02,1.354529694830538579e-04
2.777644753761988536e-02,1.360311877367849657e-04
2.782817276580912269e-02,1.364722755524741256e-04
2.787989799399836002e-02,1.367489326620429052e-04
2.793162322218759736e-02,1.384554355212434199e-04
2.798334845037683122e-02,1.391276615946499256e-04
2.803507367856606855e-02,1.380317524189610058e-04
2.808679890675530588e-02,1.399581101340288539e-04
2.813852413494453975e-02,1.406630611063973315e-04
2.819024936313377708e-02,1.393629719330581769e-04
2.824197459132301441e-02,1.408291739927461036e-04
2.829369981951224827e-02,1.429843555308778485e-04
2.834542504770148560e-02,1.439879339326005420e-04
2.839715027589072294e-02,1.432557667910046707e-04
2.844887550407996027e-02,1.440494933849504515e-04
2.850060073226919413e-02,1.447797542990386665e-04
2.855232596045843146e-02,1.437641264022590493e-04
2.860405118864766880e-02,1.443724537325946340e-04
2.865577641683690266e-02,1.468652940371574804e-04
2.870750164502613999e-02,1.464612915627232844e-04
2.875922687321537732e-02,1.475146462320012990e-04
2.881095210140461119e-02,1.472496878422539790e-04
2.886267732959384852e-02,1.489326175500713589e-04
2.891440255778308585e-02,1.488015857442758101e-04
2.896612778597232318e-02,1.499627293027251565e-04
2.901785301416155705e-02,1.485986595301018941e-04
2.906957824235079438e-02,1.518421560130583622e-04
2.912130347054003171e-02,1.512155956641413382e-04
2.917302869872926557e-02,1.523408967271114788e-04
2.922475392691850291e-02,1.507343446198012801e-04
2.927647915510774024e-02,1.522935458253751732e-04
2.932820438329697410e-02,1.540444347656379513e-04
2.937992961148621143e-02,1.533932801458880277e-04
2.943165483967544876e-02,1.541147853230958144e-04
2.948338006786468610e-02,1.543914617841990748e-04
2.953510529605391996e-02,1.549314288712715017e-04
2.958683052424315729e-02,1.556008541161412178e-04
2.963855575243239462e-02,1.555164762321001619e-04
2.969028098062162849e-02,1.559170458261087411e-04
2.974200620881086582e-02,1.560620926394751902e-04
2.979373143700010315e-02,1.575757598930111402e-04
2.984545666518933701e-02,1.590190438120858392e-04
2.989718189337857435e-02,1.592776177023900379e-04
2.994890712156781168e-02,1.596387525981853830e-04
3.000063234975704901e-02,1.595576453692318006e-04
3.005235757794628287e-02,1.586736251626845494e-04
3.010408280613552021e-02,1.585386739053786908e-04
3.015580803432475754e-02,1.593840388217352864e-04
3.020753326251399140e-02,1.605475281924503145e-04
3.025925849070322873e-02,1.616604177061791825e-04
3.031098371889246607e-02,1.625394096516714004e-04
3.036270894708169993e-02,1.628826816358127250e-04
3.041443417527093726e-02,1.629731368321250980e-04
3.046615940346017459e-02,1.630351463533963481e-04
3.051788463164941193e-02,1.630399765305041873e-04
3.056960985983864579e-02,1.632456326323968130e-04
3.062133508802788312e-02,1.639141222624854578e-04
3.067306031621712045e-02,1.648928619079308839e-04
3.072478554440635432e-02,1.658944059155351061e-04
3.077651077259559165e-02,1.666757630727316018e-04
3.082823600078482898e-02,1.671757962734439756e-04
3.087996122897406284e-02,1.674872332221276361e-04
3.093168645716330017e-02,1.677219655756627631e-04
3.098341168535253751e-02,1.679702138137917919e-04
3.103513691354177484e-02,1.682660115630756699e-04
3.108686214173100870e-02,1.686306515985411996e-04
3.113858736992024603e-02,1.691067601999396224e-04
3.119031259810948337e-02,1.697027789674651122e-04
3.124203782629871723e-02,1.703397066139768136e-04
3.129376305448795803e-02,1.709243734700470485e-04
3.134548828267719189e-02,1.713526689932959226e-04
3.139721351086642576e-02,1.715724654628236832e-04
3.144893873905566656e-02,1.716299436820956754e-04
3.150066396724490042e-02,1.715991499314295846e-04
3.155238919543413428e-02,1.715263360376457320e-04
3.160411442362337509e-02,1.714448060723037745e-04
3.165583965181260895e-02,1.714605407169944693e-04
3.170756488000184281e-02,1.716067859933373472e-04
3.175929010819108361e-02,1.719098196387086673e-04
3.181101533638031748e-02,1.723907339273465442e-04
3.186274056456955134e-02,1.727532690487132037e-04
3.191446579275879214e-02,1.731815625322641046e-04
3.196619102094802600e-02,1.736754225838115916e-04
3.201791624913725987e-02,1.742274067221414235e-04
3.206964147732650067e-02,1.748300773780866904e-04
3.212136670551573453e-02,1.754759997460890789e-04
3.217309193370496839e-02,1.761437896459000702e-04
3.222481716189420919e-02,1.767820230207012061e-04
3.227654239008344306e-02,1.773663688596435219e-04
3.232826761827268386e-02,1.778819133213003026e-04
3.237999284646191772e-02,1.783137964631925296e-04
3.243171807465115158e-02,1.786472115682226705e-04
3.248344330284039239e-02,1.786761514679274289e-04
3.253516853102962625e-02,1.786112344708082084e-04
3.258689375921886011e-02,1.785788564305762342e-04
3.263861898740810091e-02,1.785964766614227576e-04
3.269034421559733478e-02,1.786812058576600800e-04
3.274206944378656864e-02,1.788500935621079686e-04
3.279379467197580944e-02,1.791201283644745464e-04
3.284551990016504330e-02,1.793275859548731498e-04
3.289724512835427717e-02,1.795188188368996912e-04
3.294897035654351797e-02,1.797850104173547643e-04
3.300069558473275183e-02,1.801186921459671942e-04
3.305242081292198569e-02,1.805121237782656004e-04
3.310414604111122649e-02,1.809575924241046008e-04
3.315587126930046036e-02,1.814474124667110405e-04
3.320759649748969422e-02,1.819739254793860666e-04
3.325932172567893502e-02,1.825103989559890530e-04
3.331104695386816889e-02,1.830553326854271413e-04
3.336277218205740275e-02,1.835912907470972806e-04
3.341449741024664355e-02,1.841010542047860502e-04
3.346622263843587741e-02,1.845674652123987245e-04
3.351794786662511821e-02,1.849734268412080282e-04
3.356967309481435208e-02,1.853019029138658195e-04
3.362139832300358594e-02,1.855359178431711953e-04
3.367312355119282674e-02,1.855680426520521606e-04
3.372484877938206060e-02,1.854632821547025660e-04
3.377657400757129447e-02,1.853431635671228764e-04
3.382829923576053527e-02,1.852257753590651093e-04
3.388002446394976913e-02,1.851291419676735881e-04
3.393174969213900299e-02,1.850712239866977643e-04
3.398347492032824380e-02,1.850699183585744075e-04
3.403520014851747766e-02,1.851430585682559029e-04
3.408692537670671152e-02,1.853084124962430500e-04
3.413865060489595232e-02,1.855614998865656479e-04
3.419037583308518619e-02,1.858909937223707991e-04
3.424210106127442005e-02,1.862853322791761888e-04
3.429382628946366085e-02,1.867005804768621187e-04
3.434555151765289471e-02,1.870929581848762005e-04
3.439727674584212858e-02,1.874188397788583370e-04
3.444900197403136938e-02,1.876347537278240233e-04
3.450072720222060324e-02,1.876973822120874620e-04
3.455245243040984404e-02,1.875573470997783426e-04
3.460417765859907790e-02,1.871960996434636341e-04
3.465590288678831177e-02,1.865908032998434875e-04
3.470762811497755257e-02,1.858002729741165535e-04
3.475935334316678643e-02,1.849537282893974469e-04
3.481107857135602029e-02,1.841697046764337190e-04
3.486280379954526110e-02,1.835663193168789523e-04
3.491452902773449496e-02,1.830900073569682082e-04
3.496625425592372882e-02,1.828811202625280714e-04
3.501797948411296962e-02,1.835028534916769837e-04
3.506970471230220349e-02,1.851390273974802439e-04
3.512142994049143735e-02,1.872959239502976745e-04
3.517315516868067815e-02,1.900011749628502237e-04
3.522488039686991201e-02,1.931119622372999458e-04
3.527660562505914588e-02,1.956991117329280291e-04
3.532833085324838668e-02,1.978325177444671711e-04
3.538005608143762054e-02,1.998928224650707835e-04
3.543178130962685440e-02,2.013948581761319399e-04
3.548350653781609521e-02,2.028938485014949197e-04
3.553523176600532907e-02,2.046496012099078654e-04
3.558695699419456987e-02,2.062971407209656489e-04
3.563868222238380373e-02,2.073266675454426156e-04
3.569040745057303760e-02,2.082751380949622848e-04
3.574213267876227840e-02,2.083387674559602967e-04
3.579385790695151226e-02,2.071012332294378054e-04
3.584558313514074612e-02,2.072602376583203689e-04
3.589730836332998692e-02,2.087191250881178205e-04
3.594903359151922079e-02,2.082578327051430611e-04
3.600075881970845465e-02,2.088759684784786150e-04
3.605248404789769545e-02,2.094201986552115949e-04
3.610420927608692931e-02,2.082150846862883210e-04
3.615593450427616318e-02,2.091522643478084737e-04
3.620765973246540398e-02,2.109855883105654520e-04
3.625938496065463784e-02,2.100869013460659345e-04
3.631111018884387170e-02,2.098495258151802858e-04
3.636283541703311251e-02,2.101428833420254975e-04
3.641456064522234637e-02,2.111383117842281114e-04
3.646628587341158023e-02,2.096157990505002910e-04
3.651801110160082103e-02,2.104111640745843516e-04
3.656973632979005490e-02,2.113070380838758574e-04
3.662146155797929570e-02,2.119193264269576230e-04
3.667318678616852956e-02,2.115445130251857888e-04
3.672491201435776342e-02,2.114221478729517132e-04
3.677663724254700423e-02,2.116450671045901110e-04
3.682836247073623809e-02,2.116429441343151119e-04
3.688008769892547195e-02,2.116649642464837639e-04
3.693181292711471275e-02,2.117061616307885149e-04
3.698353815530394662e-02,2.111590665274798570e-04
3.703526338349318048e-02,2.106334545350953269e-04
3.708698861168242128e-02,2.106239063700824819e-04
3.713871383987165514e-02,2.111711545272469974e-04
3.719043906806088901e-02,2.123692946377581873e-04
3.724216429625012981e-02,2.120163903001378420e-04
3.729388952443936367e-02,2.108745546792181388e-04
3.734561475262859753e-02,2.103034519267404240e-04
3.739733998081783833e-02,2.104927407960950701e-04
3.744906520900707220e-02,2.109355411701971004e-04
3.750079043719630606e-02,2.109930061523024943e-04
3.755251566538554686e-02,2.109618151495900955e-04
3.760424089357478072e-02,2.109896725603415616e-04
3.765596612176402153e-02,2.110028289705425568e-04
3.770769134995325539e-02,2.112848023160536330e-04
3.775941657814248925e-02,2.118613492232411012e-04
3.781114180633173005e-02,2.125002844517236654e-04
3.786286703452096392e-02,2.129396722160605004e-04
3.791459226271019778e-02,2.131313163899159512e-04
3.796631749089943858e-02,2.131300659543917291e-04
3.801804271908867244e-02,2.128488867541959977e-04
3.806976794727790631e-02,2.125828766559159156e-04
3.812149317546714711e-02,2.124870489697876707e-04
3.817321840365638097e-02,2.125329419054733534e-04
3.822494363184561483e-02,2.126533910649801881e-04
3.827666886003485563e-02,2.128686506373663671e-04
3.832839408822408950e-02,2.131827709172461299e-04
3.838011931641332336e-02,2.135433003182252425e-04
3.843184454460256416e-02,2.138998965320941753e-04
3.848356977279179802e-02,2.138916876043913556e-04
3.853529500098103189e-02,2.139948106107945913e-04
3.858702022917027269e-02,2.141788617382396663e-04
3.863874545735950655e-02,2.143965019007041826e-04
3.869047068554874735e-02,2.146055209373439712e-04
3.874219591373798122e-02,2.144362645025116949e-04
3.879392114192721508e-02,2.141446827810838298e-04
3.884564637011645588e-02,2.138345013788216383e-04
3.889737159830568974e-02,2.135713539816807378e-04
3.894909682649492361e-02,2.134125941429431057e-04
3.900082205468416441e-02,2.133897089405224431e-04
3.905254728287339827e-02,2.135040792672552429e-04
3.910427251106263213e-02,2.137154676260718264e-04
3.915599773925187294e-02,2.139776899009571511e-04
3.920772296744110680e-02,2.142447320480514808e-04
3.925944819563034066e-02,2.144709721710761426e-04
3.931117342381958146e-02,2.146062371339408996e-04
3.936289865200881533e-02,2.146362624874827412e-04
3.941462388019804919e-02,2.145657955296720342e-04
3.946634910838728999e-02,2.144249648856787671e-04
3.951807433657652385e-02,2.142392344305385054e-04
3.956979956476575772e-02,2.140457847393918776e-04
3.962152479295499852e-02,2.138995231217505680e-04
3.967325002114423238e-02,2.138540644894037558e-04
3.972497524933346624e-02,2.139161354317228869e-04
3.977670047752270704e-02,2.140367596649214580e-04
3.982842570571194091e-02,2.141618863371060706e-04
3.988015093390118171e-02,2.142373279501585276e-04
3.993187616209041557e-02,2.142036080150346098e-04
3.998360139027964943e-02,2.139968916439141276e-04
4.003532661846889024e-02,2.135425897695964912e-04
4.008705184665812410e-02,2.126918930052999561e-04
4.013877707484735796e-02,2.118426785124953842e-04
4.019050230303659876e-02,2.111801572298072115e-04
4.024222753122583263e-02,2.108872083527137597e-04
4.029395275941506649e-02,2.110972897852647558e-04
4.034567798760430729e-02,2.118883763524289049e-04
4.039740321579354115e-02,2.133343847477885342e-04
4.044912844398277502e-02,2.155116635054865734e-04
4.050085367217201582e-02,2.180798175113245424e-04
4.055257890036124968e-02,2.196125426734840550e-04
4.060430412855048354e-02,2.201880718481193187e-04
4.065602935673972435e-02,2.195562432738148669e-04
4.070775458492895821e-02,2.188617097808475851e-04
4.075947981311819207e-02,2.192349129014686479e-04
4.081120504130743287e-02,2.205321468931549565e-04
4.086293026949666674e-02,2.208097264737277792e-04
4.091465549768590754e-02,2.210869555516470624e-04
4.096638072587514140e-02,2.208933267957727351e-04
4.101810595406437526e-02,2.210099095227405534e-04
4.106983118225361606e-02,2.212734460171564158e-04
4.112155641044284993e-02,2.212179710897008730e-04
4.117328163863208379e-02,2.204865664976931726e-04
4.122500686682132459e-02,2.200715428914284141e-04
4.127673209501055845e-02,2.201422197939560059e-04
4.132845732319979232e-02,2.198901942492686177e-04
4.138018255138903312e-02,2.204968624550599898e-04
4.143190777957826698e-02,2.204101543025089335e-04
4.148363300776750084e-02,2.216395005582688356e-04
4.153535823595674165e-02,2.200829015938944025e-04
4.158708346414597551e-02,2.200564537455079045e-04
4.163880869233520937e-02,2.206966968546439920e-04
4.169053392052445017e-02,2.196575969123304645e-04
4.174225914871368404e-02,2.194165232266437348e-04
4.179398437690291790e-02,2.200076543331397100e-04
4.184570960509215870e-02,2.201922734430638684e-04
4.189743483328139256e-02,2.184063227350013033e-04
4.194916006147063336e-02,2.189108602169266918e-04
4.200088528965986723e-02,2.187698229522847199e-04
4.205261051784910109e-02,2.183239349963854133e-04
4.210433574603834189e-02,2.189005629475459277e-04
4.215606097422757575e-02,2.196549699807831752e-04
4.220778620241680962e-02,2.208475856994823847e-04
4.225951143060605042e-02,2.204110254840694456e-04
4.231123665879528428e-02,2.194118444623451610e-04
4.236296188698451815e-02,2.203019001979097079e-04
4.241468711517375895e-02,2.195764115650959952e-04
4.246641234336299281e-02,2.207093687314095861e-04
4.251813757155222667e-02,2.191728737706622235e-04
4.256986279974146747e-02,2.187632081024980355e-04
4.262158802793070134e-02,2.208133991845026610e-04
4.267331325611993520e-02,2.189369779373783809e-04
4.272503848430917600e-02,2.195462009872862911e-04
4.277676371249840986e-02,2.199773270596946462e-04
4.282848894068764373e-02,2.190456444073832362e-04
4.288021416887688453e-02,2.190552267080428102e-04
4.293193939706611839e-02,2.187616903786456781e-04
4.298366462525535919e-02,2.192525909911259042e-04
4.303538985344459306e-02,2.183931522006686478e-04
4.308711508163382692e-02,2.177693457898972668e-04
4.313884030982306772e-02,2.187225859015382479e-04
4.319056553801230158e-02,2.192834556798166552e-04
4.324229076620153545e-02,2.183899299951763673e-04
4.329401599439077625e-02,2.178285491659363740e-04
4.334574122258001011e-02,2.176423788057030740e-04
4.339746645076924397e-02,2.172675929276693841e-04
4.344919167895848477e-02,2.172798196782162975e-04
4.350091690714771864e-02,2.175436651166698029e-04
4.355264213533695250e-02,2.169541292368199728e-04
4.360436736352619330e-02,2.158911149806630762e-04
4.365609259171542716e-02,2.155192999861082006e-04
4.370781781990466103e-02,2.157361794649038575e-04
4.375954304809390183e-02,2.160328447386064110e-04
4.381126827628313569e-02,2.165729103737380366e-04
4.386299350447236955e-02,2.167353429488983558e-04
4.391471873266161036e-02,2.161217307021465488e-04
4.396644396085084422e-02,2.152125121673062859e-04
4.401816918904008502e-02,2.144184727159144735e-04
4.406989441722931888e-02,2.140177567414097367e-04
4.412161964541855275e-02,2.140165865740896261e-04
4.417334487360779355e-02,2.142804433589550329e-04
4.422507010179702741e-02,2.146303487278009730e-04
4.427679532998626127e-02,2.148500081592250228e-04
4.432852055817550208e-02,2.148362347961799634e-04
4.438024578636473594e-02,2.145046436258090262e-04
4.443197101455396980e-02,2.139367579552113640e-04
4.448369624274321060e-02,2.132966631802652596e-04
4.453542147093244447e-02,2.127347501442201916e-04
4.458714669912167833e-02,2.123667073207676230e-04
4.463887192731091913e-02,2.121784764999943694e-04
4.469059715550015299e-02,2.121001677451156550e-04
4.474232238368938686e-02,2.120565120876226491e-04
4.479404761187862766e-02,2.119717491923481408e-04
4.484577284006786152e-02,2.118298143993093503e-04
4.489749806825709538e-02,2.116451365422650948e-04
4.494922329644633618e-02,2.113811197177391005e-04
4.500094852463557005e-02,2.111094842302014966e-04
4.505267375282481085e-02,2.108951400994104317e-04
4.510439898101404471e-02,2.107576123903843893e-04
4.515612420920327857e-02,2.107081076834505786e-04
4.520784943739251938e-02,2.106533240670382229e-04
4.525957466558175324e-02,2.104857433037794767e-04
4.531129989377098710e-02,2.102880330730300899e-04
4.536302512196022790e-02,2.100651140475424624e-04
4.541475035014946177e-02,2.098258634229722161e-04
4.546647557833869563e-02,2.095791360150454658e-04
4.551820080652793643e-02,2.093329077676491163e-04
4.556992603471717029e-02,2.090801792311234295e-04
4.562165126290640416e-02,2.088085067096877420e-04
4.567337649109564496e-02,2.085280085415013344e-04
4.572510171928487882e-02,2.082528873656444763e-04
4.577682694747411268e-02,2.079972966655831254e-04
4.582855217566335349e-02,2.077648041885309105e-04
4.588027740385258735e-02,2.074352452712715361e-04
4.593200263204182121e-02,2.072687760635089289e-04
4.598372786023106201e-02,2.072346186789018527e-04
4.603545308842029588e-02,2.072822538785808221e-04
4.608717831660953668e-02,2.073612224679955319e-04
4.613890354479877054e-02,2.074212398601463984e-04
4.619062877298800440e-02,2.074121957432327923e-04
4.624235400117724520e-02,2.072408439193481689e-04
4.629407922936647907e-02,2.069423468866470907e-04
4.634580445755571293e-02,2.065337489648701944e-04
4.639752968574495373e-02,2.060446897310167207e-04
4.644925491393418759e-02,2.055047145956099696e-04
4.650098014212342146e-02,2.049432668152088627e-04
4.655270537031266226e-02,2.043896876826501612e-04
4.660443059850189612e-02,2.038699249432182853e-04
4.665615582669112998e-02,2.034070324992747955e-04
4.670788105488037079e-02,2.030195883146736994e-04
4.675960628306960465e-02,2.026928411273845436e-04
4.681133151125883851e-02,2.024075465760627457e-04
4.686305673944807931e-02,2.021569610085430821e-04
4.691478196763731318e-02,2.019296195624451277e-04
4.696650719582654704e-02,2.017140970487004564e-04
4.701823242401578784e-02,2.014990078749936020e-04
4.706995765220502170e-02,2.012546125419205551e-04
4.712168288039425557e-02,2.009849854805500276e-04
4.717340810858349637e-02,2.006943680201896672e-04
4.722513333677273023e-02,2.003820086094155420e-04
4.727685856496197103e-02,2.000471584258725361e-04
4.732858379315120489e-02,1.996890713739184046e-04
4.738030902134043876e-02,1.993070040766566769e-04
4.743203424952967956e-02,1.989002158760814251e-04
4.748375947771891342e-02,1.984682011632831725e-04
4.753548470590814728e-02,1.979420579642328566e-04
4.758720993409738809e-02,1.973437977407514385e-04
4.763893516228662195e-02,1.967088319954887808e-04
4.769066039047585581e-02,1.960486770098969727e-04
4.774238561866509661e-02,1.953748091280060276e-04
4.779411084685433048e-02,1.946986648226366244e-04
4.784583607504356434e-02,1.940316407684218559e-04
4.789756130323280514e-02,1.933850939099476546e-04
4.794928653142203900e-02,1.927688670241659583e-04
4.800101175961127287e-02,1.921859919255514257e-04
4.805273698780051367e-02,1.916348374781241370e-04
4.810446221598974753e-02,1.911114365778758951e-04
4.815618744417898139e-02,1.906094652656877160e-04
4.820791267236822220e-02,1.901225697477890750e-04
4.825963790055745606e-02,1.896444182960720310e-04
4.831136312874669686e-02,1.891687012047868098e-04
4.836308835693593072e-02,1.886891307524836783e-04
4.841481358512516459e-02,1.881997068162951140e-04
4.846653881331440539e-02,1.877000936156251890e-04
4.851826404150363925e-02,1.871953502524964660e-04
4.856998926969287311e-02,1.866880143528900640e-04
4.862171449788211391e-02,1.861805791164799595e-04
4.867343972607134778e-02,1.856789277840219113e-04
4.872516495426058164e-02,1.851862081488973139e-04
4.877689018244982244e-02,1.847055569822593740e-04
4.882861541063905630e-02,1.842401000485945019e-04
4.888034063882829017e-02,1.837929521265429232e-04
4.893206586701753097e-02,1.833671267058334148e-04
4.898379109520676483e-02,1.829609026571731251e-04
4.903551632339599869e-02,1.825656202709282727e-04
4.908724155158523950e-02,1.821720945354541211e-04
4.913896677977447336e-02,1.817688464543135000e-04
4.919069200796370722e-02,1.813283874028836942e-04
4.924241723615294802e-02,1.808643821962757213e-04
4.929414246434218189e-02,1.803753443703048486e-04
4.934586769253142269e-02,1.798597928014025846e-04
4.939759292072065655e-02,1.793162516906373282e-04
4.944931814890989041e-02,1.787432505590094191e-04
4.950104337709913122e-02,1.781394122724515392e-04
4.955276860528836508e-02,1.775073582024926848e-04
4.960449383347759894e-02,1.768552424495954884e-04
4.965621906166683974e-02,1.761915990736769174e-04
4.970794428985607361e-02,1.755249323043653906e-04
4.975966951804530747e-02,1.748637165907448955e-04
4.981139474623454827e-02,1.741433668982550259e-04
4.986311997442378213e-02,1.734053485662418262e-04
4.991484520261301600e-02,1.726692689120686616e-04
4.996657043080225680e-02,1.719401080030977138e-04
5.001829565899149066e-02,1.712228284091976390e-04
5.007002088718072452e-02,1.705223752285757140e-04
5.012174611536996532e-02,1.698435626044460559e-04
5.017347134355919919e-02,1.691883634042299061e-04
5.022519657174843305e-02,1.685557964787853249e-04
5.027692179993767385e-02,1.679447457511429168e-04
5.032864702812690771e-02,1.673540989428667686e-04
5.038037225631614852e-02,1.667827475683003981e-04
5.043209748450538238e-02,1.662295869283987018e-04
5.048382271269461624e-02,1.656934386330185659e-04
5.053554794088385704e-02,1.651708918223921589e-04
5.058727316907309091e-02,1.646560259158805293e-04
5.063899839726232477e-02,1.641428062165239759e-04
5.069072362545156557e-02,1.636252192448481399e-04
5.074244885364079943e-02,1.630972727067409652e-04
5.079417408183003330e-02,1.625531440507696176e-04
5.084589931001927410e-02,1.619895695601303656e-04
5.089762453820850796e-02,1.614054250475740592e-04
5.094934976639774182e-02,1.607996562855632916e-04
5.100107499458698262e-02,1.601712129018948664e-04
5.105280022277621649e-02,1.595190483730223594e-04
5.110452545096545035e-02,1.588421200168680205e-04
5.115625067915469115e-02,1.581393889914500925e-04
5.120797590734392501e-02,1.574098202868573027e-04
5.125970113553315888e-02,1.565680370219513912e-04
5.131142636372239968e-02,1.557136377916578708e-04
5.136315159191163354e-02,1.548678346520512969e-04
5.141487682010087434e-02,1.540418227189509605e-04
5.146660204829010821e-02,1.532436722373682928e-04
5.151832727647934207e-02,1.524774298930662512e-04
5.157005250466858287e-02,1.517574810155843286e-04
5.162177773285781673e-02,1.510855054733935775e-04
5.167350296104705060e-02,1.504629455569024945e-04
5.172522818923629140e-02,1.498912381624572089e-04
5.177695341742552526e-02,1.493718148050776878e-04
5.182867864561475912e-02,1.489061016334394035e-04
5.188040387380399993e-02,1.484955194442626213e-04
5.193212910199323379e-02,1.481414836969180394e-04
5.198385433018246765e-02,1.478454045292500955e-04
5.203557955837170845e-02,1.476079787519986764e-04
5.208730478656094232e-02,1.472937678022730147e-04
5.213903001475017618e-02,1.469845436679736105e-04
5.219075524293941698e-02,1.466446656694072920e-04
5.224248047112865084e-02,1.462386194522512174e-04
5.229420569931788471e-02,1.457310274536930100e-04
5.234593092750712551e-02,1.450950043086109012e-04
5.239765615569635937e-02,1.443271000310114712e-04
5.244938138388560017e-02,1.434279160832105718e-04
5.250110661207483403e-02,1.423980527582120661e-04
5.255283184026406790e-02,1.412381092198656738e-04
5.260455706845330870e-02,1.399486835331262681e-04
5.265628229664254256e-02,1.385303727067428996e-04
5.270800752483177642e-02,1.369837727244648993e-04
5.275973275302101723e-02,1.353094785823003509e-04
5.281145798121025109e-02,1.335080843192985422e-04
5.286318320939948495e-02,1.315801830563568674e-04
5.291490843758872575e-02,1.295263670251908447e-04
5.296663366577795962e-02,1.272041193064544020e-04
5.301835889396719348e-02,1.246957116517102154e-04
5.307008412215643428e-02,1.222203118295745372e-04
5.312180935034566814e-02,1.199047648290867780e-04
5.317353457853490201e-02,1.178751785104782690e-04
5.322525980672414281e-02,1.162208753041145848e-04
5.327698503491337667e-02,1.149591507886798907e-04
5.332871026310261053e-02,1.140988345295756431e-04
5.338043549129185134e-02,1.136487222553057814e-04
5.343216071948108520e-02,1.136175763370377798e-04
5.348388594767031906e-02,1.140141262814001958e-04
5.353561117585955986e-02,1.148470692435610600e-04
5.358733640404879373e-02,1.161250705472369063e-04
5.363906163223803453e-02,1.178567642245705396e-04
5.369078686042726839e-02,1.200507535676377649e-04
5.374251208861650225e-02,1.227156116945230706e-04
5.379423731680574305e-02,1.258598821272362224e-04
5.384596254499497692e-02,1.294920793865524122e-04
5.389768777318421078e-02,1.336206895959834637e-04
5.394941300137345158e-02,1.378144454265887260e-04
5.400113822956268544e-02,1.412816425861755860e-04
5.405286345775191931e-02,1.433112649657668539e-04
5.410458868594116011e-02,1.437565562547143657e-04
5.415631391413039397e-02,1.433438940616427128e-04
5.420803914231962783e-02,1.432747466637434859e-04
5.425976437050886864e-02,1.441106495427048068e-04
5.431148959869810250e-02,1.432934669288662706e-04
5.436321482688733636e-02,1.420440136233398125e-04
5.441494005507657716e-02,1.417575698949609256e-04
5.446666528326581103e-02,1.417558652728807443e-04
5.451839051145504489e-02,1.431644799622337077e-04
5.457011573964428569e-02,1.439485574531525387e-04
5.462184096783351955e-02,1.439877694068120411e-04
5.467356619602276036e-02,1.428221529544913533e-04
5.472529142421199422e-02,1.408719188833350224e-04
5.477701665240122808e-02,1.397625503712379312e-04
5.482874188059046888e-02,1.397001276328346201e-04
5.488046710877970275e-02,1.380578023418513203e-04
5.493219233696893661e-02,1.373149235364107918e-04
5.498391756515817741e-02,1.377477101494690905e-04
5.503564279334741127e-02,1.383545829843243189e-04
5.508736802153664514e-02,1.378704845761951215e-04
5.513909324972588594e-02,1.375310599118768733e-04
5.519081847791511980e-02,1.363325177347816637e-04
5.524254370610435366e-02,1.362170978287731589e-04
5.529426893429359446e-02,1.355320264257013922e-04
5.534599416248282833e-02,1.354222846323607907e-04
5.539771939067206219e-02,1.348225202136418756e-04
5.544944461886130299e-02,1.336850994722375537e-04
5.550116984705053685e-02,1.327861992140771995e-04
5.555289507523977072e-02,1.315884048176123756e-04
5.560462030342901152e-02,1.316251594327827728e-04
5.565634553161824538e-02,1.312753182277938402e-04
5.570807075980748618e-02,1.301548425067199891e-04
5.575979598799672005e-02,1.296437139288106604e-04
5.581152121618595391e-02,1.289235942031345845e-04
5.586324644437519471e-02,1.286058898100048457e-04
5.591497167256442857e-02,1.279690780248564537e-04
5.596669690075366244e-02,1.275685750420709223e-04
5.601842212894290324e-02,1.275316118275727183e-04
5.607014735713213710e-02,1.252704112779791466e-04
5.612187258532137096e-02,1.236716165223051070e-04
5.617359781351061176e-02,1.236113089382297409e-04
5.622532304169984563e-02,1.232991066850807184e-04
5.627704826988907949e-02,1.227003050754170508e-04
5.632877349807832029e-02,1.223625798648994426e-04
5.638049872626755415e-02,1.218643832013964473e-04
5.643222395445678802e-02,1.209582167206493911e-04
5.648394918264602882e-02,1.200696225539579212e-04
5.653567441083526268e-02,1.192587434809959547e-04
5.658739963902449654e-02,1.182990633634196953e-04
5.663912486721373735e-02,1.173702938865047818e-04
5.669085009540297121e-02,1.165057706588025580e-04
5.674257532359221201e-02,1.157623119825911494e-04
5.679430055178144587e-02,1.150863897792437279e-04
5.684602577997067974e-02,1.144035511950987821e-04
5.689775100815992054e-02,1.135612351291817964e-04
5.694947623634915440e-02,1.127697583740575938e-04
5.700120146453838826e-02,1.121703245798510523e-04
5.705292669272762907e-02,1.115981788556276124e-04
5.710465192091686293e-02,1.108406783002805428e-04
5.715637714910609679e-02,1.098162762759643390e-04
5.720810237729533759e-02,1.086218025708614559e-04
5.725982760548457146e-02,1.074174090692483965e-04
5.731155283367380532e-02,1.063360138742932003e-04
5.736327806186304612e-02,1.052459653040968280e-04
5.741500329005227998e-02,1.042484242391800224e-04
5.746672851824151385e-02,1.033182815867565458e-04
5.751845374643075465e-02,1.024305638576419810e-04
5.757017897461998851e-02,1.015632665358508885e-04
5.762190420280922237e-02,1.007008118721012667e-04
5.767362943099846317e-02,9.984342809849671482e-05
5.772535465918769704e-02,9.898402119697719719e-05
5.777707988737693784e-02,9.811717997459379055e-05
5.782880511556617170e-02,9.724442609379682157e-05
5.788053034375540556e-02,9.622440318601563976e-05
5.793225557194464637e-02,9.520763254633112188e-05
5.798398080013388023e-02,9.427386295454031522e-05
5.803570602832311409e-02,9.341447976603653371e-05
5.808743125651235489e-02,9.261617721827873010e-05
5.813915648470158876e-02,9.186493454507190350e-05
5.819088171289082262e-02,9.100175817187896189e-05
5.824260694108006342e-02,9.004792507895968353e-05
5.829433216926929728e-02,8.907749892469867556e-05
5.834605739745853115e-02,8.810170182622264188e-05
5.839778262564777195e-02,8.713608942599758629e-05
5.844950785383700581e-02,8.619629876619517336e-05
5.850123308202623967e-02,8.529664842116402984e-05
5.855295831021548048e-02,8.442345233077898099e-05
5.860468353840471434e-02,8.359912715513070068e-05
5.865640876659394820e-02,8.281957923077156326e-05
5.870813399478318900e-02,8.206990033219843271e-05
5.875985922297242287e-02,8.133454164041969438e-05
5.881158445116166367e-02,8.059801076195838494e-05
5.886330967935089753e-02,7.984487164166713174e-05
5.891503490754013139e-02,7.895747283954756895e-05
5.896676013572937219e-02,7.800270411589842927e-05
5.901848536391860606e-02,7.696515975215939651e-05
5.907021059210783992e-02,7.588114650079527397e-05
5.912193582029708072e-02,7.477381478302162104e-05
5.917366104848631458e-02,7.366623082443680341e-05
5.922538627667554845e-02,7.258137678038368245e-05
5.927711150486478925e-02,7.154215086602636422e-05
5.932883673305402311e-02,7.056882522993704386e-05
5.938056196124325697e-02,6.966109515107656188e-05
5.943228718943249778e-02,6.880057504969706102e-05
5.948401241762173164e-02,6.796813394069593382e-05
5.953573764581096550e-02,6.714471049212561557e-05
5.958746287400020630e-02,6.631131291549070166e-05
5.963918810218944017e-02,6.544901885482241020e-05
5.969091333037867403e-02,6.453897528033744439e-05
5.974263855856791483e-02,6.356471812599161827e-05
5.979436378675714869e-02,6.252894040158323279e-05
5.984608901494638256e-02,6.144222677988043656e-05
5.989781424313562336e-02,6.031451952693118551e-05
5.994953947132485722e-02,5.915572482488549457e-05
6.000126469951409802e-02,5.797571283035766787e-05
6.005298992770333188e-02,5.678431773040183413e-05
6.010471515589256575e-02,5.559133779542037567e-05
6.015644038408180655e-02,5.440554521012991003e-05
6.020816561227104041e-02,5.322551854101671785e-05
6.025989084046027427e-02,5.204773985623835879e-05
6.031161606864951508e-02,5.087679585996985780e-05
6.036334129683874894e-02,4.971460897133010107e-05
6.041506652502798280e-02,4.856309449107663417e-05
6.046679175321722360e-02,4.742416061523891481e-05
6.051851698140645747e-02,4.629970844364228997e-05
6.057024220959569133e-02,4.519163136940619385e-05
6.062196743778493213e-02,4.410131819257996752e-05
6.067369266597416599e-02,4.302876148176719748e-05
6.072541789416339986e-02,4.196015829592982893e-05
6.077714312235264066e-02,4.089186727469454357e-05
6.082886835054187452e-02,3.982793735521093022e-05
6.088059357873110838e-02,3.876473099515953519e-05
6.093231880692034919e-02,3.769862404226683990e-05
6.098404403510958305e-02,3.662600571199243436e-05
6.103576926329882385e-02,3.554327856682043719e-05
6.108749449148805771e-02,3.444742111634463975e-05
6.113921971967729158e-02,3.333910748413880445e-05
6.119094494786653238e-02,3.222049191062046578e-05
6.124267017605576624e-02,3.108984789216504832e-05
6.129439540424500010e-02,2.985179495336049300e-05
6.134612063243424090e-02,2.861839357553030316e-05
6.139784586062347477e-02,2.735149221191230404e-05
6.144957108881270863e-02,2.607316891144439083e-05
6.150129631700194943e-02,2.479008670100603932e-05
6.155302154519118329e-02,2.350888401917323526e-05
6.160474677338041716e-02,2.223565106604288161e-05
6.165647200156965796e-02,2.097308638819106878e-05
6.170819722975889182e-02,1.972254458767212966e-05
6.175992245794812568e-02,1.848537182945745566e-05
6.181164768613736649e-02,1.726290919712888510e-05
6.186337291432660035e-02,1.605620368306255298e-05
6.191509814251583421e-02,1.486223652343774685e-05
6.196682337070507501e-02,1.367500338647265343e-05
6.201854859889430888e-02,1.248845213612643911e-05
6.207027382708354968e-02,1.129655307229368199e-05
6.212199905527278354e-02,1.009329904255039111e-05
6.217372428346201740e-02,8.873812501180635694e-06
6.222544951165125821e-02,7.637006733035087142e-06
6.227717473984049207e-02,6.382601982767708611e-06
6.232889996802972593e-02,5.110319678332571850e-06
6.238062519621896673e-02,3.819882432114713101e-06
6.243235042440820060e-02,2.511014035696862432e-06
6.248407565259743446e-02,1.163837178628474682e-06
6.253580088078666832e-02,2.486996883433633109e-07
6.258752610897591606e-02,1.654707620907038158e-06
6.263925133716514992e-02,3.050961382638725081e-06
6.269097656535438379e-02,4.434247788474273191e-06
6.274270179354361765e-02,5.801403146245889673e-06
6.279442702173285151e-02,7.151030457781836465e-06
6.284615224992208538e-02,8.484205737492540311e-06
6.289787747811133312e-02,9.802186478016469931e-06
6.294960270630056698e-02,1.110622558764530298e-05
6.300132793448980084e-02,1.239757139383691725e-05
6.305305316267903470e-02,1.367746765453647393e-05
6.310477839086826857e-02,1.494715356302210673e-05
6.315650361905750243e-02,1.620786375590723178e-05
6.320822884724675017e-02,1.747757511357545131e-05
6.325995407543598403e-02,1.874152310894313436e-05
6.331167930362521790e-02,1.999817615878498136e-05
6.336340453181445176e-02,2.125065051183862132e-05
6.341512976000368562e-02,2.250198222212794260e-05
6.346685498819291948e-02,2.375444418152185193e-05
6.351858021638216723e-02,2.500983650516680831e-05
6.357030544457140109e-02,2.626994568045887707e-05
6.362203067276063495e-02,2.753655146315071313e-05
6.367375590094986881e-02,2.881142689334347188e-05
6.372548112913910268e-02,3.009633830386010593e-05
6.377720635732835042e-02,3.139304533004236167e-05
6.382893158551758428e-02,3.270330092194289018e-05
6.388065681370681814e-02,3.402885135302244937e-05
6.393238204189605201e-02,3.538021742780714647e-05
6.398410727008528587e-02,3.679166971525040663e-05
6.403583249827451973e-02,3.820898487075936585e-05
6.408755772646376747e-02,3.963231476503856042e-05
6.413928295465300133e-02,4.106172096870694139e-05
6.419100818284223520e-02,4.249672624949003808e-05
6.424273341103146906e-02,4.393665506626136735e-05
6.429445863922070292e-02,4.538083403328166323e-05
6.434618386740993679e-02,4.682859225477621347e-05
6.439790909559918453e-02,4.827926131941346510e-05
6.444963432378841839e-02,4.973217529608608208e-05
6.450135955197765225e-02,5.118667073227615137e-05
6.455308478016688611e-02,5.264280541172474217e-05
6.460481000835611998e-02,5.409907027429218198e-05
6.465653523654536772e-02,5.555447218497706235e-05
6.470826046473460158e-02,5.700824281018836490e-05
6.475998569292383544e-02,5.846194704490555199e-05
6.481171092111306931e-02,5.992583253976190206e-05
6.486343614930230317e-02,6.138388888408668890e-05
6.491516137749153703e-02,6.283598239338386289e-05
6.496688660568078477e-02,6.428250326602715132e-05
6.501861183387001863e-02,6.572409429853228997e-05
6.507033706205925250e-02,6.716139756815136315e-05
6.512206229024848636e-02,6.859531976090021564e-05
6.517378751843772022e-02,7.002670944320848144e-05
6.522551274662695409e-02,7.145572002119650041e-05
6.527723797481620183e-02,7.288292637075306768e-05
6.532896320300543569e-02,7.430890119591388116e-05
6.538068843119466955e-02,7.573421503539587896e-05
6.543241365938390341e-02,7.715943626450928413e-05
6.548413888757313728e-02,7.858513110040227006e-05
6.553586411576237114e-02,8.001186360238269745e-05
6.558758934395161888e-02,8.144019567873887083e-05
6.563931457214085274e-02,8.287068708800595447e-05
6.569103980033008661e-02,8.431710431134615397e-05
6.574276502851932047e-02,8.576339172237166088e-05
6.579449025670855433e-02,8.721839719978858056e-05
6.584621548489780207e-02,8.867715284633876716e-05
6.589794071308703594e-02,9.013950569490734800e-05
6.594966594127626980e-02,9.160534566008054298e-05
6.600139116946550366e-02,9.307456304349826946e-05
6.605311639765473752e-02,9.454704853046281209e-05
6.610484162584397139e-02,9.602269319314318233e-05
6.615656685403321913e-02,9.750138848546039468e-05
6.620829208222245299e-02,9.898302624691180014e-05
6.626001731041168685e-02,1.004674986979320697e-04
6.631174253860092072e-02,1.019546984432370229e-04
6.636346776679015458e-02,1.034445184685944808e-04
6.641519299497938844e-02,1.049368521404133397e-04
6.646691822316863618e-02,1.064315932070427300e-04
6.651864345135787004e-02,1.079286357957056621e-04
6.657036867954710391e-02,1.094278744150379299e-04
6.662209390773633777e-02,1.109292039498485947e-04
6.667381913592557163e-02,1.124438026308862272e-04
6.672554436411480550e-02,1.139942752238776982e-04
6.677726959230405324e-02,1.155528494416722962e-04
6.682899482049328710e-02,1.171189021488687373e-04
6.688072004868252096e-02,1.186918125239573292e-04
6.693244527687175482e-02,1.202709620559489693e-04
6.698417050506098869e-02,1.218557345383765122e-04
6.703589573325023643e-02,1.234455160683870206e-04
6.708762096143947029e-02,1.250396950418126713e-04
6.713934618962870415e-02,1.266376621474748446e-04
6.719107141781793802e-02,1.282388103685593939e-04
6.724279664600717188e-02,1.298425349732182800e-04
6.729452187419640574e-02,1.314482335154682391e-04
6.734624710238565348e-02,1.330553058282486366e-04
6.739797233057488735e-02,1.346631540207769077e-04
6.744969755876412121e-02,1.362711824758923982e-04
6.750142278695335507e-02,1.378787978452522642e-04
6.755314801514258893e-02,1.394854090446810040e-04
6.760487324333182280e-02,1.410904272531781961e-04
6.765659847152107054e-02,1.426932659055111217e-04
6.770832369971030440e-02,1.442933406927336638e-04
6.776004892789953826e-02,1.458901297956980618e-04
6.781177415608877213e-02,1.475184005945439931e-04
6.786349938427800599e-02,1.491503047481580442e-04
6.791522461246725373e-02,1.507841901391145480e-04
6.796694984065648759e-02,1.524200843172580715e-04
6.801867506884572145e-02,1.540580147000093791e-04
6.807040029703495532e-02,1.556980085759650375e-04
6.812212552522418918e-02,1.573400931063655345e-04
6.817385075341342304e-02,1.589842953223336529e-04
6.822557598160267078e-02,1.606306421277045907e-04
6.827730120979190465e-02,1.622791602976270966e-04
6.832902643798113851e-02,1.639298764792793952e-04
6.838075166617037237e-02,1.655828171933335655e-04
6.843247689435960623e-02,1.672380088312109907e-04
6.848420212254884010e-02,1.688954776601516003e-04
6.853592735073808784e-02,1.705552498171711772e-04
6.858765257892732170e-02,1.722173513159245748e-04
6.863937780711655556e-02,1.738818080415705826e-04
6.869110303530578943e-02,1.755486457552270761e-04
6.874282826349502329e-02,1.772178900904937632e-04
6.879455349168425715e-02,1.788895665559590495e-04
6.884627871987350489e-02,1.805637005356093246e-04
6.889800394806273875e-02,1.822403092225981464e-04
6.894972917625197262e-02,1.839193280933873909e-04
6.900145440444120648e-02,1.856007199565402248e-04
6.905317963263044034e-02,1.872846402903087743e-04
6.910490486081968808e-02,1.889711095814641459e-04
6.915663008900892195e-02,1.906603780648937570e-04
6.920835531719815581e-02,1.923526949762696388e-04
6.926008054538738967e-02,1.940483085539496393e-04
6.931180577357662353e-02,1.957474660432393949e-04
6.936353100176585740e-02,1.974504136935597708e-04
6.941525622995510514e-02,1.991573967650698185e-04
6.946698145814433900e-02,2.008686595271653454e-04
6.951870668633357286e-02,2.025844452611129029e-04
6.957043191452280673e-02,2.043049962628255335e-04
6.962215714271204059e-02,2.060305538428429026e-04
6.967388237090127445e-02,2.077613583296935727e-04
6.972560759909052219e-02,2.094976490695857341e-04
6.977733282727975606e-02,2.112396644318165337e-04
6.982905805546898992e-02,2.129876418055333463e-04
6.988078328365822378e-02,2.147418176055799284e-04
6.993250851184745764e-02,2.165024272727729979e-04
6.998423374003670538e-02,2.182697052753533845e-04
7.003595896822593925e-02,2.200438851113119417e-04
7.008768419641517311e-02,2.218251993092571254e-04
7.013940942460440697e-02,2.236138794307406072e-04
7.019113465279364084e-02,2.254101319832242612e-04
7.024285988098287470e-02,2.272140283368551572e-04
7.029458510917212244e-02,2.290255930177008598e-04
7.034631033736135630e-02,2.308448503439377479e-04
7.039803556555059016e-02,2.326964687070957958e-04
7.044976079373982403e-02,2.345615035851464488e-04
7.050148602192905789e-02,2.364295841791990696e-04
7.055321125011829175e-02,2.383002842392311293e-04
7.060493647830753949e-02,2.401731791479849319e-04
7.065666170649677336e-02,2.420478459141471963e-04
7.070838693468600722e-02,2.439238631728812368e-04
7.076011216287524108e-02,2.458008111810227009e-04
7.081183739106447494e-02,2.476782718142923022e-04
7.086356261925370881e-02,2.495558285659399715e-04
7.091528784744295655e-02,2.514330665430847527e-04
7.096701307563219041e-02,2.533095724630580873e-04
7.101873830382142427e-02,2.551849346526065460e-04
7.107046353201065814e-02,2.570587430422256259e-04
7.112218876019989200e-02,2.589305891672120767e-04
7.117391398838913974e-02,2.608000661617069149e-04
7.122563921657837360e-02,2.626667687564563291e-04
7.127736444476760747e-02,2.645302932762809357e-04
7.132908967295684133e-02,2.663902376388205978e-04
7.138081490114607519e-02,2.682462013495753384e-04
7.143254012933530905e-02,2.700977854987999150e-04
7.148426535752455679e-02,2.719445927606638875e-04
7.153599058571379066e-02,2.737862273899920734e-04
7.158771581390302452e-02,2.756222952171646229e-04
7.163944104209225838e-02,2.774526078339409211e-04
7.169116627028149225e-02,2.792779852921745934e-04
7.174289149847072611e-02,2.810995547730951250e-04
7.179461672665997385e-02,2.829184391507442021e-04
7.184634195484920771e-02,2.847357569105791260e-04
7.189806718303844157e-02,2.865526221587379164e-04
7.194979241122767544e-02,2.883787668292373116e-04
7.200151763941690930e-02,2.902092801688853103e-04
7.205324286760615704e-02,2.920408353462210444e-04
7.210496809579539090e-02,2.938738450446518719e-04
7.215669332398462477e-02,2.957087203154257909e-04
7.220841855217385863e-02,2.975458705781057239e-04
7.226014378036309249e-02,2.993857036248367205e-04
7.231186900855232635e-02,3.012286256229394776e-04
7.236359423674157410e-02,3.030750411190466791e-04
7.241531946493080796e-02,3.049253530401789579e-04
7.246704469312004182e-02,3.067799626990106495e-04
7.251876992130927568e-02,3.086392697948240520e-04
7.257049514949850955e-02,3.105036724189243658e-04
7.262222037768774341e-02,3.123735670539470508e-04
7.267394560587699115e-02,3.142493485826142229e-04
7.272567083406622501e-02,3.161314102838714245e-04
7.277739606225545888e-02,3.180201438419286782e-04
7.282912129044469274e-02,3.199159393465739296e-04
7.288084651863392660e-02,3.218191852962671976e-04
7.293257174682316046e-02,3.237302686019317586e-04
7.298429697501240820e-02,3.256495745893709954e-04
7.303602220320164207e-02,3.275774870034835586e-04
7.308774743139087593e-02,3.295143880102792779e-04
7.313947265958010979e-02,3.314606582004193534e-04
7.319119788776934366e-02,3.334166765923477480e-04
7.324292311595859140e-02,3.353828197346959300e-04
7.329464834414782526e-02,3.373592127243572468e-04
7.334637357233705912e-02,3.393453908454637522e-04
7.339809880052629298e-02,3.413408062474402650e-04
7.344982402871552685e-02,3.433449131704263582e-04
7.350154925690476071e-02,3.453571679458321752e-04
7.355327448509400845e-02,3.473770289860966223e-04
7.360499971328324231e-02,3.494039567871310521e-04
7.365672494147247618e-02,3.514374139201106601e-04
7.370845016966171004e-02,3.534951710609485036e-04
7.376017539785094390e-02,3.555609484267387740e-04
7.381190062604017776e-02,3.576301637515590819e-04
7.386362585422942550e-02,3.597030731923933980e-04
7.391535108241865937e-02,3.617799318538575393e-04
7.396707631060789323e-02,3.638621767049454421e-04
7.401880153879712709e-02,3.659585599880284907e-04
7.407052676698636096e-02,3.680623670876364390e-04
7.412225199517559482e-02,3.701736888103257885e-04
7.417397722336484256e-02,3.722926155408319343e-04
7.422570245155407642e-02,3.744192372417812545e-04
7.427742767974331028e-02,3.765536434536788054e-04
7.432915290793254415e-02,3.786959232987937760e-04
7.438087813612177801e-02,3.808461654780557430e-04
7.443260336431102575e-02,3.830044582757428690e-04
7.448432859250025961e-02,3.851708895581281680e-04
7.453605382068949348e-02,3.873455467750774026e-04
7.458777904887872734e-02,3.895285169609775944e-04
7.463950427706796120e-02,3.917198867364657302e-04
7.469122950525719506e-02,3.939197423070859780e-04
7.474295473344644281e-02,3.961281694667551762e-04
7.479467996163567667e-02,3.983452535977540518e-04
7.484640518982491053e-02,4.005710796700597855e-04
7.489813041801414439e-02,4.028057322459978893e-04
7.494985564620337826e-02,4.050492954766500282e-04
7.500158087439261212e-02,4.073018531068995718e-04
7.505330610258185986e-02,4.095634884010277863e-04
7.510503133077109372e-02,4.118342750801046647e-04
7.515675655896032759e-02,4.141142685502805236e-04
7.520848178714956145e-02,4.164035218287394846e-04
7.526020701533879531e-02,4.187020876474532773e-04
7.531193224352804305e-02,4.210100184511019025e-04
7.536365747171727691e-02,4.233273663984329503e-04
7.541538269990651078e-02,4.256541833626950101e-04
7.546710792809574464e-02,4.279905209341741614e-04
7.551883315628497850e-02,4.303364304176043572e-04
7.557055838447421237e-02,4.326919628357543440e-04
7.562228361266346011e-02,4.350572464184882405e-04
7.567400884085269397e-02,4.374325150463162742e-04
7.572573406904192783e-02,4.398158581016319902e-04
7.577745929723116169e-02,4.422058531619581668e-04
7.582918452542039556e-02,4.446010834310486714e-04
7.588090975360962942e-02,4.470001377281274287e-04
7.593263498179887716e-02,4.494016104777315062e-04
7.598436020998811102e-02,4.518041016952151689e-04
7.603608543817734489e-02,4.542062169797600273e-04
7.608781066636657875e-02,4.566065674987558587e-04
7.613953589455581261e-02,4.590037699802000247e-04
7.619126112274504647e-02,4.613964466992062554e-04
7.624298635093429422e-02,4.637832254661669509e-04
7.629471157912352808e-02,4.661627396161693621e-04
7.634643680731276194e-02,4.685336279983670486e-04
7.639816203550199580e-02,4.708945349629859865e-04
7.644988726369122967e-02,4.732441103493307990e-04
7.650161249188047741e-02,4.755810094755586154e-04
7.655333772006971127e-02,4.779038931258352326e-04
7.660506294825894513e-02,4.802114275397734687e-04
7.665678817644817900e-02,4.825022844000334131e-04
7.670851340463741286e-02,4.847751408198905853e-04
7.676023863282664672e-02,4.870286793325668976e-04
7.681196386101589446e-02,4.892615878788562217e-04
7.686368908920512832e-02,4.914725597945944274e-04
7.691541431739436219e-02,4.936602938003957280e-04
7.696713954558359605e-02,4.958234939879049971e-04
7.701886477377282991e-02,4.979608698092144372e-04
7.707059000196206378e-02,5.000711419431659241e-04
7.712231523015131152e-02,5.021539909360242917e-04
7.717404045834054538e-02,5.042110989063346886e-04
7.722576568652977924e-02,5.062443930741639163e-04
7.727749091471901310e-02,5.082557931071487404e-04
7.732921614290824697e-02,5.102472111379864573e-04
7.738094137109749471e-02,5.122205517782955518e-04
7.743266659928672857e-02,5.141777121349390108e-04
7.748439182747596243e-02,5.161205818274022415e-04
7.753611705566519630e-02,5.180510430019292243e-04
7.758784228385443016e-02,5.199709703484903852e-04
7.763956751204366402e-02,5.218822311153960150e-04
7.769129274023291176e-02,5.237866851276115881e-04
7.774301796842214562e-02,5.256861848012088761e-04
7.779474319661137949e-02,5.275825751592499438e-04
7.784646842480061335e-02,5.294777651209796885e-04
7.789819365298984721e-02,5.313729429356528521e-04
7.794991888117908108e-02,5.332688696325154579e-04
7.800164410936832882e-02,5.351663651431543250e-04
7.805336933755756268e-02,5.370662461089015932e-04
7.810509456574679654e-02,5.389693258875929895e-04
7.815681979393603040e-02,5.408764145621096061e-04
7.820854502212526427e-02,5.427883189468278189e-04
7.826027025031449813e-02,5.447058425967191055e-04
7.831199547850374587e-02,5.466297858118753959e-04
7.836372070669297973e-02,5.485609456479158957e-04
7.841544593488221360e-02,5.505001159239280000e-04
7.846717116307144746e-02,5.524480872254799654e-04
7.851889639126068132e-02,5.544056469193246435e-04
7.857062161944992906e-02,5.563735791542407131e-04
7.862234684763916293e-02,5.583526648725680493e-04
7.867407207582839679e-02,5.603436818174246069e-04
7.872579730401763065e-02,5.623474045398350494e-04
7.877752253220686451e-02,5.643646044073642514e-04
7.882924776039609838e-02,5.663960496099434755e-04
7.888097298858534612e-02,5.684425051700352010e-04
7.893269821677457998e-02,5.705047329499850998e-04
7.898442344496381384e-02,5.725834916571949807e-04
7.903614867315304771e-02,5.746795368574196625e-04
7.908787390134228157e-02,5.767936209767988770e-04
7.913959912953151543e-02,5.789264933140921649e-04
7.919132435772076317e-02,5.810789000455841326e-04
7.924304958590999703e-02,5.832515842366191696e-04
7.929477481409923090e-02,5.854452858454555712e-04
7.934650004228846476e-02,5.876607219252502059e-04
7.939822527047769862e-02,5.898973024387254649e-04
7.944995049866693249e-02,5.921523502595262218e-04
7.950167572685618023e-02,5.944230109388650048e-04
7.955340095504541409e-02,5.967064414194264178e-04
7.960512618323464795e-02,5.989998100113926114e-04
7.965685141142388181e-02,6.013002963613419674e-04
7.970857663961311568e-02,6.036050914274868973e-04
7.976030186780236342e-02,6.059113974503418367e-04
7.981202709599159728e-02,6.082164279269366893e-04
7.986375232418083114e-02,6.105174075813174202e-04
7.991547755237006501e-02,6.128115723383511897e-04
7.996720278055929887e-02,6.150961692944317523e-04
8.001892800874853273e-02,6.173684566907609210e-04
8.007065323693778047e-02,6.196257038845034764e-04
8.012237846512701434e-02,6.218651913221534154e-04
8.017410369331624820e-02,6.240842105087417418e-04
8.022582892150548206e-02,6.262802202890081727e-04
8.027755414969471592e-02,6.284523181729822572e-04
8.032927937788394979e-02,6.306006926119486289e-04
8.038100460607319753e-02,6.327255595308406031e-04
8.043272983426243139e-02,6.348271341159525275e-04
8.048445506245166525e-02,6.369056308174253153e-04
8.053618029064089912e-02,6.389612633495816811e-04
8.058790551883013298e-02,6.409942446947096807e-04
8.063963074701938072e-02,6.430047871044528756e-04
8.069135597520861458e-02,6.449931021009611045e-04
8.074308120339784844e-02,6.469594004779176573e-04
8.079480643158708231e-02,6.489038923050003327e-04
8.084653165977631617e-02,6.508267869281794855e-04
8.089825688796555003e-02,6.527283084929011350e-04
8.094998211615479777e-02,6.546086548319277141e-04
8.100170734434403164e-02,6.564680289468899192e-04
8.105343257253326550e-02,6.583066370368828753e-04
8.110515780072249936e-02,6.601246845859700492e-04
8.115688302891173322e-02,6.619223763682834452e-04
8.120860825710096709e-02,6.636999164473450031e-04
8.126033348529021483e-02,6.654575081792671624e-04
8.131205871347944869e-02,6.671953542126586459e-04
8.136378394166868255e-02,6.689136564934508936e-04
8.141550916985791642e-02,6.706126162633848416e-04
8.146723439804715028e-02,6.722924340641209164e-04
8.151895962623638414e-02,6.739533097380589078e-04
8.157068485442563188e-02,6.755954424303244445e-04
8.162241008261486575e-02,6.772190305901665307e-04
8.167413531080409961e-02,6.788242719724654544e-04
8.172586053899333347e-02,6.804113789323945919e-04
8.177758576718256733e-02,6.819811403806749816e-04
8.182931099537181507e-02,6.835350819200697748e-04
8.188103622356104894e-02,6.850747715570342259e-04
8.193276145175028280e-02,6.866017710676425778e-04
8.198448667993951666e-02,6.881176360133462898e-04
8.203621190812875053e-02,6.896239157548391405e-04
8.208793713631798439e-02,6.911221534684225008e-04
8.213966236450723213e-02,6.926138861619799683e-04
8.219138759269646599e-02,6.941006446885966815e-04
8.224311282088569985e-02,6.955839537627937297e-04
8.229483804907493372e-02,6.970653319755639767e-04
8.234656327726416758e-02,6.985462918094806350e-04
8.239828850545340144e-02,7.000283396530762809e-04
8.245001373364264918e-02,7.015129758171310395e-04
8.250173896183188305e-02,7.030016945487383741e-04
8.255346419002111691e-02,7.044959840461326346e-04
8.260518941821035077e-02,7.059972106036191625e-04
8.265691464639958463e-02,7.075056079278409715e-04
8.270863987458883237e-02,7.090210758782740418e-04
8.276036510277806624e-02,7.105435222116436144e-04
8.281209033096730010e-02,7.120728550136977636e-04
8.286381555915653396e-02,7.136089826960079164e-04
8.291554078734576783e-02,7.151518139995969182e-04
8.296726601553500169e-02,7.167012579896906268e-04
8.301899124372424943e-02,7.182572240579745710e-04
8.307071647191348329e-02,7.198196219213269520e-04
8.312244170010271715e-02,7.213883616200945448e-04
8.317416692829195102e-02,7.229633535183010822e-04
8.322589215648118488e-02,7.245445083022652218e-04
8.327761738467041874e-02,7.261317369821560517e-04
8.332934261285966648e-02,7.277249508859836820e-04
8.338106784104890035e-02,7.293240616666794114e-04
8.343279306923813421e-02,7.309289812941709673e-04
8.348451829742736807e-02,7.325396220580618952e-04
8.353624352561660193e-02,7.341558965668091912e-04
8.358796875380583580e-02,7.357777177474623346e-04
8.363969398199508354e-02,7.374049988424870089e-04
8.369141921018431740e-02,7.390376534123103752e-04
8.374314443837355126e-02,7.406755953318056550e-04
8.379486966656278513e-02,7.423187387921594514e-04
8.384659489475201899e-02,7.439669982975866168e-04
8.389832012294126673e-02,7.456202886660733649e-04
8.395004535113050059e-02,7.472785250287761888e-04
8.400177057931973446e-02,7.489416228294174189e-04
8.405349580750896832e-02,7.506094978219044226e-04
8.410522103569820218e-02,7.522820604398905648e-04
8.415694626388743604e-02,7.539590549883707455e-04
8.420867149207668378e-02,7.556400368834310108e-04
8.426039672026591765e-02,7.573245529484808145e-04
8.431212194845515151e-02,7.590121518128105762e-04
8.436384717664438537e-02,7.607023839020693500e-04
8.441557240483361924e-02,7.623948014392515574e-04
8.446729763302285310e-02,7.640889584350699223e-04
8.451902286121210084e-02,7.657844106860658149e-04
8.457074808940133470e-02,7.674807157700653604e-04
8.462247331759056856e-02,7.691774330420729153e-04
8.467419854577980243e-02,7.708741236262133846e-04
8.472592377396903629e-02,7.725703504166850193e-04
8.477764900215828403e-02,7.742656780686040874e-04
8.482937423034751789e-02,7.759596729954431216e-04
8.488109945853675176e-02,7.776519033653621956e-04
8.493282468672598562e-02,7.793419390944825338e-04
8.498454991491521948e-02,7.810297163653269004e-04
8.503627514310445334e-02,7.827150098751831531e-04
8.508800037129370109e-02,7.843979380557949792e-04
8.513972559948293495e-02,7.860786243571084991e-04
8.519145082767216881e-02,7.877571917444168258e-04
8.524317605586140267e-02,7.894337626954728336e-04
8.529490128405063654e-02,7.911084592036920007e-04
8.534662651223987040e-02,7.927814027806959467e-04
8.539835174042911814e-02,7.944527144558133748e-04
8.545007696861835200e-02,7.961225147764584582e-04
8.550180219680758587e-02,7.977909238132600920e-04
8.555352742499681973e-02,7.994580611556766211e-04
8.560525265318605359e-02,8.011240459188483229e-04
8.565697788137528745e-02,8.027889967405114425e-04
8.570870310956453519e-02,8.044530317843882764e-04
8.576042833775376906e-02,8.061162687416312212e-04
8.581215356594300292e-02,8.077788248309708758e-04
8.586387879413223678e-02,8.094408167999481282e-04
8.591560402232147065e-02,8.111023609274236506e-04
8.596732925051071839e-02,8.127635730228727337e-04
8.601905447869995225e-02,8.144245684301765252e-04
8.607077970688918611e-02,8.160854620252043674e-04
8.612250493507841997e-02,8.177463682221626680e-04
8.617423016326765384e-02,8.194074009684029812e-04
8.622595539145688770e-02,8.210686737516162317e-04
8.627768061964613544e-02,8.227302995972031983e-04
8.632940584783536930e-02,8.243923910720456954e-04
8.638113107602460317e-02,8.260550602820976914e-04
8.643285630421383703e-02,8.277184188786974265e-04
8.648458153240307089e-02,8.293825775489009925e-04
8.653630676059230475e-02,8.310476341325916116e-04
8.658803198878155249e-02,8.327136732377928875e-04
8.663975721697078636e-02,8.343807785302173076e-04
8.669148244516002022e-02,8.360490333291709705e-04
8.674320767334925408e-02,8.377185206093239796e-04
8.679493290153848795e-02,8.393893230031015430e-04
8.684665812972772181e-02,8.410615227969685205e-04
8.689838335791696955e-02,8.427352019376134961e-04
8.695010858610620341e-02,8.444104420297079494e-04
8.700183381429543727e-02,8.460873243372411248e-04
8.705355904248467114e-02,8.477659297863246457e-04
8.710528427067390500e-02,8.494463389625373038e-04
8.715700949886315274e-02,8.511286321158206651e-04
8.720873472705238660e-02,8.528128891582462644e-04
8.726045995524162047e-02,8.544991896668073170e-04
8.731218518343085433e-02,8.561878660978950156e-04
8.736391041162008819e-02,8.578795004265685415e-04
8.741563563980932205e-02,8.595733743820781593e-04
8.746736086799856980e-02,8.612694763712391236e-04
8.751908609618780366e-02,8.629677948317957242e-04
8.757081132437703752e-02,8.646683182327822171e-04
8.762253655256627138e-02,8.663710350736416937e-04
8.767426178075550525e-02,8.680759338850025861e-04
8.772598700894473911e-02,8.697830032282112675e-04
8.777771223713398685e-02,8.714922316961061727e-04
8.782943746532322071e-02,8.732036079123416897e-04
8.788116269351245458e-02,8.749171205303043911e-04
8.793288792170168844e-02,8.766327582353296852e-04
8.798461314989092230e-02,8.783505097425849117e-04
8.803633837808017004e-02,8.800703637982533988e-04
8.808806360626940390e-02,8.817923091788621489e-04
8.813978883445863777e-02,8.835163346908197525e-04
8.819151406264787163e-02,8.852424291730299653e-04
8.824323929083710549e-02,8.869705814927315163e-04
8.829496451902633936e-02,8.887007805477065191e-04
8.834668974721558710e-02,8.904330152670419073e-04
8.839841497540482096e-02,8.921672746098468229e-04
8.845014020359405482e-02,8.939035475647903132e-04
8.850186543178328868e-02,8.956418231500516735e-04
8.855359065997252255e-02,8.973820904161192071e-04
8.860531588816175641e-02,8.991243384410480335e-04
8.865704111635100415e-02,9.008685563348867772e-04
8.870876634454023801e-02,9.026147332361657283e-04
8.876049157272947188e-02,9.043628583134694782e-04
8.881221680091870574e-02,9.061129207651808307e-04
8.886394202910793960e-02,9.078649076196710233e-04
8.891566725729717346e-02,9.096187665558520558e-04
8.896739248548642121e-02,9.113744114689699589e-04
8.901911771367565507e-02,9.131317554725602382e-04
8.907084294186488893e-02,9.148907120162829733e-04
8.912256817005412279e-02,9.166511948844497130e-04
8.917429339824335666e-02,9.184131181959585312e-04
8.922601862643260440e-02,9.201763964042274568e-04
8.927774385462183826e-02,9.219409442953192379e-04
8.932946908281107212e-02,9.237066769862692850e-04
8.938119431100030599e-02,9.254735099264284554e-04
8.943291953918953985e-02,9.272413588953904925e-04
8.948464476737877371e-02,9.290101400009273796e-04
8.953636999556802145e-02,9.307797696799293427e-04
8.958809522375725531e-02,9.325501646979384275e-04
8.963982045194648918e-02,9.343212421460886635e-04
8.969154568013572304e-02,9.360945250891734761e-04
8.974327090832495690e-02,9.378704626196331844e-04
8.979499613651419077e-02,9.396470491337210150e-04
8.984672136470343851e-02,9.414241719208913187e-04
8.989844659289267237e-02,9.432017187169210041e-04
8.995017182108190623e-02,9.449795777037129718e-04
9.000189704927114009e-02,9.467576375059335702e-04
9.005362227746037396e-02,9.485357871908252445e-04
9.010534750564962170e-02,9.503139162691999920e-04
9.015707273383885556e-02,9.520919146903071822e-04
9.020879796202808942e-02,9.538696728426378181e-04
9.026052319021732329e-02,9.556470815543235226e-04
9.031224841840655715e-02,9.574240320893999444e-04
9.036397364659579101e-02,9.592004161468375891e-04
9.041569887478503875e-02,9.609761258625148508e-04
9.046742410297427262e-02,9.627510538025498433e-04
9.051914933116350648e-02,9.645250929678283536e-04
9.057087455935274034e-02,9.662981367889145971e-04
9.062259978754197420e-02,9.680700791274353097e-04
9.067432501573120807e-02,9.698408142717875003e-04
9.072605024392045581e-02,9.716102369402823116e-04
9.077777547210968967e-02,9.733782422762714227e-04
9.082950070029892353e-02,9.751447258481641799e-04
9.088122592848815740e-02,9.769095836490554984e-04
9.093295115667739126e-02,9.786727120955666329e-04
9.098467638486662512e-02,9.804340080247530339e-04
9.103640161305587286e-02,9.821933686945099468e-04
9.108812684124510672e-02,9.839506917835899764e-04
9.113985206943434059e-02,9.857058753873495453e-04
9.119157729762357445e-02,9.874588180202906965e-04
9.124330252581280831e-02,9.892094224145558164e-04
9.129502775400205605e-02,9.909577107243747445e-04
9.134675298219128992e-02,9.927038446790436687e-04
9.139847821038052378e-02,9.944479933463360420e-04
9.145020343856975764e-02,9.961903251227124858e-04
9.150192866675899150e-02,9.979310077428175333e-04
9.155365389494822537e-02,9.996702082749162228e-04
9.160537912313747311e-02,1.001408093126721901e-03
9.165710435132670697e-02,1.003144828046409519e-03
9.170882957951594083e-02,1.004880578122092829e-03
9.176055480770517470e-02,1.006615507786293032e-03
9.181228003589440856e-02,1.008349780817325691e-03
9.186400526408364242e-02,1.010083560339164119e-03
9.191573049227289016e-02,1.011817008826456851e-03
9.196745572046212402e-02,1.013550288101907129e-03
9.201918094865135789e-02,1.015283559342424879e-03
9.207090617684059175e-02,1.017022032699404620e-03
9.212263140502982561e-02,1.018769120586982772e-03
9.217435663321907335e-02,1.020517532215693256e-03
9.222608186140830722e-02,1.022267378403453634e-03
9.227780708959754108e-02,1.024018769515963991e-03
9.232953231778677494e-02,1.025771815469089365e-03
9.238125754597600880e-02,1.027526625727077101e-03
9.243298277416524267e-02,1.029283309307586249e-03
9.248470800235449041e-02,1.031041974779523061e-03
9.253643323054372427e-02,1.032802730266740941e-03
9.258815845873295813e-02,1.034565683447576838e-03
9.263988368692219200e-02,1.036330941557973102e-03
9.269160891511142586e-02,1.038098611390452690e-03
9.274333414330065972e-02,1.039868799296479697e-03
9.279505937148990746e-02,1.041641611188630356e-03
9.284678459967914133e-02,1.043417152540504792e-03
9.289850982786837519e-02,1.045195528387767199e-03
9.295023505605760905e-02,1.046976843330681573e-03
9.300196028424684291e-02,1.048761201533651146e-03
9.305368551243607678e-02,1.050548706728680242e-03
9.310541074062532452e-02,1.052339462214723536e-03
9.315713596881455838e-02,1.054133570858533904e-03
9.320886119700379224e-02,1.055931135097739389e-03
9.326058642519302611e-02,1.057732256941680419e-03
9.331231165338225997e-02,1.059537037971132467e-03
9.336403688157150771e-02,1.061345579340260874e-03
9.341576210976074157e-02,1.063157981778755203e-03
9.346748733794997543e-02,1.064974345591547349e-03
9.351921256613920930e-02,1.066794770661499275e-03
9.357093779432844316e-02,1.068619356450042912e-03
9.362266302251767702e-02,1.070448201996534836e-03
9.367438825070692476e-02,1.072281362845791406e-03
9.372611347889615863e-02,1.074118654731364385e-03
9.377783870708539249e-02,1.075959811310135423e-03
9.382956393527462635e-02,1.077804567196002971e-03
9.388128916346386021e-02,1.079652658038647833e-03
9.393301439165309408e-02,1.081503820520362093e-03
9.398473961984234182e-02,1.083357792353061488e-03
9.403646484803157568e-02,1.085214312275309487e-03
9.408819007622080954e-02,1.087073120051352789e-03
9.413991530441004341e-02,1.088933956465220438e-03
9.419164053259927727e-02,1.090796563320322460e-03
9.424336576078851113e-02,1.092660683435207154e-03
9.429509098897775887e-02,1.094526060643338187e-03
9.434681621716699274e-02,1.096392439787225804e-03
9.439854144535622660e-02,1.098259566716025971e-03
9.445026667354546046e-02,1.100127188801194519e-03
9.450199190173469432e-02,1.101995131598578100e-03
9.455371712992394206e-02,1.103863379820816575e-03
9.460544235811317593e-02,1.105731937703115231e-03
9.465716758630240979e-02,1.107600809457834345e-03
9.470889281449164365e-02,1.109469999274387275e-03
9.476061804268087752e-02,1.111339511320575974e-03
9.481234327087011138e-02,1.113209349742662335e-03
9.486406849905935912e-02,1.115079518664354894e-03
9.491579372724859298e-02,1.116950022186523903e-03
9.496751895543782684e-02,1.118820864389791919e-03
9.501924418362706071e-02,1.120692049332443251e-03
9.507096941181629457e-02,1.122563581050856117e-03
9.512269464000552843e-02,1.124435463559214903e-03
9.517441986819477617e-02,1.126307700850836787e-03
9.522614509638401004e-02,1.128180296897702065e-03
9.527787032457324390e-02,1.130053255650166838e-03
9.532959555276247776e-02,1.131926581036495506e-03
9.538132078095171162e-02,1.133800276964185222e-03
9.543304600914095936e-02,1.135674347319852711e-03
9.548477123733019323e-02,1.137548795968236146e-03
9.553649646551942709e-02,1.139423626754043498e-03
9.558822169370866095e-02,1.141298843499530648e-03
9.563994692189789482e-02,1.143174450007061185e-03
9.569167215008712868e-02,1.145050450057574862e-03
9.574339737827637642e-02,1.146926847411366924e-03
9.579512260646561028e-02,1.148803645808863525e-03
9.584684783465484414e-02,1.150680848967326406e-03
9.589857306284407801e-02,1.152558460586230755e-03
9.595029829103331187e-02,1.154436484343262116e-03
9.600202351922254573e-02,1.156314923894566620e-03
9.605374874741179347e-02,1.158193788616206912e-03
9.610547397560102734e-02,1.160073141916851498e-03
9.615719920379026120e-02,1.161953076642696821e-03
9.620892443197949506e-02,1.163833685572816367e-03
9.626064966016872892e-02,1.165715061109557629e-03
9.631237488835796279e-02,1.167597295284328492e-03
9.636410011654721053e-02,1.169480479752853632e-03
9.641582534473644439e-02,1.171364705801476985e-03
9.646755057292567825e-02,1.173250064344870825e-03
9.651927580111491212e-02,1.175136645928478041e-03
9.657100102930414598e-02,1.177024540728844985e-03
9.662272625749339372e-02,1.178913838555531403e-03
9.667445148568262758e-02,1.180804628851267859e-03
9.672617671387186145e-02,1.182697000692985731e-03
9.677790194206109531e-02,1.184591110374273336e-03
9.682962717025032917e-02,1.186486842869045009e-03
9.688135239843956303e-02,1.188384455114729985e-03
9.693307762662881077e-02,1.190283884777744872e-03
9.698480285481804464e-02,1.192185133177897432e-03
9.703652808300727850e-02,1.194088201616755676e-03
9.708825331119651236e-02,1.195993091377200741e-03
9.713997853938574623e-02,1.197899803726776638e-03
9.719170376757498009e-02,1.199808339913787563e-03
9.724342899576422783e-02,1.201718701169265935e-03
9.729515422395346169e-02,1.203630888707040922e-03
9.734687945214269555e-02,1.205544903724149134e-03
9.739860468033192942e-02,1.207460747399696646e-03
9.745032990852116328e-02,1.209378420896647715e-03
9.750205513671041102e-02,1.211297925359145497e-03
9.755378036489964488e-02,1.213219261915836865e-03
9.760550559308887875e-02,1.215142431677199847e-03
9.765723082127811261e-02,1.217067435738175855e-03
9.770895604946734647e-02,1.218994275175672116e-03
9.776068127765658033e-02,1.220922951050336510e-03
9.781240650584582808e-02,1.222853464406112832e-03
9.786413173403506194e-02,1.224785816270645847e-03
9.791585696222429580e-02,1.226720007653986106e-03
9.796758219041352966e-02,1.228656039550359361e-03
9.801930741860276353e-02,1.230593912937887708e-03
9.807103264679199739e-02,1.232533628777639396e-03
9.812275787498124513e-02,1.234475188014371502e-03
9.817448310317047899e-02,1.236418591577443478e-03
9.822620833135971286e-02,1.238363840379016730e-03
9.827793355954894672e-02,1.240310935316320164e-03
9.832965878773818058e-02,1.242259877268674269e-03
9.838138401592741444e-02,1.244210667101267823e-03
9.843310924411666218e-02,1.246163301567353556e-03
9.848483447230589605e-02,1.248117733553124036e-03
9.853655970049512991e-02,1.250073889504146321e-03
9.858828492868436377e-02,1.252031695770113636e-03
9.864001015687359764e-02,1.253991078977581509e-03
9.869173538506284538e-02,1.255951966034412346e-03
9.874346061325207924e-02,1.257914284121983703e-03
9.879518584144131310e-02,1.259877960699798969e-03
9.884691106963054696e-02,1.261842923504062066e-03
9.889863629781978083e-02,1.263809100544593554e-03
9.895036152600901469e-02,1.265776420105417608e-03
9.900208675419826243e-02,1.267744810744020649e-03
9.905381198238749629e-02,1.269714201291770057e-03
9.910553721057673016e-02,1.271684520850508262e-03
9.915726243876596402e-02,1.273655698794308065e-03
9.920898766695519788e-02,1.275627667769817187e-03
9.926071289514443174e-02,1.277600407184239064e-03
9.931243812333367948e-02,1.279573933122776308e-03
9.936416335152291335e-02,1.281548262589739858e-03
9.941588857971214721e-02,1.283523412515099075e-03
9.946761380790138107e-02,1.285499399755192116e-03
9.951933903609061494e-02,1.287476241090639495e-03
9.957106426427984880e-02,1.289453953229695348e-03
9.962278949246909654e-02,1.291432552805004156e-03
9.967451472065833040e-02,1.293412056376786563e-03
9.972623994884756427e-02,1.295392480432229184e-03
9.977796517703679813e-02,1.297373841384225198e-03
9.982969040522603199e-02,1.299356155573726202e-03
9.988141563341527973e-02,1.301339439267825554e-03
9.993314086160451359e-02,1.303323708663249071e-03
9.998486608979374746e-02,1.305308979881824802e-03
1.000365913179829813e-01,1.307295268975602843e-03
1.000883165461722152e-01,1.309282591922659045e-03
1.001400417743614490e-01,1.311270964631389103e-03
1.001917670025506968e-01,1.313260402937296498e-03
1.002434922307399306e-01,1.315250922605974487e-03
1.002952174589291645e-01,1.317242539330550641e-03
1.003469426871183984e-01,1.319235268734665362e-03
1.003986679153076322e-01,1.321229126370568026e-03
1.004503931434968661e-01,1.323224127720303532e-03
1.005021183716861138e-01,1.325220288196244213e-03
1.005538435998753477e-01,1.327217623140330245e-03
1.006055688280645816e-01,1.329216147824438705e-03
1.006572940562538154e-01,1.331215877451724086e-03
1.007090192844430493e-01,1.333216827156018941e-03
1.007607445126322970e-01,1.335219012000589660e-03
1.008124697408215309e-01,1.337222442412088408e-03
1.008641949690107648e-01,1.339227091095569148e-03
1.009159201971999986e-01,1.341232912322063743e-03
1.009676454253892325e-01,1.343239860401995072e-03
1.010193706535784663e-01,1.345247889815454111e-03
1.010710958817677141e-01,1.347256955212381866e-03
1.011228211099569479e-01,1.349267011409558108e-03
1.011745463381461818e-01,1.351278013395260406e-03
1.012262715663354157e-01,1.353289916322419342e-03
1.012779967945246495e-01,1.355302675513117951e-03
1.013297220227138834e-01,1.357316246455907670e-03
1.013814472509031311e-01,1.359330584806308804e-03
1.014331724790923650e-01,1.361345646384775699e-03
1.014848977072815989e-01,1.363361387179265645e-03
1.015366229354708327e-01,1.365377763340343059e-03
1.015883481636600666e-01,1.367397295250703023e-03
1.016400733918493005e-01,1.369416661820224528e-03
1.016917986200385482e-01,1.371435480327301429e-03
1.017435238482277821e-01,1.373453855319997727e-03
1.017952490764170159e-01,1.375471890936451422e-03
1.018469743046062498e-01,1.377490384578961002e-03
1.018986995327954836e-01,1.379512075459455363e-03
1.019504247609847314e-01,1.381534757038158307e-03
1.020021499891739652e-01,1.383558487363198419e-03
1.020538752173631991e-01,1.385583324246243263e-03
1.021056004455524330e-01,1.387609325262544263e-03
1.021573256737416668e-01,1.389636547753801818e-03
1.022090509019309007e-01,1.391665048825536976e-03
1.022607761301201484e-01,1.393694885350579967e-03
1.023125013583093823e-01,1.395726113968012022e-03
1.023642265864986162e-01,1.397758791084765216e-03
1.024159518146878500e-01,1.399792972876281669e-03
1.024676770428770839e-01,1.401828715286705445e-03
1.025194022710663178e-01,1.403866074028760043e-03
1.025711274992555655e-01,1.405905104586120192e-03
1.026228527274447994e-01,1.407945862214529447e-03
1.026745779556340332e-01,1.409988401938100247e-03
1.027263031838232671e-01,1.412032778556335418e-03
1.027780284120125009e-01,1.414079046639652804e-03
1.028297536402017487e-01,1.416127260532052626e-03
1.028814788683909826e-01,1.418177474352226184e-03
1.029332040965802164e-01,1.420229741993271578e-03
1.029849293247694503e-01,1.422284117123646940e-03
1.030366545529586841e-01,1.424340653187195155e-03
1.030883797811479180e-01,1.426399403405479880e-03
1.031401050093371657e-01,1.428460420776881757e-03
1.031918302375263996e-01,1.430523765057320614e-03
1.032435554657156335e-01,1.432589547189077423e-03
1.032952806939048673e-01,1.434657900656325334e-03
1.033470059220941012e-01,1.436728958515181035e-03
1.033987311502833351e-01,1.438802853284554218e-03
1.034504563784725828e-01,1.440879716950869277e-03
1.035021816066618167e-01,1.442959680964673924e-03
1.035539068348510505e-01,1.445042876248861996e-03
1.036056320630402844e-01,1.447129433193902097e-03
1.036573572912295182e-01,1.449219481663146505e-03
1.037090825194187521e-01,1.451313150992183465e-03
1.037608077476079999e-01,1.453410569992605664e-03
1.038125329757972337e-01,1.455511866950293283e-03
1.038642582039864676e-01,1.457617169630539677e-03
1.039159834321757014e-01,1.459726605275274295e-03
1.039677086603649353e-01,1.461840247091732332e-03
1.040194338885541830e-01,1.463957971078241145e-03
1.040711591167434169e-01,1.466079608422033798e-03
1.041228843449326508e-01,1.468204990943750531e-03
1.041746095731218846e-01,1.470333951097992998e-03
1.042263348013111185e-01,1.472466321971602340e-03
1.042780600295003524e-01,1.474601937278777457e-03
1.043297852576896001e-01,1.476740631364491544e-03
1.043815104858788340e-01,1.478882239199014702e-03
1.044332357140680678e-01,1.481026596376961574e-03
1.044849609422573017e-01,1.483173539115444084e-03
1.045366861704465355e-01,1.485322904254470422e-03
1.045884113986357694e-01,1.487474529251949038e-03
1.046401366268250172e-01,1.489628252184545167e-03
1.046918618550142510e-01,1.491783911744643974e-03
1.047435870832034849e-01,1.493941347239559304e-03
1.047953123113927187e-01,1.496100398589254692e-03
1.048470375395819526e-01,1.498260906324660894e-03
1.048987627677712003e-01,1.500422711586149116e-03
1.049504879959604342e-01,1.502585656121561454e-03
1.050022132241496681e-01,1.504749582285578365e-03
1.050539384523389019e-01,1.506914333037157354e-03
1.051056636805281358e-01,1.509079751937278044e-03
1.051573889087173697e-01,1.511245683148910958e-03
1.052091141369066174e-01,1.513411971433874844e-03
1.052608393650958513e-01,1.515578462152074269e-03
1.053125645932850851e-01,1.517745001259398650e-03
1.053642898214743190e-01,1.519911435306077301e-03
1.054160150496635528e-01,1.522077611436062740e-03
1.054677402778527867e-01,1.524243377383030420e-03
1.055194655060420345e-01,1.526408581471244566e-03
1.055711907342312683e-01,1.528573072395859791e-03
1.056229159624205022e-01,1.530736695908201279e-03
1.056746411906097360e-01,1.532899295491190438e-03
1.057263664187989699e-01,1.535060715152799377e-03
1.057780916469882038e-01,1.537220799508249485e-03
1.058298168751774515e-01,1.539379393779193939e-03
1.058815421033666854e-01,1.541536343790273194e-03
1.059332673315559192e-01,1.543691495968014301e-03
1.059849925597451531e-01,1.545844697340170845e-03
1.060367177879343870e-01,1.547995795533893895e-03
1.060884430161236347e-01,1.550144638772161295e-03
1.061401682443128686e-01,1.552291075873418139e-03
1.061918934725021024e-01,1.554434956251070235e-03
1.062436187006913363e-01,1.556576129909632584e-03
1.062953439288805702e-01,1.558714447444379614e-03
1.063470691570698040e-01,1.560849792635432770e-03
1.063987943852590518e-01,1.562982269876190275e-03
1.064505196134482856e-01,1.565112074264599692e-03
1.065022448416375195e-01,1.567239400442961127e-03
1.065539700698267533e-01,1.569364442309325843e-03
1.066056952980159872e-01,1.571487393019566428e-03
1.066574205262052211e-01,1.573608444988866930e-03
1.067091457543944688e-01,1.575727789894212829e-03
1.067608709825837027e-01,1.577845618676019515e-03
1.068125962107729365e-01,1.579962121541327643e-03
1.068643214389621704e-01,1.582077487963981380e-03
1.069160466671514043e-01,1.584191906688105873e-03
1.069677718953406381e-01,1.586305565729851513e-03
1.070194971235298859e-01,1.588418652379280449e-03
1.070712223517191197e-01,1.590531353201533405e-03
1.071229475799083536e-01,1.592643854040990412e-03
1.071746728080975875e-01,1.594756340020858166e-03
1.072263980362868213e-01,1.596868995547457825e-03
1.072781232644760691e-01,1.598982004310660430e-03
1.073298484926653029e-01,1.601095549285317613e-03
1.073815737208545368e-01,1.603209812735245611e-03
1.074332989490437706e-01,1.605324976214641446e-03
1.074850241772330045e-01,1.607441220569070638e-03
1.075367494054222384e-01,1.609558725937164413e-03
1.075884746336114861e-01,1.611677671754716250e-03
1.076401998618007200e-01,1.613798236755091499e-03
1.076919250899899538e-01,1.615920598971328122e-03
1.077436503181791877e-01,1.618044935737954475e-03
1.077953755463684216e-01,1.620171423693225147e-03
1.078471007745576554e-01,1.622300238782335181e-03
1.078988260027469032e-01,1.624431556255556122e-03
1.079505512309361370e-01,1.626565549626159644e-03
1.080022764591253709e-01,1.628702340568811101e-03
1.080540016873146048e-01,1.630841977169768990e-03
1.081057269155038386e-01,1.632984501690614050e-03
1.081574521436930864e-01,1.635129956213718806e-03
1.082091773718823202e-01,1.637278382639408697e-03
1.082609026000715541e-01,1.639429822690120862e-03
1.083126278282607879e-01,1.641584317908264135e-03
1.083643530564500218e-01,1.643741909657994759e-03
1.084160782846392557e-01,1.645902639124059534e-03
1.084678035128285034e-01,1.648066547315099606e-03
1.085195287410177373e-01,1.650233675061795824e-03
1.085712539692069711e-01,1.652404063018631008e-03
1.086229791973962050e-01,1.654578152392526197e-03
1.086747044255854389e-01,1.656754803718764801e-03
1.087264296537746727e-01,1.658935169667942076e-03
1.087781548819639205e-01,1.661118837833786997e-03
1.088298801101531543e-01,1.663305681100499256e-03
1.088816053383423882e-01,1.665495595153030717e-03
1.089333305665316221e-01,1.667688476060419671e-03
1.089850557947208559e-01,1.669884220271030534e-03
1.090367810229100898e-01,1.672082724614696236e-03
1.090885062510993375e-01,1.674283886299213642e-03
1.091402314792885714e-01,1.676487602911244960e-03
1.091919567074778052e-01,1.678693772414469390e-03
1.092436819356670391e-01,1.680902293147328854e-03
1.092954071638562730e-01,1.683113063825303953e-03
1.093471323920455207e-01,1.685325983535644525e-03
1.093988576202347546e-01,1.687540951740337976e-03
1.094505828484239884e-01,1.689757868272349266e-03
1.095023080766132223e-01,1.691976633335852279e-03
1.095540333048024562e-01,1.694197147504673774e-03
1.096057585329916900e-01,1.696419311721834768e-03
1.096574837611809378e-01,1.698643027298686646e-03
1.097092089893701716e-01,1.700868195912410121e-03
1.097609342175594055e-01,1.703094719607335574e-03
1.098126594457486394e-01,1.705322500792040650e-03
1.098643846739378732e-01,1.707551442238631643e-03
1.099161099021271071e-01,1.709781447082566993e-03
1.099678351303163548e-01,1.712012418822480989e-03
1.100195603585055887e-01,1.714244261316080938e-03
1.100712855866948225e-01,1.716476878781332191e-03
1.101230108148840564e-01,1.718710175797096311e-03
1.101747360430732903e-01,1.720944057297558050e-03
1.102264612712625380e-01,1.723178428575837702e-03
1.102781864994517719e-01,1.725413195280456596e-03
1.103299117276410057e-01,1.727648264095566410e-03
1.103816369558302396e-01,1.729883568434270992e-03
1.104333621840194735e-01,1.732119076179408981e-03
1.104850874122087073e-01,1.734354757613364422e-03
1.105368126403979551e-01,1.736590583128642690e-03
1.105885378685871889e-01,1.738826523225566996e-03
1.106402630967764228e-01,1.741062548515066085e-03
1.106919883249656567e-01,1.743298629713696882e-03
1.107437135531548905e-01,1.745534737647902153e-03
1.107954387813441244e-01,1.747770843251846874e-03
1.108471640095333721e-01,1.750006917565659868e-03
1.108988892377226060e-01,1.752242931738614206e-03
1.109506144659118398e-01,1.754478857024439984e-03
1.110023396941010737e-01,1.756714664786226650e-03
1.110540649222903076e-01,1.758950326860899468e-03
1.111057901504795414e-01,1.761185853311373131e-03
1.111575153786687892e-01,1.763421324850942846e-03
1.112092406068580230e-01,1.765656829553648426e-03
1.112609658350472569e-01,1.767892455156039235e-03
1.113126910632364908e-01,1.770128289053752007e-03
1.113644162914257246e-01,1.772364418304705992e-03
1.114161415196149724e-01,1.774600929629647009e-03
1.114678667478042062e-01,1.776837909412693015e-03
1.115195919759934401e-01,1.779075443701744154e-03
1.115713172041826740e-01,1.781313618212576697e-03
1.116230424323719078e-01,1.783552518325300529e-03
1.116747676605611417e-01,1.785792229087398379e-03
1.117264928887503894e-01,1.788032835216225554e-03
1.117782181169396233e-01,1.790274421097179380e-03
1.118299433451288571e-01,1.792517070785281915e-03
1.118816685733180910e-01,1.794760868008063925e-03
1.119333938015073249e-01,1.797005896164908514e-03
1.119851190296965587e-01,1.799252238325883433e-03
1.120368442578858065e-01,1.801499977238267113e-03
1.120885694860750403e-01,1.803749195321197474e-03
1.121402947142642742e-01,1.805999974670624564e-03
1.121920199424535081e-01,1.808252397059693711e-03
1.122437451706427419e-01,1.810506543938219907e-03
1.122954703988319897e-01,1.812762496433591814e-03
1.123471956270212235e-01,1.815020335354271567e-03
1.123989208552104574e-01,1.817280141187314338e-03
1.124506460833996913e-01,1.819541994101988485e-03
1.125023713115889251e-01,1.821805973948857019e-03
1.125540965397781590e-01,1.824072160261315870e-03
1.126058217679674067e-01,1.826340632255578486e-03
1.126575469961566406e-01,1.828611468834921358e-03
1.127092722243458744e-01,1.830884745438956943e-03
1.127609974525351083e-01,1.833160476585445498e-03
1.128127226807243422e-01,1.835438622011988357e-03
1.128644479089135760e-01,1.837719139628690365e-03
1.129161731371028238e-01,1.840001987490285686e-03
1.129678983652920576e-01,1.842287123795764399e-03
1.130196235934812915e-01,1.844574506887604456e-03
1.130713488216705254e-01,1.846864095251146091e-03
1.131230740498597592e-01,1.849155847515239525e-03
1.131747992780489931e-01,1.851449722450717976e-03
1.132265245062382408e-01,1.853745678970539689e-03
1.132782497344274747e-01,1.856043676130308571e-03
1.133299749626167086e-01,1.858343673124968022e-03
1.133817001908059424e-01,1.860645629292893583e-03
1.134334254189951763e-01,1.862949502394483682e-03
1.134851506471844240e-01,1.865255228289293627e-03
1.135368758753736579e-01,1.867562727790825130e-03
1.135886011035628917e-01,1.869871921693370661e-03
1.136403263317521256e-01,1.872182731078292101e-03
1.136920515599413595e-01,1.874495077315271700e-03
1.137437767881305933e-01,1.876808882059771135e-03
1.137955020163198411e-01,1.879124067253270690e-03
1.138472272445090749e-01,1.881440555121748764e-03
1.138989524726983088e-01,1.883758268175038516e-03
1.139506777008875427e-01,1.886077129207829007e-03
1.140024029290767765e-01,1.888397061295001402e-03
1.140541281572660104e-01,1.890717987795397870e-03
1.141058533854552581e-01,1.893039832347415607e-03
1.141575786136444920e-01,1.895362518871268045e-03
1.142093038418337259e-01,1.897685971564837563e-03
1.142610290700229597e-01,1.900010114906937417e-03
1.143127542982121936e-01,1.902334873652550360e-03
1.143644795264014274e-01,1.904660172835208895e-03
1.144162047545906752e-01,1.906985937764123012e-03
1.144679299827799090e-01,1.909312094025306019e-03
1.145196552109691429e-01,1.911638567478210265e-03
1.145713804391583768e-01,1.913965284258352427e-03
1.146231056673476106e-01,1.916292170773705936e-03
1.146748308955368584e-01,1.918619153706448708e-03
1.147265561237260922e-01,1.920946160008875706e-03
1.147782813519153261e-01,1.923273116906134162e-03
1.148300065801045600e-01,1.925599951893014342e-03
1.148817318082937938e-01,1.927926592735568689e-03
1.149334570364830277e-01,1.930252967467779857e-03
1.149851822646722754e-01,1.932579004392321817e-03
1.150369074928615093e-01,1.934904632079459830e-03
1.150886327210507432e-01,1.937229787309541727e-03
1.151403579492399770e-01,1.939554509272691527e-03
1.151920831774292109e-01,1.941878907909577127e-03
1.152438084056184447e-01,1.944203094173031169e-03
1.152955336338076925e-01,1.946527178596701860e-03
1.153472588619969263e-01,1.948851271292032818e-03
1.153989840901861602e-01,1.951175481954080899e-03
1.154507093183753941e-01,1.953499919859720980e-03
1.155024345465646279e-01,1.955824693869776844e-03
1.155541597747538757e-01,1.958149912430164150e-03
1.156058850029431095e-01,1.960475683572787068e-03
1.156576102311323434e-01,1.962802114916560245e-03
1.157093354593215773e-01,1.965129313669636626e-03
1.157610606875108111e-01,1.967457386628719204e-03
1.158127859157000450e-01,1.969786443318108631e-03
1.158645111438892927e-01,1.972116610358435555e-03
1.159162363720785266e-01,1.974448019960975322e-03
1.159679616002677605e-01,1.976780803836382903e-03
1.160196868284569943e-01,1.979115093190133168e-03
1.160714120566462282e-01,1.981451018724880546e-03
1.161231372848354620e-01,1.983788710638819276e-03
1.161748625130247098e-01,1.986128298631185951e-03
1.162265877412139436e-01,1.988469911900011752e-03
1.162783129694031775e-01,1.990813679146398972e-03
1.163300381975924114e-01,1.993159728573842739e-03
1.163817634257816452e-01,1.995508187890211206e-03
1.164334886539708791e-01,1.997859184309347998e-03
1.164852138821601268e-01,2.000212844553403251e-03
1.165369391103493607e-01,2.002569294850708569e-03
1.165886643385385946e-01,2.004928660942058467e-03
1.166403895667278284e-01,2.007291068077984679e-03
1.166921147949170623e-01,2.009656641022388238e-03
1.167438400231063100e-01,2.012025504052566797e-03
1.167955652512955439e-01,2.014397780961759473e-03
1.168472904794847778e-01,2.016773595059887566e-03
1.168990157076740116e-01,2.019153069174296593e-03
1.169507409358632455e-01,2.021536325652048289e-03
1.170024661640524793e-01,2.023923486361129277e-03
1.170541913922417271e-01,2.026314672690713442e-03
1.171059166204309610e-01,2.028710005554741971e-03
1.171576418486201948e-01,2.031109605390394625e-03
1.172093670768094287e-01,2.033513592161667171e-03
1.172610923049986625e-01,2.035922085359733943e-03
1.173128175331878964e-01,2.038335204003553260e-03
1.173645427613771441e-01,2.040753066644015578e-03
1.174162679895663780e-01,2.043175791360637115e-03
1.174679932177556119e-01,2.045603473434130879e-03
1.175197184459448457e-01,2.048035840148782274e-03
1.175714436741340796e-01,2.050472318753552431e-03
1.176231689023233273e-01,2.052912329745504392e-03
1.176748941305125612e-01,2.055355295770083367e-03
1.177266193587017951e-01,2.057800641613654821e-03
1.177783445868910289e-01,2.060247794197363116e-03
1.178300698150802628e-01,2.062696182573929213e-03
1.178817950432694966e-01,2.065145237917664304e-03
1.179335202714587444e-01,2.067594419498842203e-03
1.179852454996479783e-01,2.070044534779516294e-03
1.180369707278372121e-01,2.072492704780308330e-03
1.180886959560264460e-01,2.074938335826964023e-03
1.181404211842156798e-01,2.077380836468546536e-03
1.181921464124049137e-01,2.079822045928269268e-03
1.182438716405941614e-01,2.082260452297110195e-03
1.182955968687833953e-01,2.084695814144494133e-03
1.183473220969726292e-01,2.087127968861051969e-03
1.183990473251618630e-01,2.089556754448461829e-03
1.184507725533510969e-01,2.091982009521290049e-03
1.185024977815403308e-01,2.094403573303140961e-03
1.185542230097295785e-01,2.096821285625838100e-03
1.186059482379188124e-01,2.099234986927326057e-03
1.186576734661080462e-01,2.101644518250049814e-03
1.187093986942972801e-01,2.104049721240026666e-03
1.187611239224865139e-01,2.106450438144537741e-03
1.188128491506757617e-01,2.108846511810749322e-03
1.188645743788649956e-01,2.111237785684224027e-03
1.189162996070542294e-01,2.113624103807661830e-03
1.189680248352434633e-01,2.116005310817125305e-03
1.190197500634326971e-01,2.118381251944353311e-03
1.190714752916219310e-01,2.120751773011271026e-03
1.191232005198111787e-01,2.123116720431853042e-03
1.191749257480004126e-01,2.125475941206992486e-03
1.192266509761896465e-01,2.127829282925565706e-03
1.192783762043788803e-01,2.130176593762863214e-03
1.193301014325681142e-01,2.132517722477086843e-03
1.193818266607573481e-01,2.134852518408821963e-03
1.194335518889465958e-01,2.137180831480736936e-03
1.194852771171358297e-01,2.139502512194215583e-03
1.195370023453250635e-01,2.141817411628039233e-03
1.195887275735142974e-01,2.144125381438669910e-03
1.196404528017035312e-01,2.146426273855420001e-03
1.196921780298927651e-01,2.148719941682899950e-03
1.197439032580820129e-01,2.151006238295859619e-03
1.197956284862712467e-01,2.153285017640053055e-03
1.198473537144604806e-01,2.155556135958853863e-03
1.198990789426497144e-01,2.157820113462617304e-03
1.199508041708389483e-01,2.160079129564466439e-03
1.200025293990281960e-01,2.162335611400131516e-03
1.200542546272174299e-01,2.164591977091266401e-03
1.201059798554066638e-01,2.166850635774683013e-03
1.201577050835958976e-01,2.169113987621704761e-03
1.202094303117851315e-01,2.171384423867129057e-03
1.202611555399743654e-01,2.173664326827322215e-03
1.203128807681636131e-01,2.175956069929252217e-03
1.203646059963528470e-01,2.178262017729800087e-03
1.204163312245420808e-01,2.180584525943404014e-03
1.204680564527313147e-01,2.182925941462130967e-03
1.205197816809205485e-01,2.185288602380828019e-03
1.205715069091097824e-01,2.187674780087731519e-03
1.206232321372990302e-01,2.190085619458972867e-03
1.206749573654882640e-01,2.192521251000154915e-03
1.207266825936774979e-01,2.194981768298424375e-03
1.207784078218667317e-01,2.197467264499734872e-03
1.208301330500559656e-01,2.199977832308016440e-03
1.208818582782452133e-01,2.202513563989456826e-03
1.209335835064344472e-01,2.205074551373001953e-03
1.209853087346236811e-01,2.207660885852961476e-03
1.210370339628129149e-01,2.210272658390058723e-03
1.210887591910021488e-01,2.212909959511934633e-03
1.211404844191913827e-01,2.215572879317953374e-03
1.211922096473806304e-01,2.218261507478589984e-03
1.212439348755698643e-01,2.220975933237035859e-03
1.212956601037590981e-01,2.223716245413322624e-03
1.213473853319483320e-01,2.226482532401840176e-03
1.213991105601375659e-01,2.229274882176345701e-03
1.214508357883267997e-01,2.232093382291880975e-03
1.215025610165160475e-01,2.234938119884701674e-03
1.215542862447052813e-01,2.237809181673761864e-03
1.216060114728945152e-01,2.240706653964593710e-03
1.216577367010837490e-01,2.243630622649021682e-03
1.217094619292729829e-01,2.246581173207291924e-03
1.217611871574622168e-01,2.249558390710843479e-03
1.218129123856514645e-01,2.252562359821368935e-03
1.218646376138406984e-01,2.255593164796644394e-03
1.219163628420299322e-01,2.258650889488050123e-03
1.219680880702191661e-01,2.261735617344648019e-03
1.220198132984084000e-01,2.264847431413979147e-03
1.220715385265976477e-01,2.267986414343944185e-03
1.221232637547868816e-01,2.271152648384909371e-03
1.221749889829761154e-01,2.274346215389837916e-03
1.222267142111653493e-01,2.277567196818561755e-03
1.222784394393545832e-01,2.280815175084673595e-03
1.223301646675438170e-01,2.284084185697236695e-03
1.223818898957330648e-01,2.287364821874175985e-03
1.224336151239222986e-01,2.290647658633558105e-03
1.224853403521115325e-01,2.293923305745842935e-03
1.225370655803007663e-01,2.297182407638780847e-03
1.225887908084900002e-01,2.300415643295544536e-03
1.226405160366792341e-01,2.303613726160358335e-03
1.226922412648684818e-01,2.306767404038886481e-03
1.227439664930577157e-01,2.309868507368350535e-03
1.227956917212469495e-01,2.312906909051270013e-03
1.228474169494361834e-01,2.315872262377521688e-03
1.228991421776254173e-01,2.318755405159453765e-03
1.229508674058146650e-01,2.321548393507128893e-03
1.230025926340038989e-01,2.324247549475710797e-03
1.230543178621931327e-01,2.326851735409321987e-03
1.231060430903823666e-01,2.329361319931313058e-03
1.231577683185716005e-01,2.331776670603255466e-03
1.232094935467608343e-01,2.334098153934731877e-03
1.232612187749500821e-01,2.336326135392385785e-03
1.233129440031393159e-01,2.338460979409300727e-03
1.233646692313285498e-01,2.340503049397030591e-03
1.234163944595177836e-01,2.342452707752441365e-03
1.234681196877070175e-01,2.344310315869538048e-03
1.235198449158962514e-01,2.346076234146534951e-03
1.235715701440854991e-01,2.347750821998324453e-03
1.236232953722747330e-01,2.349334437861666427e-03
1.236750206004639668e-01,2.350827439207881647e-03
1.237267458286532007e-01,2.352230182549958516e-03
1.237784710568424346e-01,2.353543023451256603e-03
1.238301962850316684e-01,2.354766316536011268e-03
1.238819215132209162e-01,2.355900415495949893e-03
1.239336467414101500e-01,2.356945673101447022e-03
1.239853719695993839e-01,2.357902441207116676e-03
1.240370971977886178e-01,2.358771070761944439e-03
1.240888224259778516e-01,2.359551911818476289e-03
1.241405476541670994e-01,2.360245313538567469e-03
1.241922728823563332e-01,2.360851624204073160e-03
1.242439981105455671e-01,2.361371191224301280e-03
1.242957233387348009e-01,2.361804361141918787e-03
1.243474485669240348e-01,2.362151479644206131e-03
1.243991737951132687e-01,2.362412891567538045e-03
1.244508990233025164e-01,2.362588940908870883e-03
1.245026242514917503e-01,2.362679970829433245e-03
1.245543494796809841e-01,2.362686323665204140e-03
1.246060747078702180e-01,2.362608340932939848e-03
1.246577999360594519e-01,2.362446928563567000e-03
1.247095251642486857e-01,2.362218322446689705e-03
1.247612503924379335e-01,2.361955444834347526e-03
1.248129756206271673e-01,2.361691946891656194e-03
1.248647008488164012e-01,2.361461356368834211e-03
1.249164260770056351e-01,2.361297077858521328e-03
1.249681513051948689e-01,2.361232393058894895e-03
1.250198765333841167e-01,2.361300461020696649e-03
1.250716017615733366e-01,2.361534318397074967e-03
1.251233269897625844e-01,2.361966879689428138e-03
1.251750522179518321e-01,2.362630937481525681e-03
1.252267774461410521e-01,2.363559162674516104e-03
1.252785026743302998e-01,2.364784104716682791e-03
1.253302279025195198e-01,2.366351752248820571e-03
1.253819531307087676e-01,2.368284668950613233e-03
1.254336783588979876e-01,2.370565097464538001e-03
1.254854035870872353e-01,2.373191434424918971e-03
1.255371288152764830e-01,2.376162080729654104e-03
1.255888540434657030e-01,2.379475441627155671e-03
1.256405792716549508e-01,2.383129926796203040e-03
1.256923044998441708e-01,2.387123950431013514e-03
1.257440297280334185e-01,2.391455931320856168e-03
1.257957549562226662e-01,2.396124292929191664e-03
1.258474801844118862e-01,2.401127463473712829e-03
1.258992054126011340e-01,2.406463876000622913e-03
1.259509306407903539e-01,2.412131968463109705e-03
1.260026558689796017e-01,2.418130183793247220e-03
1.260543810971688217e-01,2.424456969976512919e-03
1.261061063253580694e-01,2.431110780122786464e-03
1.261578315535473171e-01,2.438090072537754845e-03
1.262095567817365371e-01,2.445393310791853757e-03
1.262612820099257849e-01,2.453018963788390627e-03
1.263130072381150049e-01,2.460965505830074729e-03
1.263647324663042526e-01,2.469231416686143606e-03
1.264164576944935003e-01,2.477815181654291401e-03
1.264681829226827203e-01,2.486715291627257518e-03
1.265199081508719681e-01,2.495930243152412638e-03
1.265716333790611881e-01,2.505458538494033556e-03
1.266233586072504358e-01,2.515298685693413954e-03
1.266750838354396835e-01,2.525449198626467627e-03
1.267268090636289035e-01,2.535908597063412512e-03
1.267785342918181513e-01,2.546675406723144294e-03
1.268302595200073712e-01,2.557748159329743722e-03
1.268819847481966190e-01,2.569125392667679416e-03
1.269337099763858390e-01,2.580805650633574179e-03
1.269854352045750867e-01,2.592787483289689995e-03
1.270371604327643345e-01,2.605065633191455156e-03
1.270888856609535544e-01,2.617454155608163902e-03
1.271406108891428022e-01,2.629512458733830518e-03
1.271923361173320222e-01,2.640782239669086165e-03
1.272440613455212699e-01,2.650876445734821809e-03
1.272957865737105176e-01,2.659802714611408415e-03
1.273475118018997376e-01,2.667706673280791519e-03
1.273992370300889854e-01,2.674733573723771934e-03
1.274509622582782054e-01,2.681028143857875495e-03
1.275026874864674531e-01,2.686734589801787355e-03
1.275544127146567008e-01,2.691996598199044438e-03
1.276061379428459208e-01,2.696825666281369837e-03
1.276578631710351686e-01,2.700616002197515474e-03
1.277095883992243885e-01,2.703201252620810249e-03
1.277613136274136363e-01,2.704890859393225579e-03
1.278130388556028563e-01,2.706116240897661358e-03
1.278647640837921040e-01,2.707344460252578654e-03
1.279164893119813518e-01,2.708966498727271872e-03
1.279682145401705717e-01,2.711125979478647054e-03
1.280199397683598195e-01,2.713911786963800390e-03
1.280716649965490395e-01,2.717180581040307911e-03
1.281233902247382872e-01,2.720329541588859760e-03
1.281751154529275349e-01,2.723038671777770238e-03
1.282268406811167549e-01,2.725633664026803904e-03
1.282785659093060027e-01,2.728541789191678280e-03
1.283302911374952227e-01,2.732060993426248946e-03
1.283820163656844704e-01,2.736281751334058033e-03
1.284337415938737181e-01,2.740828088995956712e-03
1.284854668220629381e-01,2.745222245310870862e-03
1.285371920502521859e-01,2.749210159268348271e-03
1.285889172784414058e-01,2.753076687033630641e-03
1.286406425066306536e-01,2.757066061594612948e-03
1.286923677348198736e-01,2.761149028773239936e-03
1.287440929630091213e-01,2.764669871371690495e-03
1.287958181911983691e-01,2.768142428320950234e-03
1.288475434193875890e-01,2.770886844564804559e-03
1.288992686475768368e-01,2.773547255654866105e-03
1.289509938757660568e-01,2.775929526923869885e-03
1.290027191039553045e-01,2.777645635138307426e-03
1.290544443321445522e-01,2.779161111147413366e-03
1.291061695603337722e-01,2.780793830080981535e-03
1.291578947885230200e-01,2.782859759600075054e-03
1.292096200167122400e-01,2.785576153154368205e-03
1.292613452449014877e-01,2.789353629482180848e-03


==> figures/features_and_capabilities/yaml_showcase.yaml <==
geometry:
  thermal:
    use_TSA: true
mesh:
  thermal:
      TSA:
        global_size: 3e-4 # [m]
        minimum_discretizations: 3
        global_size_QH: 1e-4 # [m]
        minimum_discretizations_QH: 6
solve:
  thermal:
    insulation_TSA:
      exterior:
        blocks: [ '6o' ]
        materials_append: [ [G10, kapton] ]
        thicknesses_append: [ [1e-4, 5e-5] ] # [m]
      block_to_block:
        material: kapton
        blocks_connection_overwrite: [ ['1', '3'] ]
        materials_overwrite: [ [G10, kapton] ]
        thicknesses_overwrite: [ [null, 1e-5] ] # [m]
    gaussian_points:
      TSA: 4

==> figures/features_and_capabilities/yaml_showcase_4_conductors.yaml <==
solve:
  thermal:
    insulation_TSA:
      exterior:
        blocks: [ '1l', '2h' ]
        materials_append: [ [G10, kapton],
                           |[G10, kapton] ]
        thicknesses_append: [ [1e-4, 5e-5],
                             |[1e-4, 5e-5] ]
quench_protection:
  quench_heaters:
    N_strips: 4
    t_trigger: [999, 0.05, 0.01, 999]
    h: [2.5e-05, 2.5e-05, 2.5e-05, 2.5e-05]
    h_ins: [ [7e-05, 4e-05], [7e-05, 4e-05],
            |[7e-05, 4e-05], [7e-05, 4e-05] ]
    type_ins: [ [G10, kapton], [G10, kapton],
               |[G10, kapton], [G10, kapton] ]
    h_ground_ins: [ [4e-05, 1e-4], [4e-05, 1e-4],
                   |[4e-05, 1e-4], [4e-05, 1e-4] ]
    type_ground_ins: [ [kapton, G10], [kapton, G10],
                      |[kapton, G10], [kapton, G10] ]
    ids: [1, 2, 3, 4]
    turns: [1, 2, 3, 4]
    turns_sides: ['o', 'o', 'o', 'o']


==> figures/features_and_capabilities/yaml_showcase_qh.yaml <==
quench_protection:
  quench_heaters:
    # number of quench heater strips:
    N_strips: 3
    # trigger time in s:
    t_trigger: [0.0, 0.0, 0.0]
    # charging voltage of the capacitor bank in V:
    U0: [450.0, 450.0, 450.0]
    # capacitance of the capacitor bank in F:
    C: [0.0141, 0.0141, 0.0141]
    # resistance of the circuit part at room
    # temperature in $\Omega$:
    R_warm: [2.94681, 2.94681, 2.94681]
    # strip width in meter:
    w: [0.01957, 0.01957, 0.01957]
    # strip thicknesses in m:
    h: [2.5e-05, 2.5e-05, 2.5e-05]
    # heater insulation film thicknesses in m:
    h_ins: [[5e-05], [5e-05], [5e-05]]
    # ground insulation materials:
    type_ins: [[kapton], [kapton], [kapton]]
    # total strip length in m:
    h_ground_ins: [[5e-4], [5e-4], [5e-4]]
    # ground insulation material:
    type_ground_ins: [[kapton], [kapton], [kapton]]
    # total strip length in m:
    l: [0.3, 0.3, 0.3]
    # length of the copper portion in m:
    l_copper: [0.2641, 0.2641, 0.2641]
    # ength of the stainless steel portion in m:
    l_stainless_steel: [0.05, 0.05, 0.05]
    # quench heater identification numbers:
    ids: [1, 1, 1, 2, 2, 2, 3, 3, 3]
    # conductor identification numbers:
    turns: [2, 3, 4, 37, 38, 39, 72, 73, 74]
    # conductor side adjacent to the strip:
    turns_sides: [i, o, o, i, o, o, i, o, o]
